Characterizing the star cluster populations in Stephan's Quintet using HST and JWST observations

Stephan's Quintet (SQ) is a local compact galaxy group system that exhibits significant star formation activity. A history of tidal interactions between its four member galaxies and a recent collision between an intruder galaxy and the original group are associated with active star formation, particularly in many shocked regions in the intra-group medium. Using an existing star cluster candidate (SCC) catalog constructed from HST UV/optical images, we integrate flux measurements from five near-infrared filters (F090W, F150W, F200W, F277W, F356W) obtained from JWST NIRCam observations in 2022. Leveraging the extended photometric baseline from HST and JWST, spanning ~300 nm to ~3500 nm, we perform spectral energy distribution (SED) fitting using the CIGALE code to derive reliable estimates of age, mass, and extinction for the 1,588 high-confidence SCCs. We confirm earlier results that very young SCCs (~a few Myr) are predominantly located along previously identified shock regions near the merging galaxies, while older (>100 Myr) and globular clusters are more widely distributed. Our analysis shows that NIR photometry helps break the age-extinction degeneracy, reclassifying many SCCs from older to younger, moderately dust-extincted clusters when added to HST-based SED fits. We also observe a strong spatial correlation between young clusters and CO-traced molecular gas, although active star formation is present in several regions with no detectable CO. We find that the two prominent epochs of star formation, around 5 Myr and 200 Myr, correspond to the two major interaction events in SQ that gave rise to the observed extended tidal features.

==> Tables/datafile2.txt <==
Title: Characterizing the star cluster populations in Stephan's Quintet 
       using HST and JWST observations
Authors: Aromal P., Gallagher S.C., Fedotov K., Bastian N., Lisenfeld U., 
         Charlton J.C., Appleton P.N., Braine J., Johnson K.E., Tzanavaris P.,
	 Emonts B.H.C., Togi A., Xu C.K., Guillard P., Barcos-Munoz L., 
	 Smith L.J., Konstantopoulos I.S. 
Table: PSF photometry of HST observations
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 10 F10.6  deg      RAdeg  Right Ascension in decimal degrees (J2000)
  12- 20 F9.6   deg      DEdeg  Declination in decimal degrees (J2000)
  22- 27 F6.4   10-7Jy   F336W  HST/WFC3 F336W band flux density
  29- 34 F6.4   10-7Jy e_F336W  Uncertainty in F336W
  36- 41 F6.4   10-7Jy   F438W  HST/WFC3 F438W band flux density
  43- 48 F6.4   10-7Jy e_F438W  Uncertainty in F438W
  50- 55 F6.4   10-7Jy   F547W  HST/WFC3 F547W band flux density
  57- 62 F6.4   10-7Jy e_F547W  Uncertainty in F547W
  64- 69 F6.4   10-7Jy   F606W  HST/WFC3 F606W band flux density
  71- 76 F6.4   10-7Jy e_F606W  Uncertainty in F606W
  78- 83 F6.4   10-7Jy   F814W  HST/WFC3 F814W band flux density
  85- 90 F6.4   10-7Jy e_F814W  Uncertainty in F814W
--------------------------------------------------------------------------------
339.006260 33.961269 8.3806 0.2161 9.9228 0.5666 7.7773 0.2794 8.9420 0.2471 5.7618 0.1698 
338.981840 33.962265 7.3194 0.2831 8.5711 0.4184 6.8554 0.3031 9.0663 0.3674 6.7695 0.2369 
338.984920 33.963043 4.9851 0.3122 6.8334 0.3650 4.2076 0.1783 5.9516 0.2686 3.1489 0.1914 
338.994290 33.962212 4.0782 0.1841 4.7015 0.1862 2.7876 0.1232 5.6785 0.2929 1.9759 0.1110 
338.997740 33.960545 3.9127 0.1477 9.4675 0.3750 7.5654 0.2021 9.2690 0.2646 7.7796 0.2795 
338.998750 33.960556 3.6955 0.1600 5.4130 0.1944 4.7384 0.1353 5.7310 0.1900 4.9632 0.1783 
338.990020 33.983852 3.4267 0.1136 3.7795 0.1984 2.5306 0.1492 3.9467 0.1927 1.4906 0.1236 
338.981900 33.961868 3.4235 0.2144 4.3515 0.2365 2.7570 0.1371 3.4660 0.2267 1.5899 0.1523 
338.993770 33.962276 3.2876 0.1908 4.0424 0.1936 2.3814 0.1404 3.9213 0.1697 1.6848 0.1629 
338.989930 33.979782 3.2815 0.1693 3.4091 0.2418 2.2163 0.1531 3.1091 0.2577 1.3758 0.1356 
338.996370 33.969730 2.9544 0.1388 3.1640 0.1836 1.8795 0.0952 3.1669 0.1896 1.2217 0.1440 
338.994350 33.962276 2.8059 0.1111 3.6028 0.2190 2.7392 0.1438 4.2957 0.1503 2.7401 0.1060 
338.997010 33.976151 2.7319 0.1434 2.7634 0.1731 1.7508 0.0871 2.6244 0.1499 1.0533 0.0737 
338.997100 33.972378 2.7094 0.0998 3.4343 0.1202 2.4079 0.0754 2.5435 0.0890 1.4460 0.0852 
338.997990 33.956902 2.6186 0.0627 2.8591 0.1106 1.7411 0.0866 1.8173 0.0603 0.9695 0.0438 
339.000000 33.962906 2.6066 0.1416 5.2364 0.2170 3.9850 0.1358 5.0516 0.1815 4.8457 0.1875 
338.977420 33.962284 2.5637 0.0756 4.1671 0.2226 3.3391 0.1599 4.0986 0.1623 4.7093 0.2039 
338.996310 33.959499 2.4939 0.1470 2.6634 0.1668 1.8384 0.1287 3.1669 0.2100 1.1873 0.1214 
338.982030 33.962486 2.3992 0.1326 3.5175 0.1685 2.4549 0.1492 2.9774 0.1947 2.3690 0.1680 
338.992950 33.961716 2.3904 0.1739 2.3869 0.1627 1.8316 0.1012 2.1529 0.1567 1.2959 0.0812 
338.981260 33.952755 2.3729 0.1879 1.9224 0.2373 1.5489 0.1141 2.5670 0.1442 1.8137 0.1270 
338.993160 33.982834 2.3403 0.1272 2.9284 0.1807 1.7443 0.1301 3.7414 0.2137 1.6833 0.1380 
339.003200 33.979565 2.3082 0.1169 3.4917 0.1544 2.3880 0.1562 3.0891 0.1764 3.3710 0.1677 
338.993500 33.981052 2.2723 0.1486 5.0937 0.3143 3.8303 0.2611 5.0331 0.2781 3.9642 0.1862 
338.994350 33.975159 2.2104 0.1466 2.4380 0.1774 1.4336 0.1003 3.0439 0.1458 1.0908 0.1045 
338.989900 33.983727 2.1801 0.1747 2.2774 0.1741 1.5661 0.1601 2.5765 0.2302 1.0729 0.0968 
338.975800 33.954807 2.1801 0.1626 2.2276 0.1682 1.4113 0.0910 1.5242 0.1137 0.9032 0.0782 
338.980900 33.952950 2.1621 0.0657 3.3997 0.2317 3.1859 0.1995 4.4940 0.1449 4.4316 0.1469 
338.998660 33.961411 2.1403 0.1104 2.7787 0.1433 1.6567 0.0900 3.2676 0.1625 1.5127 0.1351 
338.985840 33.972687 2.1403 0.1321 3.0665 0.2740 2.1899 0.1755 2.4560 0.2036 1.7529 0.1162 
338.976530 33.953159 2.0896 0.1001 2.6172 0.2314 2.5541 0.2023 3.3965 0.1439 2.4533 0.1514 
338.979000 33.953697 2.0781 0.1014 2.4090 0.2796 2.1480 0.0851 2.8989 0.1335 2.0519 0.1569 
338.993040 33.961071 2.0705 0.0896 2.6512 0.1123 1.7524 0.0968 1.8562 0.1077 1.2793 0.0660 
338.994420 33.962757 2.0686 0.1048 2.7710 0.1429 2.1185 0.1463 2.5482 0.1056 1.5394 0.1134 
338.994380 33.959290 2.0048 0.1496 2.3957 0.1567 1.5137 0.1366 2.0542 0.1495 0.9157 0.0945 
339.000310 33.951122 1.9216 0.1398 2.7179 0.2503 1.8657 0.0928 2.0598 0.0835 1.2947 0.0560 
338.996830 33.984741 1.8918 0.0923 3.6697 0.2265 2.9650 0.2130 4.2485 0.1604 4.7969 0.1944 
338.996310 33.939838 1.8658 0.0567 2.3607 0.2413 1.9991 0.1160 2.8618 0.0843 4.9222 0.1995 
339.002170 33.968189 1.8504 0.1227 3.1845 0.2581 2.2082 0.1383 2.6317 0.1697 1.8170 0.1556 
338.992920 33.961746 1.8436 0.1308 2.4425 0.1665 1.3491 0.0870 1.8123 0.1185 0.9677 0.0909 
338.993190 33.981831 1.8436 0.0917 2.4879 0.1604 1.7556 0.0825 2.4833 0.1098 1.2307 0.0714 
339.013760 33.967194 1.8250 0.0941 2.7608 0.1373 1.9735 0.0963 2.7557 0.1447 1.5267 0.0956 
338.999180 33.971481 1.8133 0.0735 4.0536 0.1941 3.1277 0.1008 4.2485 0.1722 3.6556 0.1683 
338.981930 33.960354 1.8050 0.0831 1.9437 0.1629 1.3099 0.1206 1.9294 0.0977 0.7895 0.0814 
338.982030 33.962387 1.7917 0.1584 3.2110 0.1952 2.4234 0.2411 3.7969 0.2693 2.9934 0.2040 
338.985870 33.971748 1.7901 0.1121 2.0808 0.1533 1.5792 0.0945 2.0148 0.1151 2.5904 0.1551 
338.985470 33.955608 1.7868 0.1317 1.9708 0.1416 1.0905 0.0944 1.3786 0.0990 0.7659 0.0593 
338.976100 33.954395 1.7542 0.1163 2.5506 0.3359 2.3336 0.1741 3.1962 0.2178 3.5429 0.1925 
338.988710 33.976456 1.7477 0.1014 2.3957 0.1302 1.6160 0.0923 2.7838 0.1718 1.1635 0.0900 
338.984590 33.962585 1.7381 0.1105 2.9311 0.2052 2.7191 0.1077 3.7071 0.1844 2.7451 0.1795 
338.985380 33.972706 1.7349 0.0639 3.8962 0.3804 3.2812 0.1058 4.0053 0.2103 3.7133 0.1471 
338.997830 33.959572 1.7111 0.1292 2.2607 0.1707 1.2383 0.0935 1.5698 0.1243 1.1359 0.0994 
338.997770 33.974865 1.6814 0.0681 2.0770 0.1396 1.5518 0.1101 3.0863 0.1478 1.4851 0.1450 
338.995850 33.948940 1.6752 0.1620 2.2133 0.1366 1.4482 0.0800 1.7858 0.1119 0.9821 0.0678 
338.995510 33.981068 1.6752 0.1234 2.0713 0.1278 1.3741 0.1152 1.6728 0.1032 0.6991 0.0940 
338.997280 33.971149 1.6583 0.0412 4.0760 0.1427 3.2601 0.1531 3.5078 0.4394 3.2581 0.1110 
338.998500 33.967617 1.6568 0.0580 3.4343 0.2847 2.4301 0.1007 3.0891 0.1423 2.6605 0.1421 
338.998110 33.975395 1.6371 0.0769 2.2255 0.1107 1.7204 0.1077 2.2648 0.1272 1.3783 0.0876 
338.991390 33.982323 1.6087 0.0637 2.1549 0.1151 1.4310 0.0830 1.9206 0.1026 1.0918 0.1016 
338.975890 33.952820 1.5998 0.0928 1.6468 0.0880 1.6354 0.1160 2.1234 0.1565 1.6973 0.1454 
338.981290 33.959675 1.5998 0.1208 2.0656 0.1427 1.4792 0.1063 1.9491 0.1293 1.0808 0.1284 
339.014830 33.972908 1.5969 0.1059 2.6220 0.1763 1.6812 0.1533 2.3628 0.2024 1.4066 0.1490 
338.996460 33.976582 1.5925 0.0587 2.7787 0.1101 2.2286 0.1560 2.4925 0.2824 2.8586 0.1501 
338.996190 33.979343 1.5764 0.1234 2.0260 0.1717 1.7719 0.1697 2.4651 0.2293 1.4661 0.1283 
338.991240 33.978817 1.5634 0.0677 1.6929 0.1107 1.1294 0.0749 1.9118 0.1197 0.8850 0.0791 
338.976170 33.958893 1.5634 0.0648 2.6244 0.1112 1.8451 0.1309 2.5365 0.1005 3.0490 0.1713 
338.999180 33.972874 1.5391 0.1134 1.8683 0.1480 1.3075 0.0951 1.6048 0.1375 1.1465 0.0950 
338.986270 33.960865 1.5363 0.1174 1.6004 0.1710 1.2304 0.1280 1.4094 0.1363 1.0640 0.1098 
339.025850 33.961235 1.5320 0.0508 2.7864 0.1155 2.1244 0.1800 2.6100 0.1538 1.8406 0.0848 
338.995820 33.972473 1.5208 0.0574 1.7244 0.0778 1.1118 0.0778 1.5916 0.0718 0.6208 0.0709 
338.992830 33.972015 1.5194 0.0770 1.6666 0.0860 1.1356 0.0732 1.1382 0.0692 0.6106 0.0742 
339.020140 33.978306 1.5138 0.1269 2.3069 0.1955 1.3729 0.1973 1.6242 0.1421 1.7481 0.1288 
339.017880 33.962746 1.4848 0.0752 1.6605 0.1147 1.2718 0.0925 1.5857 0.0935 0.9174 0.0853 
338.990390 33.978485 1.4848 0.0903 1.9100 0.1231 1.1482 0.0910 1.4977 0.1035 0.6134 0.0955 
338.996610 33.976368 1.4848 0.1491 1.9835 0.1790 1.8829 0.1318 4.1479 0.2483 1.7871 0.1383 
338.993230 33.980335 1.4658 0.0783 2.0279 0.0915 1.2602 0.0789 1.5214 0.0813 0.8990 0.0861 
338.987370 33.960567 1.4658 0.0986 2.0962 0.1236 1.3003 0.0886 1.8873 0.1304 1.5169 0.1551 
339.000030 33.963394 1.3844 0.0791 1.9224 0.1222 1.1067 0.0907 1.5496 0.0999 0.8421 0.0760 
338.997160 33.976337 1.3844 0.0969 2.2963 0.1523 1.6160 0.0729 2.5365 0.1612 1.3175 0.0813 
338.993190 33.980282 1.3793 0.0826 2.9555 0.1334 2.1579 0.1471 2.7684 0.1351 2.6925 0.1686 
338.996670 33.979507 1.3743 0.0633 1.5698 0.0694 0.8686 0.0664 1.3117 0.0604 0.5135 0.0534 
338.985380 33.970467 1.3592 0.0476 2.2174 0.1348 1.7949 0.0843 2.1001 0.0928 2.2354 0.1071 
338.998810 33.960785 1.3554 0.1099 3.0244 0.1783 2.2451 0.1923 2.6438 0.1583 3.0044 0.2075 
338.993070 33.958988 1.3529 0.0611 1.8040 0.0864 1.3087 0.0747 1.5785 0.0843 0.8444 0.0646 
338.991730 33.983070 1.3504 0.1020 2.3069 0.1679 1.4549 0.1394 2.1078 0.1689 1.8087 0.1616 
339.003200 33.961403 1.3418 0.0358 1.7039 0.0753 1.0196 0.0676 1.3153 0.0678 1.0341 0.0505 
338.994020 33.981445 1.3381 0.1097 2.1689 0.1718 1.7268 0.1447 2.4134 0.1912 3.3095 0.1981 
339.014830 33.972672 1.3368 0.0628 3.0608 0.2255 2.6572 0.1836 3.4469 0.2318 3.3648 0.2138 
338.999300 33.971546 1.3319 0.0650 2.7941 0.1621 2.5541 0.1153 2.7940 0.1235 2.5174 0.1345 
338.991850 33.982983 1.3319 0.0969 2.3219 0.1390 1.4442 0.0944 1.8545 0.1144 1.3619 0.1104 
338.988370 33.960114 1.3295 0.0955 1.8995 0.1277 1.3281 0.0966 1.7086 0.0866 1.5002 0.1161 
338.994380 33.962128 1.3282 0.0918 1.7941 0.1289 1.0443 0.0914 1.3659 0.0981 0.8507 0.0815 
338.990910 33.979961 1.3282 0.0734 1.6574 0.1267 1.4792 0.0749 3.0608 0.1353 1.3860 0.1123 
338.997160 33.960030 1.3270 0.0697 2.6732 0.1231 2.0991 0.1199 2.6196 0.1255 2.0108 0.1667 
338.982420 33.962456 1.3148 0.1138 1.4422 0.1687 1.3099 0.0917 2.1411 0.1104 1.6031 0.1816 
339.002590 33.964607 1.2908 0.0464 2.8460 0.1756 2.4571 0.1245 3.1350 0.1617 2.5151 0.1737 
338.984310 33.962532 1.2873 0.0901 2.5225 0.1441 1.6369 0.0890 2.6365 0.1069 2.2354 0.1503 
338.997410 33.969471 1.2837 0.0497 3.0891 0.1394 2.5991 0.1029 2.8856 0.0638 2.5856 0.1143 
338.998170 33.973320 1.2790 0.0919 1.4704 0.0975 1.0628 0.1018 1.4922 0.1127 1.0162 0.0936 
338.987400 33.960400 1.2743 0.0786 1.4476 0.0920 1.1461 0.0876 1.9872 0.1098 1.0041 0.1174 
339.014740 33.973003 1.2684 0.1052 2.7380 0.2598 3.0035 0.1881 3.9177 0.2237 4.8013 0.2123 
339.019500 33.969017 1.2661 0.0618 2.3283 0.1394 1.6415 0.1315 2.1589 0.1710 1.5709 0.1331 
338.995360 33.978413 1.2510 0.0611 2.7330 0.1183 1.8674 0.1066 2.5342 0.1354 2.1191 0.1288 
339.000210 33.950996 1.2499 0.0783 1.4316 0.0686 1.0905 0.0593 1.2550 0.0543 0.8875 0.0834 
338.981320 33.959702 1.2430 0.0767 2.0447 0.1130 1.5894 0.0981 2.3563 0.1497 1.3103 0.1171 
338.995790 33.948959 1.2316 0.0669 1.7308 0.0941 1.3528 0.0860 1.2818 0.1039 0.8924 0.1093 
338.996980 33.959583 1.2305 0.0850 1.7054 0.1367 1.1610 0.1005 1.4772 0.1116 0.8154 0.0676 
338.984950 33.969570 1.2271 0.0486 2.8434 0.1886 2.2021 0.1136 2.5248 0.0907 2.1765 0.1544 
338.996950 33.975861 1.2226 0.0788 1.2332 0.1261 0.7047 0.0591 0.7774 0.0687 0.3459 0.0503 
338.998470 33.960457 1.2091 0.0880 1.7743 0.1307 1.2281 0.1007 1.2051 0.0932 0.9166 0.0861 
339.000210 33.963306 1.2003 0.0895 1.8460 0.1462 1.0805 0.0955 1.4055 0.1230 1.6602 0.0963 
338.998720 33.960876 1.1816 0.0914 1.9135 0.1287 1.2777 0.1071 1.5960 0.0926 1.0729 0.0840 
338.999450 33.962330 1.1762 0.0661 1.5200 0.1400 1.0028 0.0804 1.2584 0.0846 0.8875 0.0703 
338.997860 33.943016 1.1719 0.0658 1.8426 0.1018 1.2955 0.0907 1.6108 0.1350 1.6344 0.1280 
338.989930 33.983543 1.1697 0.0571 2.0504 0.1397 1.3565 0.1024 1.6182 0.1386 2.1036 0.1124 
338.981900 33.973511 1.1665 0.0838 1.2550 0.1179 1.0746 0.0861 1.1216 0.0733 0.8641 0.1138 
338.993130 33.959015 1.1590 0.0672 1.5130 0.0836 0.9946 0.1053 1.4583 0.0900 0.7758 0.0893 
338.997310 33.959618 1.1568 0.0671 2.7456 0.1315 2.4845 0.1213 2.9096 0.0804 3.0322 0.1229 
339.029420 33.961754 1.1526 0.0786 1.2701 0.0924 0.7393 0.0722 1.2527 0.1085 0.6603 0.0876 
339.001680 33.982216 1.1505 0.0752 1.7858 0.1579 1.2225 0.1160 1.6242 0.1376 1.1646 0.1276 
338.979190 33.953606 1.1462 0.0750 1.8717 0.1655 1.4509 0.1256 1.9545 0.1422 1.2217 0.1103 
338.991090 33.982403 1.1452 0.0897 2.1020 0.1394 1.3208 0.1083 1.7809 0.1345 1.4446 0.1171 
338.985570 33.971287 1.1368 0.0639 1.7403 0.1266 1.2090 0.0869 1.6635 0.0950 1.3346 0.1303 
338.996060 33.944389 1.1315 0.0677 1.1637 0.1340 1.1913 0.1042 1.3021 0.0791 1.1994 0.0862 
339.013790 33.980148 1.1263 0.0508 1.3660 0.1334 0.9411 0.0719 1.5116 0.1044 0.6435 0.1108 
338.996000 33.959461 1.1191 0.0856 1.5554 0.1275 1.0462 0.0732 1.4772 0.1184 1.6541 0.1295 
338.985690 33.972504 1.1181 0.0484 1.5102 0.0988 1.1026 0.0680 1.0991 0.0830 0.8452 0.0887 
338.999850 33.962902 1.1170 0.0514 2.0410 0.1184 1.5532 0.0715 2.0617 0.0703 1.9978 0.1104 
338.997160 33.954906 1.1170 0.0576 1.3888 0.0588 0.8227 0.0583 0.9520 0.0570 0.4252 0.0466 
338.977570 33.953842 1.1140 0.0800 1.3226 0.1072 0.9800 0.1137 1.1382 0.0870 0.9686 0.0892 
338.995940 33.965508 1.1109 0.0501 1.2446 0.0699 0.9112 0.0739 0.8934 0.0527 0.6889 0.0895 
338.994780 33.963409 1.1109 0.0778 2.5837 0.1761 1.9410 0.1019 2.6196 0.0772 1.8869 0.1147 
338.990450 33.979965 1.1068 0.0622 1.2481 0.1012 0.9420 0.0711 1.8325 0.1316 0.7409 0.0914 
338.997990 33.975830 1.1038 0.0762 1.4068 0.0907 0.9079 0.0903 1.6513 0.1110 0.6732 0.0849 
338.983860 33.972462 1.0997 0.0729 1.9491 0.1310 1.6415 0.0862 2.0278 0.1139 1.8355 0.0862 
338.985320 33.952030 1.0967 0.0929 1.1226 0.1241 0.9079 0.0719 1.0751 0.1000 0.6197 0.1130 
339.003510 33.964348 1.0946 0.0817 2.0111 0.1426 1.5053 0.1068 1.5654 0.1485 1.3847 0.1263 
338.993770 33.981075 1.0786 0.0864 2.6659 0.1473 1.9268 0.1473 2.1950 0.1698 1.9923 0.1596 
338.991460 33.982956 1.0727 0.0958 1.4529 0.1191 1.1036 0.1118 1.2724 0.1301 0.7730 0.0961 
338.985900 33.972046 1.0727 0.0474 1.6559 0.1159 1.1696 0.0582 1.4303 0.0922 0.8515 0.0737 
338.989750 33.959831 1.0727 0.0731 1.3057 0.1263 0.9621 0.0824 1.0182 0.0825 0.7631 0.0850 
338.975590 33.952396 1.0483 0.1081 1.4745 0.1127 1.3653 0.1170 2.4402 0.1708 1.2617 0.1383 
338.991670 33.979813 1.0473 0.0559 1.8308 0.1400 1.3453 0.0830 1.5060 0.0846 1.0959 0.1080 
339.010280 33.980583 1.0454 0.0472 1.3251 0.1086 0.9290 0.0565 1.8090 0.0850 1.3297 0.0980 
339.001950 33.964855 1.0435 0.0673 1.6836 0.0930 1.1461 0.0749 1.3901 0.0858 1.1132 0.1128 
338.991820 33.983055 1.0415 0.0604 2.0675 0.1371 1.4442 0.1357 1.8173 0.1004 1.6209 0.0970 
338.996980 33.969826 1.0415 0.0566 3.2586 0.2011 2.5658 0.1064 3.1234 0.1151 2.9741 0.1780 
338.994080 33.961990 1.0396 0.0728 1.3811 0.0827 0.7966 0.0668 2.3563 0.1150 0.8094 0.0537 
338.992130 33.983894 1.0387 0.0641 1.2074 0.0856 0.8815 0.0917 1.3117 0.0604 0.5625 0.0813 
338.997680 33.974442 1.0320 0.0589 1.0900 0.0853 0.7132 0.0755 1.3275 0.0685 0.5188 0.0731 
339.017330 33.971939 1.0263 0.0633 1.3410 0.1482 0.8962 0.1057 1.4146 0.1342 0.6972 0.1105 
339.003660 33.964340 1.0244 0.0745 1.6049 0.1596 1.0234 0.0811 1.0830 0.0868 0.7167 0.0614 
338.995820 33.959328 1.0141 0.0691 1.2654 0.0827 0.7346 0.0785 1.0098 0.0530 0.4855 0.0443 
338.994350 33.980537 1.0131 0.0504 1.5214 0.0687 1.2046 0.0721 1.2366 0.0558 0.9082 0.0786 
338.986540 33.960705 1.0066 0.0723 1.8734 0.1242 1.2730 0.0739 1.7244 0.0731 0.9242 0.1209 
338.997920 33.975288 1.0057 0.0630 1.2937 0.0798 0.9154 0.0986 1.1985 0.0574 1.3445 0.0780 
338.994170 33.943775 1.0039 0.0407 1.4238 0.1101 1.0472 0.0781 0.9923 0.0621 0.6634 0.0477 
338.991970 33.980186 1.0011 0.0728 1.0790 0.0954 0.9603 0.0699 0.8690 0.0624 0.9857 0.0781 
338.990570 33.979389 0.9919 0.0594 1.6123 0.1084 1.1335 0.0804 1.3422 0.1125 1.1656 0.1020 
338.999600 33.963345 0.9910 0.0931 1.1810 0.1273 0.6463 0.0881 1.3509 0.1319 0.6197 0.0656 
338.994510 33.964264 0.9747 0.0628 2.2544 0.1038 1.7621 0.0730 1.9047 0.1105 2.1036 0.1821 
338.986020 33.970467 0.9720 0.0537 1.1082 0.0980 1.0112 0.0857 1.2550 0.0855 1.4170 0.1383 
338.996090 33.959492 0.9693 0.0866 1.2760 0.1011 0.9489 0.0734 1.1766 0.0867 0.8729 0.0828 
338.993230 33.981926 0.9667 0.0579 1.0672 0.0806 0.8364 0.0632 1.2029 0.0864 0.4489 0.0703 
338.999080 33.953640 0.9631 0.0364 1.2458 0.0620 0.7252 0.0561 0.9996 0.0488 0.5667 0.0475 
338.987270 33.946606 0.9587 0.0671 1.1605 0.1015 1.0271 0.0927 1.5102 0.1308 0.7873 0.1008 
338.993320 33.970219 0.9578 0.0741 1.3057 0.1070 0.9054 0.0550 0.9041 0.0824 0.7436 0.0918 
339.024780 33.969372 0.9569 0.0317 0.9751 0.1105 0.8099 0.0858 1.1031 0.0518 0.7102 0.0896 
338.998470 33.961117 0.9551 0.0774 1.6212 0.1538 0.9909 0.0967 1.4623 0.1199 1.2816 0.1298 
338.990750 33.978367 0.9516 0.0351 1.7974 0.1192 1.3997 0.0580 1.6287 0.0975 1.6526 0.1461 
338.993040 33.962109 0.9412 0.0633 1.3497 0.0870 1.1047 0.0956 1.3287 0.0808 1.0199 0.0695 
339.003660 33.964275 0.9291 0.0702 1.1509 0.1314 0.8512 0.0659 1.0623 0.0881 0.6208 0.0743 
338.998930 33.973911 0.9291 0.0710 1.2818 0.1110 0.7339 0.0534 1.0126 0.0793 0.6615 0.0774 
338.972810 33.965225 0.9181 0.0499 1.0652 0.1118 0.8528 0.0707 1.1541 0.0712 0.8554 0.1001 
338.993800 33.982628 0.9138 0.0455 1.5270 0.1041 1.2079 0.0834 1.7613 0.0957 0.9848 0.0807 
338.993260 33.958942 0.9130 0.0715 1.6407 0.1647 0.9020 0.1147 1.6034 0.0886 1.3103 0.0821 
338.999270 33.961021 0.9105 0.0881 1.4745 0.0964 0.9454 0.0958 1.3093 0.0977 0.7200 0.0497 
338.982450 33.959747 0.9096 0.0486 0.9941 0.0623 0.5894 0.0548 0.8200 0.0483 0.4611 0.0917 
338.994810 33.982788 0.9071 0.0861 1.0362 0.0716 0.7400 0.0818 1.1777 0.1172 0.4019 0.0711 
339.011410 33.976124 0.9063 0.0518 1.3263 0.1026 1.0414 0.0470 1.5354 0.0679 1.0769 0.1339 
338.992100 33.984295 0.9055 0.0659 1.1062 0.0805 0.8496 0.0884 1.3141 0.0666 0.5159 0.0513 
338.981540 33.963070 0.9030 0.0566 1.3888 0.1011 1.2707 0.0620 1.8207 0.1023 1.6254 0.1377 
338.975460 33.954781 0.9030 0.0374 1.8140 0.1771 1.4509 0.1283 1.9509 0.1401 1.5928 0.0954 
338.996950 33.979095 0.8939 0.0601 1.0419 0.0662 0.8311 0.0750 0.9355 0.0663 0.5810 0.0540 
338.996860 33.940357 0.8881 0.0753 1.1562 0.0745 0.8783 0.0752 1.2129 0.0871 0.7575 0.0928 
338.994660 33.959812 0.8840 0.0603 1.1777 0.0857 0.8418 0.0589 1.4029 0.0930 0.6323 0.0582 
338.991610 33.983150 0.8824 0.0528 1.3609 0.0865 0.8106 0.0859 0.8223 0.0644 0.7017 0.0569 
339.019560 33.962608 0.8824 0.0504 1.2492 0.1312 1.2637 0.0919 1.6212 0.1643 1.5338 0.1441 
339.005580 33.980816 0.8800 0.0357 1.6347 0.1400 1.0986 0.0597 1.5102 0.0751 1.1255 0.1037 
338.982940 33.965031 0.8792 0.0510 1.8477 0.1600 1.1283 0.0894 1.6789 0.1082 1.4742 0.1385 
338.993230 33.947205 0.8792 0.0632 1.2854 0.0722 0.7813 0.0482 1.2163 0.0863 0.4718 0.0634 
338.992800 33.979988 0.8759 0.0710 1.5088 0.1598 1.1294 0.1196 1.5625 0.1338 1.5253 0.1672 
339.000310 33.963131 0.8615 0.0674 1.3021 0.1091 0.7586 0.0824 0.9823 0.0778 0.6162 0.0885 
339.001890 33.965057 0.8607 0.0357 1.3584 0.0938 0.8280 0.0610 0.9923 0.0795 0.4535 0.0760 
338.992130 33.960358 0.8600 0.0412 0.9485 0.1092 0.8364 0.0786 1.0220 0.0508 0.7680 0.0799 
338.991150 33.979259 0.8584 0.0379 1.5454 0.1139 1.3220 0.0901 1.5144 0.1241 1.6848 0.0947 
338.992920 33.982319 0.8584 0.0593 1.3081 0.0867 1.0224 0.0913 2.5063 0.2516 1.6465 0.1031 
338.981320 33.961357 0.8584 0.0300 1.0961 0.0848 0.9054 0.0801 0.9859 0.0745 0.4339 0.1087 
339.009580 33.966148 0.8576 0.0434 1.2619 0.0953 0.9316 0.0798 1.1393 0.1007 1.2959 0.1206 
338.993070 33.980198 0.8544 0.0370 1.8631 0.1253 1.3830 0.0752 1.6805 0.0650 2.0576 0.1118 
338.999540 33.962463 0.8528 0.0668 1.6559 0.1418 1.4100 0.1247 1.8477 0.0987 1.4261 0.1274 
339.016390 33.972507 0.8489 0.0469 1.9908 0.1210 2.0494 0.1246 2.5884 0.1597 2.6288 0.1550 
338.997680 33.974091 0.8466 0.0717 1.4396 0.0703 0.9282 0.0718 1.1247 0.0798 0.9876 0.0837 
338.999300 33.967834 0.8466 0.0366 1.6317 0.0962 1.3257 0.0781 1.7180 0.1029 1.2828 0.1016 
339.020780 33.977859 0.8334 0.0614 1.4542 0.1179 1.0835 0.0649 1.2771 0.0976 1.2722 0.1101 
339.025390 33.974640 0.8311 0.0589 2.1991 0.1215 1.5376 0.1119 2.0542 0.1400 1.9978 0.1638 
338.984380 33.970440 0.8273 0.0518 1.5047 0.1192 1.2931 0.0619 1.9241 0.0851 1.2467 0.0861 
338.979340 33.953026 0.8258 0.0882 1.0276 0.1467 1.2079 0.0645 1.7484 0.1014 2.2540 0.1412 
338.991390 33.982822 0.8220 0.0681 1.4055 0.1139 1.1149 0.1191 1.2997 0.0994 1.0227 0.0989 
338.992520 33.979744 0.8182 0.0392 1.7924 0.0908 1.2509 0.0691 1.6728 0.0894 1.2899 0.0725 
338.977260 33.954449 0.8160 0.0609 1.2298 0.0883 0.8742 0.0781 1.1226 0.0620 0.8899 0.0869 
338.976720 33.954918 0.8160 0.0488 0.9100 0.0805 0.4398 0.0498 0.8163 0.0609 0.2269 0.0508 
338.990690 33.983727 0.8130 0.0659 1.0248 0.0868 0.9402 0.0771 1.5019 0.0871 1.1603 0.0887 
338.991300 33.970055 0.8077 0.0543 1.0633 0.0979 0.7893 0.0698 0.9494 0.0603 1.3796 0.1372 
338.988710 33.970360 0.8011 0.0620 1.0711 0.0957 0.9586 0.1413 1.2140 0.1051 1.2734 0.1185 
338.984470 33.952351 0.8003 0.0708 1.1755 0.0942 1.0001 0.0599 1.2619 0.0500 1.2675 0.0852 
338.993470 33.980663 0.7981 0.0632 1.3033 0.0900 0.6944 0.0742 0.7984 0.0787 0.4535 0.0794 
339.000460 33.968548 0.7952 0.0579 1.7436 0.1301 1.3367 0.0923 1.7371 0.1136 1.2828 0.1371 
338.994810 33.982868 0.7901 0.0473 1.1032 0.0681 0.7119 0.0741 0.8415 0.0628 0.9379 0.0674 
338.993960 33.981213 0.7864 0.0340 1.4690 0.0744 0.9524 0.0579 1.3685 0.0567 1.1486 0.0709 
338.980320 33.950424 0.7828 0.0699 1.0860 0.1240 0.8114 0.0747 1.2129 0.0704 0.9242 0.0996 
338.995570 33.970753 0.7814 0.0381 3.6294 0.1805 2.8976 0.1628 3.6697 0.1149 3.1373 0.1271 
339.015170 33.972542 0.7778 0.0473 2.0866 0.1691 1.9680 0.1178 3.0749 0.1869 2.4601 0.1881 
339.026250 33.973602 0.7742 0.0656 1.5284 0.1633 0.9728 0.1290 1.4303 0.1186 1.2524 0.1327 
338.981660 33.962383 0.7714 0.0575 1.3837 0.0867 1.0915 0.0794 1.5116 0.1016 1.3297 0.1139 
338.991550 33.981377 0.7707 0.0504 0.9235 0.0748 0.5195 0.0459 0.6672 0.0565 0.5492 0.0678 
338.998200 33.974327 0.7693 0.0482 1.0477 0.0627 0.5476 0.0484 0.6436 0.0468 0.3775 0.0636 
338.991460 33.982376 0.7657 0.0642 0.7681 0.0870 0.7600 0.0721 0.9381 0.0881 0.5869 0.0735 
338.991730 33.948250 0.7601 0.0497 1.2040 0.1320 0.8599 0.0491 1.1206 0.1032 0.9527 0.0834 
338.984620 33.970707 0.7545 0.0514 1.4556 0.0992 1.0855 0.0770 1.3093 0.1182 1.0106 0.1210 
338.992370 33.961578 0.7490 0.0476 1.7776 0.0966 1.5661 0.1111 1.8942 0.0837 1.7193 0.1298 
338.995510 33.972408 0.7462 0.0605 1.0286 0.0786 0.5391 0.0541 0.6611 0.0451 0.3109 0.0607 
338.993560 33.980690 0.7455 0.0577 1.0305 0.1186 0.8047 0.0771 1.2174 0.1211 0.4940 0.0760 
338.985690 33.972443 0.7455 0.0570 0.7597 0.0609 0.4398 0.0478 0.6395 0.0613 0.3267 0.0704 
339.002840 33.964985 0.7435 0.0514 2.0279 0.1550 1.3984 0.0863 1.7468 0.1078 1.8800 0.1333 
338.996220 33.953369 0.7367 0.0448 1.0286 0.0521 0.6595 0.0474 0.8524 0.0424 0.4675 0.0396 
339.000180 33.952217 0.7313 0.0330 0.8650 0.0422 0.6874 0.0583 0.9133 0.0496 0.6615 0.0561 
339.003080 33.943775 0.7259 0.0435 0.9868 0.0882 0.7462 0.0529 0.9969 0.0725 0.5869 0.0654 
338.997620 33.972359 0.7259 0.0481 0.7962 0.0455 0.5723 0.0780 1.4224 0.0550 0.3975 0.0531 
338.999880 33.967712 0.7232 0.0460 2.1609 0.0876 1.8115 0.1085 2.1001 0.1296 1.9097 0.1231 
338.990910 33.980267 0.7226 0.0546 1.2107 0.0948 0.7475 0.0489 0.9494 0.0621 0.4387 0.0598 
339.010250 33.980434 0.7199 0.0418 0.8942 0.0692 0.5671 0.0470 0.7122 0.0643 0.4057 0.0833 
338.998900 33.974255 0.7192 0.0404 3.3376 0.2152 3.3484 0.1388 3.9649 0.2045 3.6221 0.1802 
338.974950 33.953999 0.7146 0.0520 1.3153 0.0945 0.9062 0.0651 1.2007 0.0630 0.7609 0.0792 
338.981690 33.960110 0.7100 0.0556 1.0850 0.0969 0.6144 0.0770 0.9733 0.0834 0.3646 0.0796 
338.995730 33.980347 0.7094 0.0601 1.8173 0.1724 1.7833 0.1741 2.7029 0.2191 1.7273 0.1543 
338.995120 33.983768 0.7074 0.0378 1.1011 0.0558 0.6964 0.0596 0.9278 0.0427 0.5477 0.0681 
338.997650 33.954693 0.7074 0.0397 1.5756 0.0639 1.4442 0.0652 1.8873 0.0643 1.7888 0.0725 
338.994320 33.953365 0.7061 0.0540 0.8893 0.0680 0.5326 0.0648 0.8658 0.0542 0.4244 0.0551 
338.997130 33.959694 0.7055 0.0364 1.6620 0.0842 1.3039 0.0673 1.6362 0.0723 1.4647 0.1174 
339.001770 33.984684 0.7016 0.0220 1.7468 0.0917 1.2180 0.0752 1.6836 0.0729 1.4796 0.1049 
338.981660 33.960049 0.7016 0.0582 0.9733 0.0977 0.7205 0.0518 0.9025 0.0673 0.5348 0.0630 
338.997190 33.959976 0.6945 0.0525 1.1154 0.1079 0.7936 0.0687 1.2713 0.1007 1.2781 0.1130 
339.020020 33.966034 0.6945 0.0294 0.8253 0.0684 0.4769 0.0606 0.7228 0.0639 0.5842 0.0732 
338.984770 33.952576 0.6945 0.0672 0.9635 0.0799 0.6881 0.0355 0.8682 0.0544 0.5279 0.0540 
338.995940 33.959454 0.6837 0.0523 1.3875 0.1521 1.0835 0.1227 1.4529 0.1525 1.8070 0.1265 
339.001340 33.965111 0.6812 0.0307 1.8700 0.1292 1.2326 0.0795 1.6882 0.0715 1.3224 0.0792 
338.995000 33.974918 0.6774 0.0686 0.7182 0.0721 0.5049 0.0572 0.7604 0.0609 0.4008 0.0495 
339.001500 33.968075 0.6725 0.0341 1.3105 0.0809 1.2625 0.0593 1.4172 0.0653 1.4248 0.0643 
338.990600 33.983688 0.6719 0.0569 1.1930 0.1044 0.7159 0.0646 1.0419 0.0729 0.5358 0.0740 
338.999820 33.963013 0.6712 0.0359 1.1573 0.0853 0.9586 0.0927 1.4922 0.0756 1.2478 0.1080 
338.972810 33.954746 0.6657 0.0460 0.7882 0.0835 0.8091 0.0440 0.8261 0.0555 0.8965 0.0966 
338.992800 33.972279 0.6651 0.0441 1.1648 0.0880 0.6705 0.0537 0.7215 0.0718 0.5683 0.0853 
338.991520 33.982510 0.6651 0.0466 0.7992 0.0854 0.4738 0.0524 0.5886 0.0613 0.2680 0.0612 
339.002230 33.965923 0.6626 0.0641 0.9987 0.1039 0.7749 0.0685 0.9100 0.0813 0.8785 0.0704 
338.976990 33.959003 0.6626 0.0635 0.7451 0.1091 0.7685 0.0687 0.8384 0.0610 0.6168 0.0602 
338.992950 33.961899 0.6614 0.0530 1.1278 0.0696 0.9342 0.0740 0.8532 0.1006 0.7294 0.0954 
338.999940 33.974689 0.6608 0.0383 0.6141 0.0696 0.4756 0.0718 0.8461 0.0584 0.4072 0.0472 
338.987060 33.974216 0.6578 0.0297 1.3275 0.0905 1.0271 0.0700 1.2174 0.0628 1.0928 0.1017 
338.995910 33.960175 0.6548 0.0302 0.9389 0.0562 0.5960 0.0439 0.9008 0.0498 0.5023 0.0518 
338.986510 33.960842 0.6511 0.0456 1.1594 0.0683 0.7973 0.0778 1.2219 0.0687 0.9562 0.0678 
339.001830 33.966518 0.6487 0.0412 1.1799 0.0945 1.1504 0.0625 2.1629 0.1733 1.9150 0.1393 
338.983370 33.967804 0.6452 0.0446 1.1594 0.0897 1.2146 0.0861 1.3609 0.1178 1.9777 0.1129 
338.997340 33.959480 0.6428 0.0349 1.2666 0.0688 1.0805 0.0677 1.5872 0.0585 1.6224 0.0553 
338.996610 33.975887 0.6422 0.0444 0.9372 0.0518 0.5954 0.0642 0.5663 0.0370 0.3700 0.0549 
338.987670 33.968296 0.6410 0.0301 3.1408 0.1851 5.2970 0.1561 6.7396 0.3600 9.0648 0.2505 
338.987150 33.955528 0.6392 0.0559 1.2074 0.0745 0.8791 0.0462 1.2185 0.0527 0.8034 0.0496 
338.991820 33.981766 0.6375 0.0376 0.8787 0.0963 0.7900 0.0764 1.1799 0.1011 0.9040 0.1099 
338.986390 33.962219 0.6369 0.0469 1.1680 0.1119 1.0976 0.0768 1.3165 0.1031 1.7497 0.1450 
338.990510 33.983658 0.6357 0.0480 0.8368 0.0771 0.6768 0.0555 0.6261 0.0663 0.5014 0.0840 
339.000060 33.967617 0.6351 0.0415 1.8960 0.1467 1.5277 0.0957 2.0904 0.1290 1.5551 0.1046 
339.000090 33.985146 0.6346 0.0304 1.4663 0.0905 1.0785 0.0934 1.4159 0.0939 1.4288 0.0882 
338.995420 33.959793 0.6340 0.0321 0.8345 0.0561 0.5336 0.0644 0.9520 0.0351 0.7881 0.0486 
338.975220 33.953941 0.6322 0.0501 0.5373 0.0831 0.3927 0.0651 0.9626 0.0745 0.2673 0.0527 
338.989530 33.977337 0.6322 0.0443 0.8088 0.0566 0.5692 0.0739 0.8763 0.0557 1.0190 0.0845 
338.980500 33.953400 0.6270 0.0404 1.3597 0.1465 1.2555 0.0798 1.8140 0.0986 1.6926 0.1013 
338.997440 33.970276 0.6253 0.0409 1.2378 0.0809 0.9710 0.0689 1.0419 0.0921 0.9830 0.1032 
338.993230 33.959553 0.6247 0.0466 0.8422 0.0528 0.7132 0.0565 1.4042 0.0543 0.5891 0.0423 
338.995700 33.964367 0.6241 0.0397 0.7583 0.0943 0.7041 0.0512 0.9978 0.0763 0.6519 0.0769 
338.992280 33.983795 0.6235 0.0339 0.9424 0.0816 0.6505 0.0623 1.0991 0.0850 0.7076 0.0495 
338.998540 33.966656 0.6224 0.0378 1.7842 0.1561 1.6115 0.0980 1.6992 0.0798 1.5267 0.1209 
338.998080 33.975410 0.6218 0.0550 0.8934 0.0823 0.6535 0.0506 0.9235 0.0757 1.0237 0.0698 
338.990880 33.970718 0.6213 0.0401 0.9494 0.0944 0.7692 0.0595 0.9083 0.0862 0.8593 0.0981 
338.989720 33.979801 0.6213 0.0338 1.4436 0.1595 1.3111 0.0761 1.2550 0.1653 1.2548 0.1121 
338.981810 33.968433 0.6213 0.0498 1.3875 0.1227 1.2024 0.0764 1.5525 0.1230 1.0928 0.1278 
338.998140 33.967148 0.6207 0.0492 1.4502 0.1215 1.3678 0.1071 1.5799 0.1164 1.4500 0.1202 
338.992920 33.982666 0.6178 0.0586 1.5916 0.1363 1.0028 0.0757 1.2492 0.0932 1.1950 0.1002 
339.013580 33.967396 0.6167 0.0506 1.1886 0.0941 0.9648 0.0622 1.1330 0.1043 0.7844 0.0831 
338.975070 33.953686 0.6150 0.0595 0.7295 0.0477 0.6705 0.0568 0.9950 0.0587 1.2699 0.0702 
338.989380 33.959839 0.6150 0.0414 0.8438 0.0692 0.7806 0.0626 0.9608 0.0584 0.9157 0.0616 
338.991940 33.983730 0.6150 0.0453 0.8763 0.0533 0.8520 0.0957 1.4146 0.1055 1.1132 0.1241 
338.995760 33.978786 0.6133 0.0486 0.9008 0.0805 0.6104 0.0866 0.9555 0.0704 1.1297 0.0697 
338.985050 33.962418 0.6127 0.0497 1.0860 0.0850 0.9639 0.0835 1.0900 0.1074 0.7491 0.0876 
338.996150 33.985027 0.6116 0.0513 0.6418 0.0822 0.4849 0.0536 0.5275 0.0598 0.3080 0.0505 
338.996800 33.984528 0.6099 0.0657 1.0467 0.0868 0.8017 0.0679 1.0220 0.0791 0.6622 0.0775 
338.996800 33.973148 0.6094 0.0281 0.8095 0.0574 0.5087 0.0478 0.5075 0.0491 0.5055 0.0503 
338.977110 33.959965 0.6071 0.0431 0.7717 0.0711 0.5312 0.0494 0.7451 0.0727 0.4904 0.0547 
338.999240 33.967976 0.6060 0.0486 1.0314 0.0864 0.7192 0.0722 0.8901 0.0746 0.6483 0.0925 
338.995850 33.959450 0.6038 0.0467 1.3361 0.0935 1.0637 0.0921 1.6137 0.1026 1.3962 0.0849 
338.981140 33.952812 0.6016 0.0637 0.8666 0.0934 0.8987 0.0778 1.7180 0.1060 2.3668 0.1461 
338.992160 33.983288 0.6010 0.0255 0.5611 0.0574 0.4037 0.0431 0.5344 0.0384 0.3935 0.0674 
339.001130 33.968872 0.6010 0.0354 1.5425 0.0753 1.2236 0.0654 1.4396 0.0663 1.6848 0.0807 
338.999630 33.962101 0.5982 0.0452 1.5511 0.1214 1.0338 0.1057 1.2458 0.1124 1.0115 0.1006 
338.998540 33.975559 0.5971 0.0544 0.8690 0.0880 0.6043 0.0484 0.6916 0.0535 0.3566 0.0670 
338.997470 33.949814 0.5971 0.0445 0.7724 0.0690 0.5063 0.0382 0.6846 0.0353 0.4986 0.0524 
338.995180 33.964024 0.5966 0.0302 1.5102 0.0765 1.2191 0.0775 1.4813 0.0750 1.5002 0.0801 
338.997070 33.985237 0.5917 0.0567 0.8208 0.0582 0.6529 0.0571 0.8524 0.0793 0.7830 0.0505 
339.000370 33.966042 0.5911 0.0485 1.1626 0.0878 0.8349 0.0892 4.7537 0.3371 0.8206 0.1013 
338.975770 33.952881 0.5911 0.0441 0.9503 0.0560 0.7544 0.0681 1.4785 0.0899 0.9571 0.1093 
338.999850 33.972542 0.5862 0.0405 0.6096 0.0427 0.3526 0.0578 0.5731 0.0428 0.2737 0.0479 
338.993470 33.979919 0.5846 0.0334 1.4922 0.0728 1.3039 0.0781 1.5931 0.1247 1.3645 0.0716 
339.020940 33.977768 0.5835 0.0505 1.0900 0.1215 1.2236 0.0733 1.5785 0.1105 2.4443 0.1846 
338.994050 33.962021 0.5819 0.0375 0.8028 0.0444 0.5987 0.0673 1.5116 0.0654 0.3553 0.0658 
338.994480 33.971054 0.5809 0.0423 1.2573 0.0926 0.9037 0.0857 1.3799 0.0724 1.3006 0.1090 
338.994660 33.984013 0.5793 0.0379 0.6118 0.0575 0.3916 0.0480 0.5616 0.0403 0.2893 0.0482 
339.000700 33.961452 0.5777 0.0314 2.4493 0.1105 2.1480 0.0752 2.7582 0.0813 2.4624 0.0953 
338.992460 33.975250 0.5771 0.0250 2.8644 0.1900 2.7242 0.1079 3.3039 0.1126 2.9306 0.1377 
339.014800 33.972797 0.5771 0.0409 0.9117 0.1167 0.5273 0.0787 1.0352 0.1020 0.6248 0.0990 
339.020900 33.966362 0.5750 0.0540 2.5412 0.2177 2.1460 0.1898 2.7812 0.2152 2.6288 0.1598 
338.995210 33.951530 0.5687 0.0571 3.1933 0.1206 5.2340 0.1735 7.2951 0.3091 9.9302 0.2927 
338.984560 33.970699 0.5666 0.0423 1.1372 0.0838 1.1221 0.0765 1.3057 0.1106 1.4274 0.1196 
338.994960 33.971527 0.5645 0.0406 0.8028 0.0828 0.5450 0.0638 0.6999 0.0651 0.4886 0.0801 
339.001770 33.965328 0.5640 0.0374 0.7136 0.0545 0.5003 0.0511 0.5606 0.0594 0.3029 0.0513 
339.002080 33.968208 0.5635 0.0503 1.0295 0.0797 0.7359 0.0779 0.8353 0.0669 0.6174 0.0790 
338.996520 33.977177 0.5635 0.0426 0.7309 0.0532 0.8411 0.0612 0.9895 0.0711 1.8204 0.1140 
338.983920 33.971783 0.5630 0.0379 1.4396 0.0955 1.0986 0.0567 1.3435 0.0656 1.2421 0.1075 
338.985200 33.970837 0.5619 0.0352 0.9742 0.0655 0.6650 0.0447 0.7555 0.0835 0.7589 0.0664 
338.999020 33.972866 0.5619 0.0316 0.6413 0.0868 0.4765 0.0527 0.7625 0.0541 0.2395 0.0532 
338.991000 33.955933 0.5614 0.0517 0.7431 0.0698 0.5536 0.0668 0.8407 0.0828 1.0180 0.1163 
338.988280 33.960270 0.5614 0.0336 1.3312 0.0920 0.9054 0.0709 1.1573 0.1162 1.0601 0.1055 
339.004030 33.985508 0.5609 0.0387 2.5388 0.1380 3.7535 0.2524 5.7681 0.1859 7.2537 0.2271 
338.987580 33.960606 0.5593 0.0428 1.1985 0.0993 0.7496 0.0628 1.0810 0.0787 0.9362 0.0716 
338.995300 33.959614 0.5563 0.0471 0.7962 0.0638 0.5336 0.0727 0.6653 0.0705 0.4526 0.0521 
338.984710 33.966530 0.5557 0.0302 2.8486 0.1443 4.5586 0.1763 6.1863 0.4102 9.1994 0.3220 
339.001590 33.966118 0.5542 0.0291 0.9083 0.0945 0.6523 0.0745 0.7992 0.0883 0.6634 0.0770 
338.981050 33.959824 0.5532 0.0296 0.5493 0.0405 0.4691 0.0527 0.5848 0.0496 0.2920 0.0578 
338.985470 33.952591 0.5522 0.0478 0.9896 0.0802 0.5692 0.0446 0.7802 0.0374 0.4174 0.0538 
339.005920 33.974281 0.5496 0.0349 0.7604 0.0819 0.5073 0.0509 0.6740 0.0540 0.6658 0.0705 
338.996730 33.985294 0.5441 0.0426 0.7555 0.0932 0.4849 0.0741 0.9075 0.0811 0.7624 0.0920 
338.983060 33.964306 0.5436 0.0320 1.3263 0.0782 0.9800 0.0948 1.3647 0.0993 0.9098 0.1274 
338.990910 33.982029 0.5426 0.0305 0.8415 0.0651 0.5191 0.0521 0.6544 0.0573 0.5973 0.1106 
338.975800 33.952446 0.5426 0.0605 0.7752 0.0657 0.5435 0.0696 0.9778 0.0513 0.5693 0.0750 
339.001830 33.967690 0.5416 0.0424 1.0154 0.0814 0.8686 0.0680 1.2174 0.0740 0.7314 0.0687 
339.020360 33.976849 0.5411 0.0384 1.5887 0.1375 1.3379 0.1097 1.4636 0.0930 1.1721 0.1274 
338.995610 33.978504 0.5396 0.0313 1.6182 0.1133 1.3478 0.0695 1.7825 0.0476 1.5494 0.1028 
338.993770 33.970749 0.5371 0.0341 2.5156 0.1019 2.4079 0.1175 2.8277 0.1172 2.5198 0.1601 
339.020900 33.977749 0.5356 0.0518 1.2985 0.1064 1.1493 0.0752 1.5214 0.1009 1.3962 0.1582 
339.000060 33.968327 0.5356 0.0400 1.2937 0.1227 1.1036 0.1210 1.5130 0.1394 1.2769 0.1294 
339.001280 33.968018 0.5356 0.0464 1.3647 0.1043 0.8742 0.0789 1.3226 0.0597 0.9015 0.0988 
338.984010 33.968948 0.5322 0.0279 0.9083 0.0778 0.8040 0.0570 0.6226 0.0665 0.7128 0.0978 
338.987340 33.967751 0.5302 0.0298 2.4090 0.1620 4.1767 0.1154 5.4832 0.1414 7.7225 0.1849 
338.997040 33.959881 0.5273 0.0495 0.8779 0.0728 0.6976 0.0713 0.8133 0.0479 0.9466 0.0497 
338.994260 33.953449 0.5268 0.0471 0.8345 0.0630 0.5851 0.0614 0.6980 0.0469 0.3835 0.0579 
339.001070 33.963264 0.5254 0.0276 1.5116 0.0877 1.2521 0.0692 1.7212 0.0919 1.8137 0.0768 
339.022340 33.973846 0.5244 0.0319 1.5626 0.0863 1.2907 0.0630 1.5158 0.0824 1.4947 0.1005 
338.999510 33.968552 0.5234 0.0429 1.2961 0.1027 1.1804 0.0968 1.3263 0.0525 1.2444 0.0630 
338.981750 33.970051 0.5230 0.0381 1.0145 0.1028 0.9666 0.0917 1.2219 0.0900 0.9857 0.0835 
338.986600 33.952808 0.5225 0.0448 1.1372 0.0639 0.9071 0.0610 1.1042 0.0498 0.9994 0.1123 
339.005280 33.974106 0.5220 0.0457 0.6647 0.0612 0.4235 0.0495 0.6544 0.0603 0.4109 0.0560 
338.996150 33.981720 0.5210 0.0370 0.6980 0.0495 0.4089 0.0554 0.4380 0.0379 0.2629 0.0460 
339.003330 33.965260 0.5196 0.0359 0.8361 0.0901 0.5496 0.0537 0.9058 0.1001 0.8206 0.1104 
339.019410 33.965027 0.5191 0.0220 2.4742 0.1071 3.7431 0.1344 5.0146 0.3372 7.1872 0.2449 
338.993100 33.980831 0.5182 0.0410 1.0352 0.0677 0.8227 0.0977 0.9617 0.0833 0.9580 0.0732 
338.993190 33.982235 0.5172 0.0405 0.7275 0.0663 0.5619 0.0621 0.7417 0.0547 0.4868 0.0690 
339.000850 33.968250 0.5172 0.0419 0.6284 0.0700 0.4294 0.0569 0.7051 0.0604 0.5543 0.0710 
338.982270 33.959621 0.5158 0.0328 0.8844 0.0880 0.7373 0.0543 0.9193 0.0381 0.7852 0.0607 
338.971920 33.955112 0.5153 0.0479 0.6371 0.0904 0.7565 0.0913 0.9459 0.0889 0.7780 0.0917 
338.997070 33.984852 0.5139 0.0464 0.7653 0.0585 0.6699 0.0636 1.0390 0.0651 0.7430 0.1122 
338.986270 33.959480 0.5130 0.0331 0.6941 0.0543 0.5808 0.0728 0.6840 0.0391 0.5837 0.0548 
338.983000 33.965935 0.5125 0.0297 2.6052 0.1560 5.0726 0.1822 6.3596 0.2577 9.4746 0.2531 
338.995270 33.948738 0.5115 0.0367 1.6093 0.1482 1.1880 0.0766 1.6332 0.1008 1.5309 0.0987 
338.990360 33.979958 0.5111 0.0325 0.8051 0.0853 0.6768 0.0673 0.6007 0.0459 0.5269 0.0505 
338.995730 33.979626 0.5078 0.0327 1.1042 0.0498 0.7864 0.0594 0.9832 0.0389 1.0543 0.0864 
338.984190 33.969856 0.5073 0.0318 1.0410 0.1112 0.8872 0.0588 1.1144 0.0667 1.3273 0.1002 
339.013610 33.977272 0.5073 0.0308 2.9177 0.1801 5.3806 0.2032 7.4444 0.3977 9.8482 0.3538 
338.995210 33.983761 0.5036 0.0348 0.8193 0.0740 0.4306 0.0464 0.7322 0.0479 0.4117 0.0626 
338.990230 33.983768 0.5031 0.0366 0.9643 0.0782 0.8848 0.0668 1.2174 0.1121 0.7673 0.0834 
338.997340 33.985577 0.5027 0.0361 0.7472 0.0626 0.5476 0.0570 0.8603 0.0705 0.6634 0.0532 
338.999690 33.962158 0.5027 0.0519 1.1403 0.0914 0.7607 0.0764 1.0751 0.0723 0.8405 0.0759 
338.991420 33.983360 0.5027 0.0278 0.4603 0.0598 0.2806 0.0424 0.8080 0.0424 0.2506 0.0614 
339.001710 33.977257 0.5022 0.0319 0.8739 0.0885 0.8069 0.0654 1.1351 0.0700 1.6016 0.1136 
338.997280 33.974480 0.5008 0.0512 0.9868 0.0900 0.9737 0.1013 1.2309 0.0907 1.1786 0.1107 
339.008940 33.959946 0.4999 0.0318 0.7695 0.0595 0.5157 0.0508 0.5473 0.0368 0.3612 0.0506 
338.979250 33.953842 0.4999 0.0239 0.5832 0.0731 0.5572 0.0523 0.6623 0.0561 0.4303 0.0380 
338.995210 33.979649 0.4994 0.0248 1.1052 0.0875 0.8003 0.0568 0.9050 0.0583 0.7830 0.0671 
338.996220 33.984631 0.4990 0.0299 1.0324 0.0951 1.0038 0.0786 1.0135 0.0849 1.2127 0.0670 
339.022580 33.965370 0.4985 0.0377 0.8361 0.1109 0.8349 0.0523 0.9923 0.0905 0.7801 0.0790 
338.973020 33.952988 0.4980 0.0317 2.1137 0.1538 3.6714 0.2401 5.1980 0.1724 7.3343 0.1621 
338.984470 33.973686 0.4976 0.0261 1.5872 0.0789 1.2315 0.0669 1.6242 0.0957 1.1454 0.0823 
338.996770 33.970608 0.4976 0.0412 1.0070 0.0723 0.8734 0.0531 0.9751 0.0898 1.1549 0.0979 
339.029690 33.961159 0.4971 0.0339 0.6758 0.0517 0.4962 0.0507 0.5413 0.0374 0.3072 0.0662 
338.989380 33.960327 0.4953 0.0324 0.5595 0.0546 0.3855 0.0391 0.4941 0.0369 0.2395 0.0485 
338.985200 33.955620 0.4944 0.0446 0.7853 0.0550 0.4980 0.0445 0.6562 0.0423 0.2966 0.0432 
338.991460 33.981754 0.4939 0.0428 0.5742 0.1089 0.5191 0.0679 0.7702 0.0894 0.4547 0.0725 
338.996860 33.959862 0.4935 0.0382 0.9590 0.0556 0.5998 0.0646 0.8170 0.0489 0.7382 0.0850 
339.005800 33.969662 0.4921 0.0322 0.7202 0.0590 0.3934 0.0438 0.4304 0.0519 0.3481 0.0699 
339.014100 33.980324 0.4921 0.0358 0.8345 0.1099 0.7650 0.0754 1.1320 0.1084 0.6423 0.0846 
339.019170 33.977169 0.4917 0.0471 1.2287 0.1562 1.1335 0.0877 2.1234 0.1428 1.7594 0.1426 
339.004430 33.963234 0.4912 0.0357 1.0623 0.0626 0.7119 0.0911 1.0603 0.0693 0.7154 0.0692 
338.996220 33.975620 0.4912 0.0339 0.9329 0.0773 0.7366 0.0631 0.8477 0.0687 1.1152 0.0883 
338.998170 33.978859 0.4908 0.0393 0.6999 0.0600 0.5224 0.0491 0.4590 0.0368 0.4518 0.0591 
339.000760 33.965488 0.4899 0.0271 2.8147 0.1011 2.5330 0.1610 3.1379 0.1358 3.0518 0.1686 
338.998440 33.975559 0.4890 0.0473 0.6598 0.0608 0.5049 0.0405 0.6884 0.0678 0.8998 0.0746 
339.014470 33.973495 0.4890 0.0347 2.6028 0.1582 2.2763 0.1069 2.2399 0.2393 2.6167 0.1591 
338.976560 33.958046 0.4890 0.0302 0.6424 0.0775 0.4131 0.0476 0.5539 0.0480 0.2063 0.0469 
339.028020 33.958870 0.4876 0.0404 0.9025 0.0549 0.6487 0.0735 1.1330 0.0877 0.9492 0.0979 
338.987950 33.955307 0.4872 0.0354 0.5131 0.0444 0.4513 0.0478 0.6330 0.0426 0.5815 0.0595 
339.007720 33.960121 0.4863 0.0305 0.6448 0.0380 0.4341 0.0536 0.5647 0.0557 0.3589 0.0535 
338.998200 33.973236 0.4827 0.0329 0.7846 0.0585 0.5577 0.0591 0.7824 0.0634 0.9967 0.1001 
338.991940 33.981941 0.4818 0.0430 0.6040 0.0579 0.5445 0.0436 0.4873 0.0637 0.4539 0.0719 
339.023100 33.960457 0.4818 0.0351 0.6215 0.0412 0.3675 0.0437 0.6641 0.0373 0.5083 0.0613 
338.998540 33.960178 0.4818 0.0337 0.7142 0.0645 0.3859 0.0704 0.6928 0.0530 0.5432 0.0550 
338.975490 33.952599 0.4800 0.0433 0.5699 0.0609 0.5603 0.0697 0.7646 0.0592 0.6197 0.0793 
338.998290 33.985622 0.4796 0.0256 1.2219 0.0484 0.9446 0.0609 1.1052 0.0428 1.1307 0.0625 
338.985990 33.971405 0.4783 0.0317 0.5363 0.0627 0.6310 0.0599 0.7202 0.0617 0.6870 0.0981 
338.984220 33.964542 0.4774 0.0233 1.5482 0.1540 1.0395 0.0527 1.1445 0.0727 1.3745 0.1355 
338.997920 33.972656 0.4756 0.0280 1.5312 0.0874 1.3779 0.0647 1.6317 0.0797 1.4783 0.0585 
338.996120 33.978985 0.4739 0.0393 0.5626 0.0694 0.4738 0.0685 0.5773 0.0510 0.6168 0.0807 
338.997920 33.973850 0.4726 0.0305 0.6916 0.0433 0.5229 0.0520 0.6113 0.0405 0.3768 0.0503 
338.985260 33.952148 0.4721 0.0365 0.5663 0.0881 0.4752 0.0442 0.8058 0.0534 0.3878 0.0579 
338.996370 33.982780 0.4704 0.0329 0.5663 0.0626 0.4333 0.0539 0.4941 0.0428 0.2522 0.0620 
339.006100 33.968864 0.4700 0.0398 0.5141 0.0914 0.4438 0.0495 0.6852 0.0783 0.2928 0.0642 
339.001010 33.966232 0.4700 0.0355 0.7569 0.0676 0.4575 0.0552 0.9485 0.0612 0.4248 0.0630 
338.987580 33.960480 0.4695 0.0450 1.4343 0.1149 1.1642 0.0697 1.5046 0.0762 1.1539 0.0903 
339.004520 33.968674 0.4695 0.0294 0.6815 0.0477 0.4455 0.0591 0.5319 0.0554 0.4619 0.0557 
339.012450 33.980724 0.4682 0.0380 1.4772 0.1184 1.2955 0.1014 1.4950 0.1047 1.3758 0.1457 
338.993260 33.947559 0.4682 0.0263 0.7370 0.0998 0.7621 0.0779 0.9295 0.0736 0.6447 0.0819 
338.984100 33.973610 0.4678 0.0422 1.7941 0.1619 1.4874 0.1164 1.7581 0.1214 1.7724 0.1339 
338.999940 33.967598 0.4678 0.0401 1.6620 0.1270 1.1924 0.0780 1.4840 0.1025 1.1070 0.1162 
339.002110 33.973019 0.4674 0.0280 2.5553 0.1389 3.5256 0.1266 5.0007 0.1750 6.1910 0.1654 
338.978030 33.953884 0.4652 0.0377 0.8170 0.0670 0.8734 0.0732 1.4343 0.0568 1.1818 0.0729 
338.997920 33.975491 0.4614 0.0378 0.5806 0.0577 0.5435 0.0616 0.7070 0.0560 0.5221 0.0591 
339.014070 33.962616 0.4610 0.0280 0.7999 0.0611 0.5531 0.0647 0.6592 0.0425 0.4568 0.0459 
339.014800 33.968433 0.4610 0.0399 0.6666 0.0737 0.5593 0.0613 0.5647 0.0603 0.5799 0.0641 
338.995390 33.978439 0.4597 0.0334 0.8909 0.0607 0.7113 0.0583 0.8036 0.0799 0.8633 0.1010 
338.996920 33.959438 0.4563 0.0601 1.0352 0.0505 0.8334 0.0614 1.0267 0.0444 0.9107 0.0461 
338.993500 33.981575 0.4551 0.0314 0.7302 0.0437 0.5205 0.0532 0.6568 0.0605 0.5231 0.0612 
338.998230 33.977123 0.4542 0.0314 2.4742 0.1322 2.7242 0.1380 3.5370 0.1336 3.6894 0.1801 
338.987180 33.961174 0.4521 0.0233 0.8461 0.0772 0.6774 0.0630 0.7646 0.0535 0.6017 0.0598 
338.977050 33.968094 0.4501 0.0365 0.8021 0.0842 0.4853 0.0572 0.6999 0.0400 0.2695 0.0635 
338.975560 33.954460 0.4480 0.0367 0.5080 0.0552 0.4219 0.0521 0.7724 0.0548 1.1235 0.0848 
338.985780 33.952213 0.4447 0.0520 0.6740 0.0770 0.6687 0.0579 0.9415 0.0859 0.6214 0.0624 
338.994450 33.973980 0.4443 0.0327 1.6914 0.1122 1.5221 0.0813 1.9170 0.1095 1.4593 0.1438 
339.030360 33.961838 0.4443 0.0393 1.7039 0.0738 1.5123 0.1072 1.8597 0.0668 1.6957 0.0968 
338.988710 33.983006 0.4439 0.0454 0.4582 0.0768 0.4725 0.0648 0.4331 0.0467 0.4182 0.0635 
338.999570 33.971722 0.4435 0.0364 0.8885 0.0565 0.6374 0.0528 0.6244 0.0638 0.5923 0.0513 
338.985530 33.952213 0.4427 0.0347 0.7417 0.0963 0.5557 0.0553 1.0061 0.0899 0.3737 0.0726 
338.998410 33.967548 0.4427 0.0347 0.9329 0.0713 0.7614 0.0757 0.8682 0.0608 0.7368 0.0909 
338.997560 33.974331 0.4422 0.0444 0.5668 0.0642 0.3542 0.0431 0.3987 0.0356 0.3485 0.0523 
338.980530 33.955261 0.4422 0.0403 0.5902 0.0652 0.4542 0.0544 0.7169 0.0700 0.4531 0.0609 
339.004610 33.977470 0.4418 0.0391 0.7738 0.0798 0.6976 0.0501 1.0535 0.0689 0.7307 0.0976 
338.992770 33.972614 0.4414 0.0378 0.5136 0.0634 0.3004 0.0382 0.4824 0.0489 0.2622 0.0633 
338.995700 33.967148 0.4406 0.0308 1.2937 0.0691 1.1869 0.0907 1.4840 0.0998 1.1775 0.0878 
339.000370 33.966320 0.4406 0.0377 0.6550 0.0766 0.5878 0.0693 2.6955 0.2334 0.5683 0.0654 
338.997800 33.953114 0.4402 0.0300 0.5811 0.0471 0.4123 0.0501 0.8524 0.0463 1.0050 0.0796 
339.001250 33.965546 0.4398 0.0292 1.1886 0.0909 1.0149 0.0692 1.4159 0.0861 1.3632 0.1055 
338.991760 33.974873 0.4386 0.0351 1.9890 0.1008 1.6658 0.1028 2.1450 0.1146 2.3755 0.1356 
338.992890 33.958580 0.4378 0.0286 0.6034 0.0584 0.5162 0.0704 1.2889 0.0712 0.9327 0.0747 
338.997040 33.985546 0.4378 0.0274 0.7541 0.0806 0.5040 0.0432 0.6244 0.0403 0.5651 0.0713 
338.998170 33.959545 0.4374 0.0326 0.4955 0.0411 0.3442 0.0536 1.8562 0.0957 0.3666 0.0581 
338.991580 33.970757 0.4370 0.0310 0.6592 0.0565 0.4743 0.0502 0.7992 0.0640 0.8641 0.0772 
338.996430 33.975624 0.4370 0.0310 0.7342 0.0609 0.3963 0.0504 0.4190 0.0425 0.3779 0.0891 
338.979310 33.953892 0.4346 0.0292 1.2584 0.1147 0.9818 0.0769 1.3226 0.0597 1.1581 0.0811 
338.981320 33.965836 0.4342 0.0408 0.6544 0.0705 0.6172 0.0694 1.2118 0.0859 0.6628 0.0830 
338.995390 33.959908 0.4338 0.0372 0.6336 0.0508 0.7041 0.0577 0.5865 0.0427 0.8818 0.0715 
338.982450 33.958370 0.4330 0.0275 1.9083 0.0808 2.9487 0.1331 4.0722 0.1313 5.3035 0.1807 
339.004120 33.976994 0.4330 0.0359 0.6135 0.0723 0.4989 0.0597 0.4719 0.0491 0.3216 0.0601 
339.006770 33.940056 0.4326 0.0382 0.7064 0.0872 0.6712 0.0519 0.8587 0.0838 0.9216 0.0815 
338.990260 33.983639 0.4310 0.0528 0.6430 0.0948 0.5239 0.0565 0.4002 0.0726 0.3910 0.0832 
338.996580 33.953854 0.4298 0.0317 0.6331 0.0315 0.4382 0.0646 0.4959 0.0251 0.2469 0.0362 
339.000370 33.968128 0.4290 0.0312 0.9398 0.0606 0.6310 0.0459 0.7410 0.0601 0.6603 0.0639 
338.990750 33.960075 0.4270 0.0354 0.4367 0.0487 0.3912 0.0468 0.3843 0.0400 0.2378 0.0499 
339.025700 33.960499 0.4263 0.0247 1.8838 0.0798 1.9286 0.1332 2.2051 0.1056 2.0805 0.1265 
339.008030 33.971676 0.4231 0.0292 0.9176 0.0676 0.6511 0.0534 0.5827 0.0451 0.8252 0.0836 
339.018430 33.965847 0.4231 0.0327 0.7202 0.0570 0.6565 0.0423 1.2230 0.0732 1.2722 0.1090 
338.976070 33.956638 0.4231 0.0327 0.8992 0.0720 0.6868 0.0702 0.9590 0.0707 0.8737 0.0861 
338.996460 33.984402 0.4224 0.0370 0.5731 0.0581 0.3841 0.0524 0.5684 0.0419 0.3228 0.0431 
338.980470 33.953266 0.4220 0.0377 0.5061 0.0587 0.3956 0.0565 0.7824 0.0677 0.3365 0.0614 
339.006650 33.943161 0.4212 0.0396 0.5668 0.0621 0.6059 0.0887 1.0154 0.0870 1.4157 0.1160 
339.000400 33.964298 0.4208 0.0329 0.8722 0.0570 0.6368 0.0557 0.5611 0.0413 0.5178 0.0777 
338.989110 33.979595 0.4196 0.0232 2.2420 0.1053 2.1639 0.0857 2.4925 0.0987 2.6191 0.1327 
339.026000 33.961575 0.4189 0.0309 1.6063 0.1080 1.2281 0.1131 1.6453 0.0864 1.4783 0.0749 
338.992980 33.958923 0.4189 0.0316 0.5198 0.0407 0.2855 0.0431 0.5678 0.0314 0.4143 0.0427 
338.976470 33.956894 0.4189 0.0285 2.0167 0.0947 3.1713 0.1811 3.9213 0.1084 4.9723 0.1786 
338.988490 33.970474 0.4177 0.0439 0.8185 0.0739 0.5583 0.0566 0.8698 0.0849 1.0543 0.1593 
338.985870 33.972824 0.4169 0.0434 0.6771 0.0755 0.4975 0.0568 0.6295 0.0748 0.3619 0.0700 
338.984860 33.973858 0.4166 0.0276 1.2107 0.0803 0.9577 0.0573 1.0940 0.0796 0.9191 0.0855 
338.982360 33.960445 0.4162 0.0429 0.4811 0.0749 0.2968 0.0588 0.5368 0.0361 0.2574 0.0578 
338.990780 33.954250 0.4154 0.0429 0.6023 0.0727 0.4760 0.0487 0.6909 0.0923 0.6277 0.0740 
338.981720 33.961960 0.4143 0.0599 0.5968 0.1022 0.4752 0.0744 0.6181 0.0734 0.6934 0.1232 
338.991550 33.981773 0.4143 0.0263 0.7370 0.0713 0.5905 0.0484 0.7149 0.0718 0.5318 0.0852 
338.991490 33.959854 0.4131 0.0301 0.4741 0.0703 0.3591 0.0364 0.6884 0.0520 0.3035 0.0567 
338.990880 33.947540 0.4124 0.0281 0.8477 0.1046 0.8815 0.0609 1.1875 0.0558 1.3297 0.0968 
338.993410 33.961330 0.4116 0.0387 0.7817 0.0605 0.4756 0.0648 0.7051 0.0604 0.4460 0.0567 
339.000030 33.968716 0.4112 0.0428 0.5056 0.0582 0.4119 0.0607 2.0579 0.2009 0.3828 0.0716 
339.015010 33.977962 0.4097 0.0309 1.4677 0.0960 1.8588 0.1335 2.6244 0.1257 3.3897 0.2373 
338.999080 33.952602 0.4074 0.0330 0.6815 0.0339 0.4989 0.0437 0.5789 0.0464 0.3328 0.0438 
339.002440 33.937969 0.4074 0.0349 0.6928 0.0562 0.6026 0.0538 1.0295 0.0825 1.2863 0.1327 
339.003450 33.982159 0.4067 0.0427 0.7465 0.0997 0.5734 0.0570 0.7356 0.0718 0.8161 0.0872 
338.986630 33.961025 0.4045 0.0373 0.6068 0.0609 0.6893 0.0546 0.9235 0.0595 1.3745 0.0836 
338.990510 33.978390 0.4030 0.0219 0.6034 0.0611 0.5176 0.0367 0.5304 0.0782 0.4770 0.0712 
339.001920 33.984642 0.4030 0.0379 0.4087 0.0508 0.3614 0.0439 0.4758 0.0372 0.3297 0.0550 
338.999690 33.974285 0.4007 0.0380 0.5275 0.0534 0.3621 0.0490 0.5763 0.0425 0.7512 0.0754 
338.998200 33.981335 0.3993 0.0254 0.4851 0.0491 0.3967 0.0574 0.3518 0.0444 0.4355 0.0690 
339.020780 33.977673 0.3985 0.0404 0.8992 0.1184 0.9376 0.0838 1.2400 0.1222 1.0939 0.1249 
339.002080 33.967804 0.3982 0.0359 0.7051 0.0721 0.7642 0.0556 1.1831 0.0904 1.1030 0.0853 
338.981200 33.959682 0.3982 0.0451 0.5001 0.0576 0.5526 0.0514 0.8185 0.0694 0.7519 0.0658 
338.981660 33.966770 0.3978 0.0209 1.5242 0.1404 2.8056 0.1085 3.4216 0.1639 4.6191 0.1404 
339.009740 33.970390 0.3967 0.0325 2.0904 0.1059 1.6999 0.1221 2.0923 0.2447 1.9614 0.1337 
338.990840 33.983440 0.3967 0.0351 0.5290 0.0590 0.3398 0.0407 0.5673 0.0747 0.6129 0.0751 
338.985230 33.966789 0.3960 0.0255 1.2085 0.0868 1.1149 0.0904 1.4758 0.1522 1.2816 0.1877 
338.996000 33.983250 0.3960 0.0346 0.5160 0.0741 0.3859 0.0551 0.7940 0.0797 0.8859 0.0800 
338.997680 33.956528 0.3952 0.0299 0.6442 0.0362 0.3788 0.0558 0.4815 0.0368 0.5279 0.0564 
339.000580 33.985062 0.3952 0.0382 2.2133 0.0856 2.0344 0.1405 2.7079 0.1621 2.6312 0.1284 
339.001400 33.967777 0.3949 0.0335 0.4932 0.0486 0.3376 0.0526 0.4331 0.0395 0.2809 0.0429 
339.025880 33.971546 0.3942 0.0359 0.9751 0.0871 0.9282 0.0769 1.0731 0.1018 1.5267 0.1462 
338.988620 33.951874 0.3931 0.0387 0.3155 0.0843 0.5045 0.0390 0.7767 0.0730 1.1009 0.1105 
338.998410 33.951542 0.3920 0.0412 0.5990 0.0364 0.4044 0.0480 0.5314 0.0504 0.2960 0.0529 
338.992370 33.958912 0.3920 0.0379 1.7371 0.0832 2.6744 0.0911 3.4153 0.0944 4.4031 0.1825 
338.997710 33.969936 0.3913 0.0321 0.8674 0.0927 0.7366 0.0746 0.9978 0.0652 1.0199 0.0667 
338.997070 33.970085 0.3909 0.0277 0.5763 0.0706 0.4266 0.0633 0.6141 0.0520 0.4904 0.0646 
339.001950 33.966396 0.3909 0.0385 0.6186 0.0644 0.5461 0.0664 0.7918 0.0540 1.6314 0.1127 
339.005890 33.980686 0.3859 0.0380 1.0593 0.0946 0.8481 0.0664 1.0603 0.0879 0.7652 0.1113 
339.001560 33.965031 0.3859 0.0227 0.4473 0.0552 0.2916 0.0537 0.5720 0.0553 0.4886 0.0765 
338.998350 33.951279 0.3855 0.0412 0.6478 0.0459 0.3792 0.0496 0.5179 0.0324 0.2294 0.0492 
338.992190 33.947689 0.3834 0.0311 1.6820 0.1038 1.5748 0.0885 1.8291 0.0809 2.0238 0.0839 
338.995940 33.939201 0.3824 0.0313 0.8036 0.1014 0.9171 0.0997 1.3348 0.0922 1.1895 0.1019 
338.980900 33.953533 0.3820 0.0362 0.9201 0.0619 0.5998 0.0442 0.7795 0.0431 0.6191 0.0775 
338.997440 33.985653 0.3810 0.0281 0.4776 0.0537 0.3736 0.0365 0.5304 0.0381 0.2882 0.0555 
338.999020 33.985802 0.3810 0.0316 1.0910 0.0904 0.8032 0.0917 1.0324 0.0723 0.9396 0.0736 
338.997190 33.971123 0.3803 0.0210 0.8714 0.0538 0.8758 0.0476 0.9599 0.0592 1.0218 0.0903 
339.001460 33.966206 0.3795 0.0374 0.8795 0.0640 0.5797 0.0806 0.7175 0.0753 0.6940 0.0946 
338.990420 33.978588 0.3792 0.0192 0.5632 0.0638 0.3830 0.0385 0.3534 0.0592 0.2931 0.0526 
338.996950 33.985203 0.3789 0.0318 0.7051 0.0591 0.5376 0.0629 0.8642 0.0541 0.9259 0.0955 
338.991970 33.947582 0.3782 0.0366 0.4891 0.0815 0.6093 0.0606 1.2748 0.0904 0.6123 0.0727 
338.980870 33.963009 0.3775 0.0212 0.4304 0.0852 0.3716 0.0517 0.5001 0.0603 0.3982 0.1012 
339.014400 33.965469 0.3771 0.0257 0.7322 0.0553 0.5998 0.0591 0.6746 0.0503 0.5260 0.0799 
338.997410 33.959873 0.3764 0.0482 0.8307 0.0811 0.8670 0.0583 0.6967 0.0738 0.9032 0.0674 
339.003360 33.983425 0.3754 0.0342 0.6771 0.0786 0.7212 0.0458 0.6135 0.0706 0.6714 0.0965 
338.992460 33.950970 0.3754 0.0363 0.8066 0.0929 0.7614 0.0919 1.1288 0.1102 0.9276 0.1128 
338.987150 33.961029 0.3754 0.0356 0.4436 0.0723 0.4003 0.0616 0.7077 0.0593 0.3052 0.0582 
338.998440 33.974270 0.3750 0.0283 0.8540 0.0440 0.5846 0.0458 0.6203 0.0777 0.6915 0.0662 
338.989750 33.962715 0.3733 0.0282 0.9778 0.0865 0.8189 0.0618 1.1755 0.0769 1.3569 0.1687 
338.990880 33.959740 0.3726 0.0285 0.8103 0.0418 0.6172 0.0648 0.9724 0.0358 1.2038 0.1064 
338.988980 33.976955 0.3723 0.0213 0.5483 0.0667 0.5496 0.0537 0.6118 0.0795 0.4623 0.0652 
338.984830 33.962269 0.3719 0.0264 0.4461 0.0567 0.5157 0.0470 0.6752 0.0790 0.3530 0.0969 
338.999820 33.985340 0.3709 0.0239 0.7064 0.0540 0.5665 0.0543 0.7077 0.0561 0.4263 0.0589 
338.999240 33.960766 0.3709 0.0396 0.7703 0.0475 0.5813 0.0648 0.6916 0.0446 0.6658 0.0828 
338.996400 33.983391 0.3702 0.0331 0.5334 0.0609 0.2916 0.0440 0.5227 0.0501 0.5018 0.0601 
338.975680 33.952503 0.3692 0.0371 0.3115 0.0594 0.3555 0.0750 0.5265 0.0504 0.3885 0.0598 
338.986390 33.960945 0.3672 0.0379 0.8959 0.0677 0.7346 0.0548 1.0314 0.0731 1.0427 0.0836 
338.998690 33.976200 0.3668 0.0186 2.1078 0.1378 2.1146 0.1188 2.8147 0.0985 2.5221 0.1069 
338.989690 33.980221 0.3668 0.0294 1.0761 0.2497 0.8848 0.0522 0.8170 0.0707 0.9553 0.0950 
338.999540 33.974125 0.3662 0.0378 0.6556 0.0791 0.7792 0.0718 1.6960 0.1390 1.1040 0.0813 
338.997440 33.954597 0.3658 0.0350 0.9312 0.0669 0.7734 0.0890 0.8795 0.0437 0.7154 0.0422 
338.980990 33.952713 0.3658 0.0320 1.0352 0.0696 0.7152 0.0520 1.2040 0.0610 0.7200 0.0524 
339.003170 33.984215 0.3641 0.0392 0.5663 0.0584 0.4100 0.0548 0.5222 0.0462 0.8965 0.0908 
338.993260 33.953278 0.3635 0.0355 0.4469 0.0486 0.4223 0.0533 0.4932 0.0391 0.3072 0.0410 
338.998500 33.967552 0.3635 0.0288 1.0438 0.0798 0.9316 0.0721 1.0940 0.0574 1.2387 0.0913 
339.001920 33.968410 0.3635 0.0305 0.9796 0.0812 0.9845 0.0798 1.4369 0.0781 1.2852 0.0971 
338.996770 33.959282 0.3631 0.0375 1.6197 0.0701 2.2061 0.0853 2.7204 0.1103 2.9441 0.1790 
339.021270 33.976658 0.3631 0.0318 0.4923 0.0979 0.5922 0.1042 0.5784 0.0719 0.5041 0.1161 
338.988490 33.964844 0.3615 0.0276 1.5872 0.0877 2.3059 0.1126 2.9203 0.1506 4.5098 0.2284 
339.000760 33.964027 0.3608 0.0302 0.6890 0.0597 0.5405 0.0478 0.5935 0.0421 0.4539 0.0686 
338.998440 33.970531 0.3608 0.0462 1.0238 0.0698 0.7366 0.0645 0.8852 0.0514 0.6671 0.0780 
338.993350 33.980488 0.3601 0.0289 0.7597 0.0854 0.5588 0.0546 0.8103 0.0590 0.8237 0.0888 
338.993710 33.970196 0.3578 0.0267 0.8208 0.0620 0.8686 0.0656 1.0052 0.0583 1.0379 0.0879 
338.990630 33.978817 0.3568 0.0289 0.5742 0.0550 0.4484 0.0541 0.6012 0.0570 0.6202 0.0663 
338.999180 33.985912 0.3565 0.0338 0.6935 0.0696 0.4085 0.0440 0.5478 0.0383 0.3602 0.0481 
338.993800 33.983978 0.3555 0.0213 1.4449 0.0852 1.5221 0.1108 1.9401 0.0893 1.7336 0.1086 
339.025020 33.972099 0.3542 0.0274 0.9823 0.0932 0.7285 0.1107 0.9083 0.0970 0.8891 0.0639 
339.000670 33.964077 0.3542 0.0258 1.0305 0.0513 0.7871 0.0725 1.1690 0.0560 0.8139 0.0765 
338.997070 33.975739 0.3536 0.0293 0.6484 0.0621 0.6351 0.0597 0.6418 0.0414 0.6664 0.0823 
338.991970 33.983166 0.3519 0.0353 0.8771 0.0582 0.6718 0.0625 0.8730 0.1126 0.7181 0.0787 
338.977510 33.951031 0.3516 0.0311 0.7208 0.0677 0.5552 0.0486 0.7618 0.0709 0.4473 0.0676 
338.991060 33.947472 0.3506 0.0462 0.7868 0.1138 0.6212 0.0441 0.7479 0.0737 0.6555 0.0718 
339.002440 33.938129 0.3506 0.0287 0.4641 0.0496 0.5322 0.0691 0.6764 0.0710 0.8530 0.0778 
338.994570 33.971752 0.3506 0.0320 0.6407 0.0749 0.3974 0.0417 0.4380 0.0379 0.2195 0.0451 
339.000370 33.950397 0.3506 0.0233 0.5019 0.0435 0.2573 0.0436 0.3447 0.0311 0.2354 0.0481 
338.989560 33.962692 0.3471 0.0390 1.0850 0.1149 0.8242 0.0660 1.1393 0.1039 0.5847 0.1007 
338.993800 33.968712 0.3468 0.0284 1.6287 0.1500 3.5223 0.1395 4.9961 0.1196 7.2204 0.2261 
338.990660 33.983448 0.3465 0.0252 0.7896 0.0698 0.7009 0.0549 0.9573 0.0873 0.9939 0.0650 
338.984590 33.970905 0.3452 0.0327 0.9537 0.0799 0.6595 0.0826 0.7889 0.0966 0.8390 0.1020 
339.022090 33.976643 0.3449 0.0248 0.7992 0.0876 0.6932 0.0498 0.8934 0.0798 0.8237 0.1108 
338.987950 33.960377 0.3439 0.0253 0.6152 0.0516 0.5655 0.0448 0.6215 0.0572 0.4506 0.0813 
339.005400 33.969349 0.3427 0.0350 0.6290 0.0892 0.4475 0.0610 0.4506 0.0556 0.3237 0.0823 
338.997800 33.959850 0.3423 0.0341 0.9398 0.0675 0.8234 0.0713 1.1541 0.0415 0.8507 0.0454 
338.993960 33.982849 0.3417 0.0299 1.8562 0.0923 2.2596 0.1582 2.4402 0.1304 2.8116 0.1424 
338.993530 33.947144 0.3411 0.0302 0.5433 0.0455 0.4500 0.0576 0.7142 0.0710 0.5677 0.0701 
339.012660 33.960453 0.3402 0.0273 0.5042 0.0497 0.2826 0.0424 0.3295 0.0328 0.2073 0.0374 
338.977660 33.954685 0.3392 0.0359 0.4833 0.0681 0.2616 0.0614 0.5875 0.0482 0.3903 0.0539 
338.983180 33.953903 0.3389 0.0265 1.5901 0.1260 2.2389 0.1196 3.3965 0.1439 4.0305 0.1745 
338.975950 33.952389 0.3373 0.0283 0.4121 0.0486 0.4592 0.0550 0.4363 0.0438 0.3842 0.0548 
338.998110 33.974236 0.3364 0.0279 0.6336 0.0572 0.4029 0.0471 0.5378 0.0357 0.2598 0.0615 
338.990720 33.954170 0.3349 0.0441 0.4445 0.0426 0.4756 0.0561 0.8231 0.0553 0.5508 0.0563 
339.000120 33.967876 0.3342 0.0274 1.0052 0.0991 0.7565 0.0725 1.0770 0.0903 1.1592 0.0961 
339.010590 33.979000 0.3342 0.0292 0.7188 0.0861 0.7386 0.0674 0.7760 0.0900 1.6495 0.1793 
338.991390 33.982456 0.3339 0.0351 0.2823 0.0556 0.3364 0.0561 0.3158 0.0471 0.2861 0.0714 
339.003300 33.963875 0.3339 0.0305 0.8399 0.0789 0.7420 0.0560 0.9969 0.0523 0.8161 0.0834 
338.997770 33.974049 0.3336 0.0277 0.4847 0.0638 0.5819 0.0579 0.6752 0.0864 0.6972 0.0738 
338.992490 33.974773 0.3333 0.0255 1.6774 0.0850 1.5012 0.0733 1.9581 0.0848 1.7273 0.0780 
339.002010 33.964481 0.3327 0.0331 0.4556 0.0374 0.5268 0.0466 0.8934 0.0576 1.5197 0.0868 
338.995790 33.984718 0.3324 0.0334 0.4882 0.0477 0.3174 0.0453 0.5789 0.0352 0.2354 0.0483 
338.996370 33.948250 0.3321 0.0254 0.5590 0.0345 0.3806 0.0428 0.4842 0.0437 0.3556 0.0514 
338.985110 33.972717 0.3300 0.0258 0.6916 0.0962 0.6189 0.0462 0.5193 0.0483 0.5615 0.0895 
338.998050 33.973873 0.3291 0.0221 0.9201 0.0551 0.6339 0.0450 0.8738 0.0732 0.6078 0.0694 
338.997440 33.977711 0.3281 0.0239 0.4068 0.0412 0.3361 0.0353 0.7846 0.0419 0.2371 0.0515 
338.991520 33.959816 0.3281 0.0248 0.3002 0.0509 0.2782 0.0382 0.4754 0.0438 0.2264 0.0423 
339.012700 33.964714 0.3276 0.0287 1.9171 0.1342 2.6524 0.0928 3.8180 0.1829 4.8816 0.1798 
338.991150 33.980164 0.3272 0.0338 0.5246 0.0657 0.4270 0.0342 1.2085 0.0779 0.3049 0.0657 
338.994450 33.967896 0.3269 0.0289 1.0429 0.0720 1.2270 0.0836 1.5625 0.1195 2.6312 0.1963 
338.999420 33.971603 0.3260 0.0321 0.6407 0.0661 0.5878 0.0617 0.7597 0.0567 0.8057 0.0727 
338.977910 33.966068 0.3257 0.0315 0.7370 0.0665 0.7944 0.0717 1.0682 0.0758 0.9199 0.0991 
338.984380 33.953011 0.3248 0.0398 0.6948 0.0589 0.4584 0.0464 0.6993 0.0451 0.4331 0.0550 
338.993230 33.963341 0.3248 0.0323 0.6846 0.0713 0.6475 0.0680 0.9058 0.0634 0.9123 0.0933 
339.025540 33.963634 0.3245 0.0329 0.6852 0.0770 0.6487 0.0681 0.8469 0.0694 0.7382 0.0931 
339.019620 33.962570 0.3245 0.0338 0.7493 0.0925 0.4894 0.0478 0.7228 0.0659 1.1699 0.1250 
339.023010 33.965214 0.3239 0.0218 0.4072 0.0469 0.2976 0.0524 0.3892 0.0502 0.5698 0.0929 
338.986270 33.960983 0.3239 0.0331 0.6124 0.0496 0.3705 0.0587 0.3024 0.0721 0.3924 0.0604 
338.987090 33.961014 0.3213 0.0355 1.1446 0.0748 1.0366 0.0611 1.4854 0.0752 1.3273 0.1039 
338.989690 33.961994 0.3207 0.0227 0.5483 0.0939 0.4721 0.0496 0.7275 0.0697 0.4606 0.0887 
338.996340 33.981888 0.3189 0.0273 1.7023 0.0847 2.2224 0.1126 2.6463 0.1341 3.3772 0.1773 
339.020600 33.977512 0.3180 0.0284 0.6365 0.0657 0.5278 0.0583 0.8178 0.0572 0.4959 0.0881 
338.997280 33.959648 0.3180 0.0319 0.7103 0.0464 0.6310 0.0750 0.7527 0.0513 0.9580 0.0918 
338.985750 33.952389 0.3180 0.0223 0.4465 0.0584 0.2765 0.0491 0.2488 0.0335 0.1743 0.0446 
338.998500 33.960285 0.3169 0.0330 1.0314 0.0636 0.8742 0.0837 1.1908 0.0691 1.1797 0.1293 
338.996830 33.975780 0.3166 0.0265 0.8763 0.0517 0.6229 0.0826 0.4296 0.0728 0.5978 0.0936 
338.984990 33.963737 0.3166 0.0230 1.4316 0.1094 1.8691 0.0637 2.6757 0.1084 3.1810 0.1787 
338.999940 33.963230 0.3166 0.0289 1.1032 0.0711 0.7496 0.0635 1.0135 0.0551 0.8344 0.0584 
339.000670 33.984264 0.3163 0.0233 0.3936 0.0413 0.3062 0.0612 0.2167 0.0339 0.2885 0.0683 
338.983340 33.973190 0.3160 0.0247 0.4396 0.0478 0.3091 0.0487 0.5198 0.0503 0.5457 0.0653 
338.996150 33.985207 0.3154 0.0282 0.5673 0.0533 0.4985 0.0464 0.6147 0.0459 0.3953 0.0659 
339.003080 33.967262 0.3148 0.0328 0.5061 0.0639 0.3227 0.0419 0.3786 0.0579 0.3751 0.0712 
339.000820 33.973164 0.3148 0.0281 0.9150 0.0615 0.7692 0.0460 0.7569 0.0544 0.6573 0.0557 
338.973210 33.955803 0.3131 0.0254 1.4198 0.0824 2.3770 0.1445 3.0077 0.0748 3.6962 0.1430 
339.003110 33.988316 0.3125 0.0259 0.6062 0.0592 0.6475 0.0644 0.7724 0.0726 0.8475 0.0859 
338.980560 33.956512 0.3119 0.0396 0.7329 0.1073 0.5771 0.0436 0.6330 0.0694 0.7596 0.0881 
338.996980 33.984489 0.3116 0.0324 0.5668 0.0381 0.4085 0.0538 0.4565 0.0568 0.5255 0.0528 
338.997860 33.982800 0.3105 0.0249 0.7155 0.0758 0.6104 0.0573 0.7853 0.0535 0.5372 0.0594 
339.004850 33.964024 0.3091 0.0384 0.4080 0.0845 0.5162 0.0561 0.8322 0.0713 1.6679 0.1214 
338.999540 33.939690 0.3085 0.0287 0.3235 0.0352 0.2198 0.0340 0.4749 0.0490 0.3986 0.0408 
338.995670 33.975918 0.3077 0.0232 1.3202 0.0888 1.2895 0.0915 1.6513 0.0913 1.6209 0.0911 
338.989140 33.978569 0.3071 0.0348 1.3373 0.0948 1.0453 0.0809 1.1551 0.0766 1.1518 0.1485 
339.015620 33.961662 0.3068 0.0257 1.3336 0.0725 1.9126 0.0934 3.3161 0.0947 4.0157 0.1220 
338.989590 33.977528 0.3065 0.0271 0.4099 0.0464 0.2732 0.0526 0.6520 0.0456 0.2541 0.0611 
338.984040 33.968487 0.3065 0.0220 0.6442 0.0742 0.4239 0.0750 0.6130 0.0502 0.4166 0.0771 
338.993190 33.958759 0.3060 0.0383 0.5005 0.0535 0.3370 0.0435 0.5570 0.0610 0.5923 0.0649 
338.993840 33.983936 0.3054 0.0264 1.4950 0.0826 1.2270 0.0689 1.5712 0.0999 1.6299 0.0841 
339.000520 33.967133 0.3051 0.0242 0.7451 0.0480 0.6368 0.0610 0.8407 0.0604 0.5427 0.0635 
338.977810 33.963394 0.3048 0.0371 0.4384 0.0585 0.3529 0.0416 0.4083 0.0643 0.5847 0.0996 
338.997650 33.961521 0.3043 0.0235 0.8036 0.0577 0.6595 0.0528 0.9564 0.0573 1.0818 0.0847 
338.982420 33.958675 0.3034 0.0344 0.3875 0.0393 0.2368 0.0484 0.4565 0.0395 0.2090 0.0456 
338.997710 33.975098 0.3034 0.0229 0.6960 0.0481 0.5346 0.0709 0.5996 0.0469 0.6151 0.0646 
338.990140 33.979607 0.3034 0.0282 0.4020 0.0626 0.4314 0.0572 0.4973 0.0783 0.9107 0.0864 
338.989590 33.983612 0.3026 0.0337 0.3639 0.0761 0.2184 0.0547 0.5005 0.0664 0.2451 0.0409 
338.994140 33.959496 0.3015 0.0344 1.0496 0.0802 0.7763 0.0508 1.1320 0.0594 0.8444 0.0568 
338.988100 33.950756 0.3012 0.0294 0.4851 0.0693 0.3555 0.0596 0.6079 0.0498 0.3696 0.0698 
339.000240 33.951176 0.3012 0.0239 0.3069 0.0517 0.3230 0.0497 0.2265 0.0382 0.4213 0.0570 
338.983370 33.972015 0.3001 0.0210 0.4932 0.0577 0.3407 0.0464 0.3670 0.0466 0.2442 0.0562 
338.999210 33.967552 0.2993 0.0306 0.6544 0.0693 0.6855 0.0695 0.8028 0.0865 0.8034 0.0799 
338.997310 33.981445 0.2990 0.0341 0.4140 0.0488 0.3709 0.0482 1.4146 0.1160 0.2513 0.0555 
338.994780 33.947689 0.2990 0.0226 0.3983 0.0550 0.3500 0.0384 0.5684 0.0393 0.4518 0.0366 
338.997830 33.979626 0.2987 0.0374 0.5875 0.0584 0.3740 0.0448 0.5198 0.0464 0.2564 0.0553 
338.992800 33.952133 0.2984 0.0267 0.2779 0.0463 0.2439 0.0427 0.2923 0.0420 0.2100 0.0441 
338.997560 33.974434 0.2984 0.0355 0.6740 0.0484 0.4584 0.0692 0.6592 0.0613 0.6902 0.0744 
339.005800 33.974327 0.2982 0.0305 0.7889 0.0639 0.7015 0.0543 0.6840 0.0466 0.6664 0.0823 
338.996340 33.979576 0.2971 0.0320 0.4798 0.0464 0.2692 0.0568 0.5010 0.0471 0.5023 0.0583 
338.997190 33.984734 0.2971 0.0244 1.4094 0.0857 1.6160 0.0938 2.0353 0.0656 1.8922 0.1081 
338.994750 33.964806 0.2968 0.0246 1.7468 0.0772 2.6039 0.1247 3.8356 0.1342 5.6723 0.2246 
338.992920 33.975887 0.2965 0.0289 1.2515 0.0957 1.2836 0.0922 1.7891 0.0758 1.6879 0.0948 
338.978820 33.967213 0.2957 0.0286 1.5270 0.0844 2.7953 0.0901 3.7587 0.1212 5.0508 0.2186 
339.004640 33.964127 0.2954 0.0340 0.9608 0.0796 0.7551 0.0946 1.0305 0.1063 0.6072 0.0973 
338.975520 33.952641 0.2938 0.0365 0.3121 0.0532 0.2561 0.0616 0.6442 0.0528 0.4991 0.0800 
338.996640 33.984570 0.2930 0.0300 0.8043 0.0704 0.6523 0.0595 0.6954 0.0570 0.5236 0.0680 
339.024870 33.960781 0.2930 0.0264 0.3676 0.0586 0.2316 0.0418 0.4256 0.0321 0.2838 0.0497 
338.981690 33.959908 0.2917 0.0290 0.4148 0.0432 0.4609 0.0471 0.5821 0.0493 0.5869 0.0665 
338.991000 33.971897 0.2908 0.0190 1.2830 0.0851 1.1902 0.0910 1.6805 0.1316 1.3532 0.0922 
338.999330 33.972469 0.2908 0.0338 0.5094 0.0432 0.2982 0.0503 0.6986 0.0495 0.3237 0.0513 
338.976040 33.955006 0.2906 0.0219 0.3132 0.0545 0.2790 0.0447 0.3518 0.0434 0.2909 0.0501 
338.979980 33.955261 0.2906 0.0241 0.2565 0.0572 0.3461 0.0430 0.2407 0.0434 0.2786 0.0700 
339.001740 33.968342 0.2898 0.0326 0.7534 0.0958 0.7179 0.0721 0.8958 0.0833 1.1592 0.0918 
339.011230 33.977936 0.2893 0.0330 1.4623 0.1280 1.5012 0.0926 1.8257 0.0958 1.7561 0.1245 
338.994290 33.978149 0.2890 0.0240 0.5838 0.0398 0.4747 0.0459 0.5212 0.0528 0.7128 0.0591 
338.997890 33.985653 0.2887 0.0261 0.6690 0.0456 0.5916 0.0627 0.8073 0.0431 0.8891 0.0491 
338.982180 33.965233 0.2887 0.0261 1.0173 0.0778 1.3971 0.0759 2.1769 0.1063 2.4898 0.1743 
339.014800 33.972733 0.2879 0.0273 0.6999 0.0728 0.9239 0.0630 1.3901 0.1293 1.4261 0.1340 
338.991670 33.974876 0.2877 0.0183 1.4529 0.0669 1.4010 0.0697 1.7645 0.0699 1.6046 0.1374 
338.984410 33.970284 0.2871 0.0378 0.6244 0.0788 0.4813 0.0692 0.7458 0.0550 0.6908 0.0700 
339.012270 33.961636 0.2863 0.0253 0.4436 0.0462 0.3809 0.0526 0.5066 0.0439 0.7148 0.0573 
338.987920 33.955200 0.2863 0.0256 1.0584 0.0975 0.7146 0.0619 0.9599 0.0619 0.8298 0.0711 
338.982150 33.962822 0.2861 0.0213 0.5373 0.0554 0.5331 0.0609 0.7472 0.0812 0.4403 0.0779 
339.002500 33.961277 0.2861 0.0300 1.3238 0.1146 1.1430 0.0863 1.5741 0.0681 1.4701 0.0528 
338.996770 33.984459 0.2858 0.0184 0.6249 0.0472 0.4500 0.0580 0.6672 0.0375 0.5102 0.0484 
339.012970 33.964321 0.2840 0.0256 0.2620 0.0516 0.1749 0.0446 0.2939 0.0436 0.2354 0.0527 
339.003300 33.965096 0.2822 0.0405 0.6871 0.0715 0.7551 0.0501 1.0487 0.0589 1.1111 0.0952 
338.999330 33.968029 0.2822 0.0322 0.4054 0.0579 0.3552 0.0543 0.5832 0.0688 0.5074 0.0509 
339.011290 33.966644 0.2814 0.0295 1.1919 0.0779 1.0696 0.0670 1.2584 0.0637 1.1613 0.0674 
338.998110 33.973701 0.2811 0.0306 0.5913 0.0414 0.5734 0.0602 0.7810 0.0575 0.8681 0.0704 
338.988040 33.960472 0.2808 0.0292 0.8992 0.0654 0.9071 0.0835 1.4042 0.0608 1.0087 0.0502 
338.983550 33.947018 0.2806 0.0300 1.8140 0.1153 2.4257 0.1542 3.3840 0.1091 4.3869 0.2020 
338.991300 33.983418 0.2796 0.0286 0.2899 0.0534 0.3051 0.0427 0.7438 0.0617 0.4391 0.0643 
338.981780 33.961681 0.2796 0.0355 0.6884 0.0774 0.4067 0.0618 0.7295 0.0658 0.5313 0.0861 
338.984680 33.972713 0.2778 0.0223 0.6484 0.0776 0.5671 0.0449 0.5413 0.0563 0.3393 0.0881 
338.998440 33.975365 0.2762 0.0282 0.6057 0.0770 0.5634 0.0612 0.7639 0.0485 0.9082 0.0920 
339.025300 33.962025 0.2760 0.0264 1.9118 0.1233 1.7702 0.1060 2.4742 0.1253 2.4579 0.1426 
339.001250 33.965118 0.2760 0.0302 0.7083 0.0489 0.4903 0.0628 0.8714 0.0666 0.6459 0.0642 
338.992400 33.960293 0.2755 0.0218 1.3672 0.0919 1.2079 0.0612 1.4055 0.0647 1.3224 0.0755 
338.997410 33.959721 0.2752 0.0236 0.6802 0.0533 0.6316 0.0710 0.9389 0.0553 0.7773 0.0666 
338.993190 33.947807 0.2752 0.0264 0.3807 0.0494 0.3905 0.0550 0.5339 0.0487 0.2861 0.0522 
339.001130 33.984943 0.2745 0.0205 0.2434 0.0540 0.2471 0.0357 0.4106 0.0382 0.3450 0.0461 
338.986360 33.970821 0.2740 0.0346 0.8368 0.1048 1.2602 0.0627 1.7858 0.1382 2.3322 0.1439 
339.000030 33.968124 0.2740 0.0242 0.5968 0.0544 0.4438 0.0519 0.6783 0.0475 0.7167 0.0673 
339.013180 33.978111 0.2729 0.0249 1.1842 0.0873 2.2554 0.0976 3.4090 0.1350 3.9460 0.2035 
338.992710 33.958549 0.2697 0.0221 0.4380 0.0480 0.4550 0.0536 0.7096 0.0647 1.1840 0.0720 
338.991910 33.985802 0.2689 0.0250 1.1799 0.0750 1.0845 0.0889 1.5088 0.0848 1.6450 0.1242 
339.010890 33.959366 0.2685 0.0344 0.5652 0.0739 0.4219 0.0661 0.8073 0.0662 1.2094 0.0757 
339.001620 33.968048 0.2680 0.0348 0.8216 0.1059 0.6087 0.0757 0.8163 0.0699 0.5961 0.0752 
338.989260 33.961868 0.2677 0.0306 0.5668 0.0684 0.4215 0.0683 1.0410 0.0690 0.5523 0.1084 
339.006410 33.963696 0.2665 0.0182 0.4449 0.0647 0.3076 0.0524 0.5089 0.0492 0.3786 0.0579 
339.016820 33.960011 0.2660 0.0220 0.3069 0.0540 0.3830 0.0445 0.5957 0.0439 0.7443 0.0768 
338.982390 33.959419 0.2657 0.0279 0.7424 0.0540 0.7981 0.0610 1.4055 0.0738 1.1635 0.0814 
338.995300 33.983070 0.2655 0.0249 0.7175 0.0720 0.5593 0.0613 0.7288 0.0524 0.6991 0.0683 
339.000580 33.968208 0.2653 0.0308 0.4068 0.0585 0.4787 0.0538 1.6392 0.1223 0.4675 0.0521 
338.983550 33.968033 0.2653 0.0198 1.4068 0.1011 1.1211 0.0764 1.4813 0.0723 1.4688 0.0960 
338.982090 33.962917 0.2648 0.0251 0.7342 0.0724 0.5840 0.0495 0.6556 0.0652 0.5751 0.1192 
338.994110 33.983070 0.2640 0.0214 1.0545 0.0796 1.0338 0.0695 1.3484 0.0807 1.1328 0.0918 
338.989900 33.978458 0.2638 0.0245 0.5642 0.0426 0.4290 0.0458 0.4914 0.0593 0.5121 0.1019 
338.988460 33.978394 0.2636 0.0255 0.6611 0.0992 0.4699 0.0641 0.5324 0.0436 0.4632 0.0567 
338.998440 33.975655 0.2636 0.0235 0.5141 0.0426 0.4223 0.0580 0.7070 0.0567 0.3964 0.0555 
338.983220 33.955276 0.2628 0.0312 0.5061 0.0713 0.4033 0.0539 0.5256 0.0508 0.4810 0.0594 
338.990360 33.969719 0.2614 0.0185 1.0701 0.0729 0.9827 0.0787 1.1886 0.0613 1.1318 0.1261 
338.981350 33.970867 0.2611 0.0233 0.3466 0.0562 0.1911 0.0436 0.2600 0.0472 0.2440 0.0607 
338.989290 33.962757 0.2607 0.0283 0.7458 0.0701 0.5911 0.0789 0.7295 0.0873 0.8094 0.1200 
339.021760 33.973759 0.2602 0.0259 0.7562 0.0815 0.6601 0.0876 0.9459 0.0653 0.8282 0.0740 
338.982120 33.960430 0.2597 0.0359 0.4210 0.0764 0.3539 0.0505 0.5015 0.0651 0.5973 0.0556 
339.011750 33.967388 0.2592 0.0272 0.3298 0.0571 0.4138 0.0591 0.5358 0.0494 0.4213 0.0714 
338.994350 33.982960 0.2592 0.0239 0.8571 0.0718 0.8815 0.0641 1.3572 0.0537 1.1710 0.0820 
338.998080 33.954731 0.2585 0.0250 0.2986 0.0355 0.2331 0.0425 0.2481 0.0261 0.1812 0.0344 
338.999760 33.972874 0.2580 0.0333 0.3773 0.0500 0.2371 0.0430 0.5616 0.0414 0.2619 0.0622 
338.994780 33.982937 0.2578 0.0264 0.3013 0.0716 0.3074 0.0560 0.6484 0.0549 0.2302 0.0611 
339.002200 33.982365 0.2578 0.0278 0.4937 0.0637 0.4085 0.0467 0.6436 0.0504 0.4339 0.0639 
339.024350 33.968155 0.2571 0.0218 0.5217 0.0682 0.4787 0.0595 0.5805 0.0743 0.9199 0.0941 
339.013790 33.979729 0.2571 0.0242 1.1930 0.1000 1.7670 0.1465 3.2109 0.2011 4.5057 0.2158 
338.982940 33.963699 0.2566 0.0317 1.4264 0.1182 2.1759 0.0942 2.8697 0.1401 4.3547 0.1684 
338.995670 33.970818 0.2561 0.0226 0.6611 0.0469 0.7002 0.0587 0.8353 0.0677 0.8154 0.0796 
338.991520 33.979858 0.2559 0.0264 0.3783 0.0638 0.4208 0.0484 0.5122 0.0561 0.4489 0.0637 
338.980160 33.963539 0.2557 0.0358 0.5544 0.0715 0.5813 0.0643 0.7534 0.0597 0.5462 0.0770 
338.995790 33.977058 0.2547 0.0354 0.4928 0.0644 0.4059 0.0542 0.5378 0.0416 0.3282 0.0701 
338.998990 33.986015 0.2545 0.0316 0.4020 0.0600 0.3209 0.0437 0.4494 0.0476 0.2835 0.0530 
338.989110 33.978455 0.2545 0.0260 1.0900 0.0773 0.7951 0.0388 0.8036 0.0785 1.0208 0.1354 
338.976720 33.953850 0.2543 0.0225 0.4068 0.0892 0.3827 0.0589 0.5378 0.0431 0.4001 0.0372 
339.019470 33.975422 0.2540 0.0232 1.3349 0.1082 1.2979 0.0837 1.3153 0.1187 1.6510 0.0988 
338.991460 33.981930 0.2536 0.0280 0.5626 0.0648 0.3855 0.0479 0.5349 0.0695 0.3273 0.0793 
338.979000 33.957382 0.2536 0.0238 0.9511 0.0797 1.2180 0.0628 1.6483 0.0835 2.0747 0.1204 
338.991730 33.976070 0.2531 0.0219 1.0584 0.0682 1.2292 0.0600 1.5397 0.0780 1.3745 0.1304 
338.996030 33.984989 0.2531 0.0240 0.5212 0.0547 0.3611 0.0599 0.4347 0.0565 0.4016 0.0577 
339.000270 33.964031 0.2529 0.0291 0.7342 0.0514 0.7857 0.0615 0.9025 0.0524 1.3569 0.0612 
339.012730 33.979259 0.2524 0.0291 1.3398 0.1111 1.1728 0.0907 1.3901 0.0871 1.0939 0.1431 
338.998140 33.975174 0.2524 0.0249 1.1299 0.0728 0.9710 0.0617 1.4094 0.0519 1.0068 0.0612 
339.029850 33.961113 0.2519 0.0269 0.3972 0.0439 0.2777 0.0499 0.3384 0.0290 0.3055 0.0360 
338.981690 33.960354 0.2515 0.0229 0.5673 0.0481 0.6351 0.0556 1.0005 0.0461 0.7787 0.0516 
339.001800 33.947392 0.2508 0.0178 0.3783 0.0463 0.1843 0.0299 0.3089 0.0310 0.3152 0.0409 
338.998050 33.954662 0.2508 0.0245 0.4611 0.0531 0.2679 0.0375 0.3687 0.0319 0.3986 0.0466 
338.998500 33.967705 0.2505 0.0316 0.4159 0.0770 0.4200 0.0689 0.5403 0.0607 0.3488 0.0626 
338.988130 33.950832 0.2494 0.0253 0.3741 0.0706 0.4180 0.0366 0.3958 0.0478 0.4632 0.0576 
339.028590 33.965569 0.2494 0.0214 0.4937 0.0577 0.5873 0.0860 0.8516 0.0973 0.9606 0.1133 
338.992580 33.958584 0.2485 0.0339 0.5559 0.0696 0.3535 0.0462 0.5295 0.0731 0.3013 0.0480 
339.002080 33.982273 0.2480 0.0281 0.8967 0.0875 1.1087 0.0725 1.2253 0.0835 1.3482 0.0956 
338.984590 33.970318 0.2473 0.0253 0.4335 0.0587 0.3959 0.0456 0.3396 0.0685 0.4217 0.0928 
339.030640 33.961040 0.2462 0.0224 0.8650 0.0629 0.7272 0.0556 0.8299 0.0420 0.7968 0.0719 
338.993500 33.947544 0.2455 0.0256 0.3623 0.0414 0.2908 0.0477 0.4445 0.0401 0.3117 0.0563 
338.982570 33.962582 0.2455 0.0176 0.6897 0.0985 0.4480 0.0561 0.5897 0.0489 0.5891 0.0868 
339.008150 33.960060 0.2451 0.0255 0.4068 0.0566 0.5224 0.0558 0.7639 0.0661 1.6450 0.1076 
338.976100 33.955257 0.2439 0.0220 0.6175 0.0495 0.5224 0.0664 0.4312 0.0516 0.4283 0.0533 
339.022920 33.972546 0.2437 0.0323 0.5854 0.0927 0.3379 0.0591 0.4490 0.0707 0.5863 0.1075 
338.999940 33.951965 0.2424 0.0359 0.4057 0.0456 0.2795 0.0572 0.1544 0.0282 0.1583 0.0427 
338.996060 33.980850 0.2408 0.0224 0.7215 0.0724 0.7245 0.0761 1.0830 0.1007 1.2005 0.1106 
339.000060 33.980186 0.2406 0.0288 1.1032 0.0864 1.0549 0.0583 1.3990 0.0438 1.2559 0.0810 
339.026250 33.971546 0.2401 0.0230 1.1456 0.0897 0.8694 0.0745 1.1216 0.0992 1.0106 0.1080 
338.984340 33.962753 0.2397 0.0276 0.5208 0.0638 0.5728 0.0570 0.6672 0.0756 0.6435 0.0948 
338.994110 33.973679 0.2397 0.0285 1.3584 0.0776 1.9126 0.0916 2.6414 0.1119 3.1344 0.1386 
338.990940 33.983231 0.2393 0.0344 0.5131 0.0945 0.3740 0.0551 0.6808 0.0865 0.8499 0.0830 
339.007390 33.980537 0.2390 0.0143 1.1330 0.0824 1.1159 0.0565 1.3117 0.0918 1.2852 0.1420 
338.991550 33.982098 0.2386 0.0240 0.3129 0.0444 0.3342 0.0428 0.7717 0.0668 0.2786 0.0700 
338.992030 33.946514 0.2377 0.0258 0.6897 0.0927 0.5450 0.0562 0.4607 0.0479 0.3679 0.0800 
339.010440 33.968422 0.2373 0.0291 0.5924 0.0567 0.4885 0.0549 0.7228 0.0593 0.6376 0.0763 
338.981930 33.963997 0.2371 0.0297 1.4029 0.0969 2.4212 0.0914 3.7760 0.1252 4.7881 0.1588 
338.990880 33.978828 0.2369 0.0218 0.4316 0.0688 0.4180 0.0535 0.3656 0.0525 0.4128 0.0688 
338.986110 33.960556 0.2355 0.0271 0.2838 0.0348 0.3108 0.0621 0.4594 0.0317 0.5688 0.0644 
338.991760 33.964092 0.2349 0.0195 1.0410 0.1707 1.1221 0.0951 1.4502 0.0895 1.9114 0.2007 
338.999180 33.949429 0.2349 0.0290 0.4221 0.0389 0.3293 0.0467 0.2593 0.0363 0.2233 0.0416 
338.995090 33.960110 0.2347 0.0313 0.5720 0.0406 0.4559 0.0487 0.6198 0.0445 0.4864 0.0551 
339.006960 33.967667 0.2345 0.0227 0.4312 0.0695 0.4962 0.0434 0.5075 0.0631 0.8042 0.0704 
339.000210 33.968178 0.2343 0.0321 0.9441 0.0800 0.6463 0.0720 0.7632 0.0443 0.6978 0.0971 
338.988860 33.946842 0.2334 0.0230 0.3173 0.0658 0.2946 0.0418 0.3780 0.0526 0.2796 0.0549 
338.995640 33.948490 0.2334 0.0301 0.4133 0.0548 0.3001 0.0343 0.3378 0.0355 0.1846 0.0483 
338.993840 33.982841 0.2330 0.0257 0.5848 0.0555 0.4554 0.0579 0.5854 0.0415 0.6720 0.0668 
338.987850 33.962749 0.2327 0.0270 0.9877 0.0855 1.4697 0.0677 1.8426 0.1120 2.3799 0.1447 
338.984890 33.970699 0.2323 0.0252 0.9184 0.0998 1.1685 0.0753 1.8023 0.1278 2.5267 0.1559 
338.999790 33.963188 0.2323 0.0267 0.4163 0.0495 0.3131 0.0551 0.7451 0.0549 0.6745 0.0770 
338.996490 33.942226 0.2323 0.0201 0.5865 0.0616 0.5134 0.0501 0.6152 0.0765 0.6934 0.0792 
338.985530 33.961815 0.2319 0.0312 0.5179 0.0653 0.4119 0.0630 0.2991 0.0669 0.2933 0.0767 
338.985170 33.971584 0.2317 0.0226 0.6307 0.0802 0.5346 0.0709 0.5902 0.0815 0.5432 0.0886 
338.996580 33.980484 0.2315 0.0275 0.3925 0.0470 0.2984 0.0561 0.5169 0.0505 0.5951 0.0658 
338.976100 33.956718 0.2306 0.0423 0.4758 0.0863 0.5851 0.0528 0.7162 0.0488 0.5564 0.0738 
338.995300 33.959908 0.2306 0.0291 0.4616 0.0404 0.4463 0.0465 0.5251 0.0469 0.7852 0.0673 
338.998690 33.973835 0.2300 0.0241 0.5241 0.0488 0.4184 0.0532 0.4031 0.0427 0.4427 0.0620 
338.995540 33.978539 0.2296 0.0334 0.5549 0.0659 0.4747 0.0481 0.7444 0.0624 0.4819 0.0537 
339.026980 33.971390 0.2291 0.0217 0.9338 0.1118 0.8742 0.0443 1.1031 0.0671 0.9930 0.0988 
339.005130 33.979042 0.2291 0.0289 0.7383 0.0741 0.5803 0.0641 0.7977 0.0669 0.7069 0.0710 
339.002530 33.964981 0.2291 0.0289 0.6871 0.1013 0.5960 0.0456 0.8650 0.0478 0.8064 0.1025 
338.994510 33.979721 0.2289 0.0289 0.7336 0.0595 0.7272 0.0643 1.4146 0.1016 0.8633 0.0922 
339.014250 33.980640 0.2283 0.0267 0.6659 0.0718 0.7366 0.0875 0.6466 0.0637 0.9370 0.1295 
338.998290 33.956974 0.2274 0.0262 0.7044 0.0493 0.5026 0.0643 0.8469 0.0429 0.5891 0.0364 
338.998990 33.959839 0.2268 0.0215 0.8844 0.0424 0.7671 0.0643 1.0173 0.0328 0.7823 0.0526 
338.993350 33.952961 0.2262 0.0256 0.4519 0.0683 0.3382 0.0536 0.5084 0.0398 0.4489 0.0484 
339.004940 33.962872 0.2260 0.0216 0.5251 0.0716 0.3306 0.0469 0.5848 0.0560 0.4383 0.0670 
338.997560 33.973038 0.2258 0.0293 1.2584 0.0753 1.4522 0.1083 1.8682 0.1566 1.9887 0.1300 
339.000580 33.968399 0.2258 0.0270 0.4855 0.0514 0.4592 0.0588 0.4611 0.0629 0.4205 0.0848 
338.996250 33.967052 0.2256 0.0195 0.9778 0.0549 1.3920 0.0667 1.7023 0.1223 2.2540 0.1225 
338.993410 33.952965 0.2254 0.0336 0.3307 0.0698 0.3792 0.0485 0.5275 0.0437 0.4155 0.0478 
338.995210 33.978455 0.2245 0.0279 0.5423 0.0475 0.6351 0.0497 0.9914 0.0575 0.9921 0.0612 
338.989530 33.983540 0.2243 0.0246 0.5329 0.0702 0.3561 0.0564 0.3836 0.0565 0.3679 0.0624 
338.988950 33.960052 0.2237 0.0348 0.2418 0.0472 0.2795 0.0422 0.2843 0.0354 0.2788 0.0604 
338.975040 33.953461 0.2235 0.0266 0.2786 0.0713 0.2227 0.0349 0.4620 0.0387 0.2843 0.0440 
339.002140 33.972019 0.2235 0.0204 0.5736 0.0460 0.4270 0.0464 0.6598 0.0523 0.7395 0.0715 
338.991000 33.972218 0.2235 0.0243 0.8361 0.0639 0.7475 0.0482 0.8200 0.0657 1.0640 0.0911 
339.003630 33.969769 0.2233 0.0269 0.3573 0.0606 0.3529 0.0559 0.3485 0.0417 0.2636 0.0549 
339.001680 33.966438 0.2233 0.0296 0.5256 0.0518 0.4652 0.0608 0.8650 0.0518 0.4244 0.0750 
338.997310 33.979156 0.2233 0.0288 1.1583 0.0661 1.2135 0.0950 1.4120 0.1105 1.4742 0.0801 
338.992520 33.958637 0.2227 0.0306 0.5731 0.0760 0.3876 0.0564 0.6130 0.0390 0.3387 0.0518 
338.999270 33.964954 0.2225 0.0250 0.4490 0.0451 0.3781 0.0508 0.5544 0.0470 0.4705 0.0871 
338.991970 33.952843 0.2223 0.0246 0.3773 0.0525 0.1769 0.0485 0.3882 0.0300 0.1792 0.0489 
338.982880 33.965557 0.2221 0.0239 1.5770 0.1322 1.7572 0.0874 2.2879 0.0990 3.6121 0.1331 
339.029210 33.962269 0.2216 0.0269 0.8619 0.0826 0.6357 0.0585 0.8185 0.0400 0.8079 0.0670 
338.995390 33.974426 0.2212 0.0238 0.8163 0.0436 0.7678 0.0509 0.8779 0.0663 0.7076 0.0749 
338.976290 33.953953 0.2206 0.0268 0.6018 0.0565 0.4853 0.0693 0.5010 0.0568 0.4335 0.0523 
339.000610 33.975433 0.2206 0.0199 0.4909 0.0443 0.3733 0.0433 0.5913 0.0545 0.4662 0.0593 
338.993900 33.981728 0.2206 0.0423 0.4009 0.0406 0.3348 0.0521 0.4519 0.0487 0.5432 0.0590 
338.992280 33.979092 0.2204 0.0195 0.2743 0.0412 0.2892 0.0530 0.4896 0.0482 0.5037 0.0970 
338.981080 33.958721 0.2194 0.0240 1.3410 0.0803 2.5658 0.1016 3.8004 0.1190 5.0694 0.1961 
338.990880 33.954220 0.2192 0.0265 0.2888 0.0460 0.1983 0.0491 0.4864 0.0466 0.3322 0.0493 
339.002960 33.965317 0.2190 0.0246 0.5549 0.0429 0.3747 0.0518 0.5715 0.0500 0.5289 0.0521 
339.008540 33.970356 0.2184 0.0266 0.4449 0.0623 0.3079 0.0457 0.3013 0.0541 0.2814 0.0640 
339.011350 33.982304 0.2180 0.0307 1.6004 0.0988 1.7395 0.0913 2.3369 0.1098 2.2416 0.1383 
338.998260 33.955898 0.2176 0.0238 1.1134 0.0595 1.1016 0.0751 1.3824 0.0573 1.1391 0.0776 
338.998930 33.967720 0.2174 0.0250 0.6623 0.0640 0.5856 0.0469 0.5805 0.0513 0.4662 0.0734 
339.011750 33.961094 0.2172 0.0274 0.8992 0.0580 0.8607 0.0531 1.1551 0.0383 0.9276 0.0709 
339.009610 33.972050 0.2168 0.0204 1.4909 0.0906 1.5690 0.0723 1.8786 0.1626 2.0958 0.1448 
339.015660 33.978313 0.2168 0.0194 1.2458 0.1090 2.0570 0.1857 3.1321 0.1385 4.1054 0.1777 
338.976870 33.957890 0.2160 0.0265 0.4802 0.0606 0.3376 0.0454 0.4241 0.0488 0.3393 0.0641 
338.979610 33.959194 0.2160 0.0149 0.9193 0.0491 1.3553 0.0574 1.9206 0.0619 2.1625 0.0677 
339.001950 33.966282 0.2158 0.0237 0.3697 0.0477 0.4177 0.0662 0.4351 0.0465 0.3888 0.0720 
338.993380 33.982555 0.2154 0.0276 0.3836 0.0417 0.2911 0.0528 0.3531 0.0306 0.2598 0.0517 
338.998630 33.959904 0.2150 0.0204 0.9184 0.0592 0.7734 0.0570 1.0900 0.0422 0.8546 0.0842 
338.983180 33.974014 0.2148 0.0224 1.0191 0.0704 1.7572 0.0728 2.3197 0.1431 3.3432 0.1570 
338.989840 33.977039 0.2148 0.0237 0.2931 0.0543 0.2795 0.0458 0.2238 0.0437 0.4140 0.0671 
339.016570 33.964157 0.2146 0.0210 0.9760 0.0764 0.8341 0.0484 1.1185 0.0670 0.8305 0.0834 
338.996120 33.979370 0.2140 0.0219 0.3766 0.0444 0.3565 0.0430 0.5418 0.0459 0.6078 0.0683 
338.985050 33.957500 0.2138 0.0236 0.8080 0.0759 1.3099 0.0664 1.4813 0.1910 2.3451 0.0756 
338.979520 33.965252 0.2136 0.0224 0.8193 0.0513 1.3716 0.0619 2.1214 0.0879 2.3690 0.1069 
338.990540 33.961834 0.2127 0.0321 0.3550 0.0536 0.3778 0.0539 0.7444 0.0549 0.6519 0.1099 
338.996640 33.982662 0.2121 0.0363 0.7992 0.0751 0.9586 0.0733 1.2889 0.0582 1.0818 0.0678 
338.975740 33.954449 0.2119 0.0373 0.3035 0.0674 0.4704 0.0671 0.6514 0.0576 0.9713 0.1029 
338.999300 33.974266 0.2119 0.0221 0.5843 0.0872 0.5244 0.0763 0.7083 0.0600 0.6061 0.0854 
338.997830 33.984646 0.2117 0.0224 0.9724 0.0645 0.9129 0.0706 1.1382 0.0650 1.0465 0.0569 
338.998570 33.965031 0.2113 0.0329 1.2492 0.0644 1.9662 0.1213 3.1727 0.0906 4.3029 0.1863 
339.003080 33.970741 0.2111 0.0220 0.3144 0.0437 0.3376 0.0336 0.3752 0.0470 0.2159 0.0585 
339.020450 33.978065 0.2101 0.0288 0.6641 0.0838 0.5927 0.0622 0.8438 0.0560 0.5523 0.0972 
338.975860 33.960194 0.2099 0.0170 0.7774 0.0916 1.6751 0.0802 2.0751 0.0745 2.8220 0.1300 
338.998960 33.972748 0.2095 0.0261 0.2937 0.0538 0.3233 0.0339 1.5130 0.1435 0.3939 0.0562 
339.011200 33.980236 0.2092 0.0177 0.3947 0.0876 0.5410 0.0458 0.6678 0.0658 0.6927 0.1104 
338.994230 33.961388 0.2090 0.0360 0.8461 0.0491 0.7067 0.0508 0.7710 0.0362 0.6423 0.0562 
338.987150 33.964085 0.2088 0.0227 0.7918 0.0890 1.5376 0.0807 1.8890 0.1496 2.7224 0.2257 
339.025670 33.974335 0.2086 0.0263 0.3050 0.0595 0.2074 0.0485 0.4684 0.0656 0.3434 0.0702 
338.985110 33.959438 0.2084 0.0188 1.4120 0.0962 2.9029 0.0829 4.6669 0.1633 7.1213 0.2624 
338.973790 33.962727 0.2082 0.0268 0.5117 0.0782 0.3909 0.0619 0.5952 0.0422 0.5178 0.0715 
338.983550 33.963261 0.2080 0.0268 1.3214 0.0913 2.0798 0.0977 2.8829 0.1168 3.8955 0.1686 
339.006470 33.944553 0.2080 0.0190 1.0810 0.0797 1.2315 0.0805 1.3177 0.0485 1.4920 0.1003 
338.979800 33.952744 0.2078 0.0230 0.6290 0.0967 0.5008 0.0489 0.5514 0.0421 0.4485 0.0537 
339.002140 33.966488 0.2078 0.0287 0.7703 0.0809 0.5054 0.0708 0.6198 0.0491 0.4547 0.0578 
339.002410 33.961769 0.2074 0.0262 0.9150 0.0649 0.6957 0.0730 1.0400 0.0469 0.9695 0.0625 
338.976720 33.954498 0.2074 0.0428 0.5616 0.0662 0.4390 0.0635 0.3387 0.0568 0.3393 0.0516 
338.996520 33.976498 0.2055 0.0284 0.9150 0.0556 0.9498 0.0437 1.0790 0.0576 1.1412 0.1146 
338.990540 33.975510 0.2053 0.0212 0.8555 0.0756 0.9197 0.0559 0.9184 0.0990 1.1742 0.0930 
338.983370 33.954796 0.2053 0.0236 0.5010 0.0425 0.3299 0.0441 0.2945 0.0382 0.3796 0.0556 
338.981450 33.971085 0.2053 0.0284 0.9167 0.0794 1.5777 0.0523 2.3112 0.1447 3.7030 0.1569 
339.004120 33.970215 0.2051 0.0304 0.4099 0.0596 0.4467 0.0588 0.4416 0.0435 0.4411 0.1170 
338.988830 33.978180 0.2048 0.0207 0.3553 0.0668 0.1990 0.0546 0.4436 0.0560 0.4001 0.0678 
339.000150 33.963249 0.2048 0.0211 0.6290 0.0481 0.5608 0.0764 0.5795 0.0843 0.4166 0.0798 
339.000520 33.965164 0.2038 0.0349 0.3759 0.0557 0.3513 0.0505 0.4590 0.0469 0.3462 0.0800 
338.996250 33.981022 0.2038 0.0231 0.5854 0.0442 0.4818 0.0524 0.3896 0.0484 0.4927 0.0726 
338.996490 33.979973 0.2038 0.0291 0.7977 0.0448 0.5676 0.0418 0.8852 0.0587 0.6714 0.0804 
339.027830 33.971603 0.2033 0.0271 1.0410 0.1122 0.8084 0.1504 1.0691 0.0748 0.7294 0.0947 
338.988070 33.977882 0.2029 0.0232 0.8563 0.0797 1.2672 0.0759 1.8494 0.1516 2.2251 0.1312 
339.029850 33.971096 0.2029 0.0206 0.3033 0.0654 0.2344 0.0507 0.4932 0.0622 0.7368 0.0957 
338.974030 33.960247 0.2023 0.0201 1.1164 0.0648 1.6100 0.0890 2.1214 0.0508 2.5128 0.1204 
338.988800 33.975391 0.2020 0.0234 1.2208 0.1304 1.0835 0.1018 1.3760 0.1014 1.3569 0.0837 
339.024440 33.970867 0.2018 0.0240 1.2830 0.0756 1.1398 0.0651 1.6728 0.1048 1.4661 0.0878 
338.995060 33.983673 0.2010 0.0202 0.3748 0.0463 0.4127 0.0433 0.5658 0.0323 0.4323 0.0541 
338.991030 33.979614 0.2009 0.0191 0.5388 0.0625 0.3726 0.0443 0.6647 0.0710 0.4174 0.0615 
338.996460 33.967083 0.2007 0.0237 0.9226 0.0765 1.1036 0.0722 1.6437 0.0651 1.9795 0.1203 
339.009980 33.960838 0.1999 0.0188 0.3492 0.0450 0.3076 0.0487 0.3623 0.0347 0.3134 0.0456 
339.023770 33.963509 0.1996 0.0208 0.4611 0.0340 0.5045 0.0632 0.7611 0.0505 1.5380 0.1091 
338.993560 33.953934 0.1994 0.0261 0.3055 0.0321 0.2249 0.0588 0.3164 0.0373 0.6056 0.0680 
339.001560 33.965870 0.1990 0.0308 0.4453 0.0689 0.3230 0.0547 0.5358 0.0479 0.4456 0.0538 
338.979340 33.955853 0.1990 0.0227 0.7948 0.1039 1.3869 0.0830 2.0447 0.0734 2.6119 0.1131 
338.979980 33.961403 0.1981 0.0223 0.9914 0.0767 1.5763 0.0784 2.0241 0.0876 2.9037 0.1204 
339.001950 33.973232 0.1981 0.0215 1.0652 0.0657 0.9029 0.0590 1.3057 0.0746 1.0475 0.1052 
338.980770 33.964279 0.1979 0.0226 1.3786 0.1257 2.3574 0.1042 3.4501 0.1049 5.0415 0.1579 
338.997410 33.988358 0.1977 0.0202 0.6916 0.0599 0.5993 0.0629 0.7977 0.0573 0.9475 0.0672 
338.992520 33.979622 0.1977 0.0239 0.4248 0.0697 0.3034 0.0495 0.5108 0.0400 0.5523 0.0615 
338.991550 33.970680 0.1976 0.0169 0.4992 0.0639 0.5068 0.0551 0.4276 0.0480 0.4931 0.0908 
339.001040 33.985874 0.1974 0.0218 0.3697 0.0402 0.2188 0.0490 0.2994 0.0312 0.4094 0.0407 
338.997800 33.959679 0.1970 0.0216 0.5353 0.0572 0.3695 0.0650 0.5309 0.0396 0.3109 0.0633 
338.996280 33.980789 0.1968 0.0306 0.4175 0.0681 0.3001 0.0594 0.4099 0.0400 0.5735 0.0581 
339.004910 33.986431 0.1950 0.0207 0.4477 0.0450 0.6780 0.0487 1.1351 0.0554 1.3359 0.0714 
339.001160 33.963947 0.1948 0.0197 0.3680 0.0417 0.2283 0.0463 0.2875 0.0339 0.3632 0.0472 
338.993710 33.970688 0.1941 0.0225 0.5184 0.0635 0.3522 0.0373 0.6181 0.0467 0.5079 0.0655 
339.000340 33.969528 0.1941 0.0157 0.4210 0.0516 0.3043 0.0513 0.2825 0.0471 0.6465 0.0679 
339.010190 33.977398 0.1939 0.0286 0.7215 0.0684 0.7579 0.0719 0.8755 0.0798 0.8169 0.0993 
338.982820 33.962852 0.1930 0.0228 0.8901 0.0959 1.1685 0.0753 1.3939 0.1014 1.9923 0.1193 
338.995450 33.948978 0.1929 0.0277 0.2382 0.0509 0.2811 0.0484 0.3121 0.0285 0.2081 0.0494 
338.991550 33.969906 0.1916 0.0184 0.8706 0.0874 0.6553 0.0610 1.0940 0.0887 0.9903 0.1177 
339.004430 33.963333 0.1913 0.0342 0.4969 0.0673 0.5371 0.0500 0.7182 0.0589 0.5207 0.0566 
339.009030 33.976990 0.1909 0.0241 0.3998 0.0604 0.2507 0.0480 0.5678 0.0601 0.2720 0.0721 
339.003750 33.962578 0.1909 0.0266 0.7688 0.0559 0.7231 0.0853 0.9706 0.0876 1.0370 0.1022 
339.003360 33.970776 0.1908 0.0186 0.4376 0.0455 0.3195 0.0468 0.3208 0.0423 0.3210 0.0639 
338.985750 33.974140 0.1908 0.0207 0.6034 0.1373 0.4889 0.0428 0.5919 0.0551 0.3586 0.0806 
339.007390 33.985905 0.1906 0.0211 0.8376 0.0679 0.9675 0.0731 1.1113 0.0635 1.0572 0.0750 
339.013580 33.967442 0.1899 0.0241 0.5413 0.0603 0.4250 0.0399 0.9091 0.0578 0.6050 0.0897 
338.990750 33.960999 0.1897 0.0246 0.2294 0.0330 0.3342 0.0529 0.4723 0.0448 1.0838 0.0629 
338.993440 33.983456 0.1897 0.0208 0.8532 0.0534 0.8032 0.0925 0.9697 0.0473 0.9509 0.0972 
338.996580 33.976624 0.1895 0.0285 0.3316 0.0486 0.2093 0.0474 0.3804 0.0336 0.3748 0.0697 
339.003970 33.979675 0.1890 0.0223 0.3790 0.0586 0.4463 0.0469 0.3815 0.0499 0.4379 0.0718 
339.018220 33.972549 0.1887 0.0221 1.9171 0.1360 2.9541 0.1306 4.6541 0.1543 7.8733 0.2465 
338.987760 33.971992 0.1883 0.0219 0.8066 0.0661 1.3716 0.0695 1.8855 0.0868 1.9832 0.1498 
338.976960 33.954391 0.1883 0.0234 0.2875 0.0363 0.2505 0.0441 0.3717 0.0414 0.2574 0.0510 
339.030360 33.966377 0.1880 0.0213 0.9733 0.0726 1.4509 0.1002 2.1549 0.1111 2.6409 0.1484 
339.002080 33.967583 0.1874 0.0230 0.5251 0.0469 0.4480 0.0536 0.5996 0.0690 0.4982 0.0785 
339.012790 33.970772 0.1864 0.0271 0.6562 0.0671 0.7489 0.0573 1.0721 0.0760 1.3670 0.1335 
338.988530 33.981621 0.1861 0.0221 1.1520 0.0732 1.1098 0.0726 1.2961 0.0836 1.2330 0.1056 
339.019500 33.968716 0.1857 0.0258 0.5232 0.0747 0.3823 0.0553 0.5203 0.0537 0.9115 0.0965 
338.990880 33.961567 0.1856 0.0200 0.6999 0.0580 0.7922 0.0693 0.9381 0.0691 1.6269 0.1034 
338.997740 33.973957 0.1854 0.0205 0.3762 0.0457 0.3558 0.0524 0.3676 0.0521 0.4679 0.0504 
338.988190 33.950729 0.1854 0.0222 0.4091 0.0614 0.3361 0.0440 0.3609 0.0482 0.2999 0.0649 
339.008760 33.974300 0.1854 0.0265 1.1626 0.1114 1.4192 0.0719 1.9563 0.0793 1.7987 0.1342 
338.997590 33.948959 0.1852 0.0206 0.6986 0.0586 0.6983 0.0444 1.1052 0.0397 1.0227 0.0593 
338.997310 33.959949 0.1852 0.0302 0.3035 0.0467 0.2906 0.0476 0.2389 0.0387 0.2939 0.0606 
339.000700 33.964493 0.1849 0.0279 0.4360 0.0534 0.5346 0.0852 1.0145 0.0878 1.2206 0.0922 
338.997250 33.976074 0.1844 0.0204 0.3044 0.0524 0.3448 0.0397 0.3921 0.0549 0.3196 0.0677 
338.971310 33.957199 0.1842 0.0227 0.7129 0.0906 1.4833 0.0984 2.1729 0.0961 3.0127 0.1360 
338.997250 33.954845 0.1840 0.0237 0.2429 0.0257 0.2262 0.0358 0.4046 0.0235 0.6441 0.0475 
338.984100 33.970020 0.1840 0.0263 0.4851 0.0925 0.5263 0.0606 0.4676 0.0525 0.4623 0.0979 
339.001500 33.982368 0.1839 0.0232 0.5198 0.0531 0.4966 0.0627 0.5304 0.0640 0.7287 0.1007 
338.989010 33.962536 0.1839 0.0251 0.5806 0.0679 0.4314 0.0632 0.4802 0.0752 0.4224 0.0977 
339.008580 33.968582 0.1837 0.0200 0.1811 0.0474 0.2121 0.0363 0.5408 0.0633 0.4982 0.0918 
339.013890 33.971458 0.1835 0.0177 0.6721 0.0501 0.5258 0.0407 0.8524 0.0612 0.7082 0.0691 
339.004180 33.986061 0.1832 0.0221 0.6980 0.0900 1.4074 0.0804 1.8925 0.1290 2.3300 0.0944 
339.006100 33.980789 0.1830 0.0258 0.6647 0.0637 1.0935 0.0675 1.8308 0.0607 2.3429 0.1252 
338.999050 33.985870 0.1823 0.0249 0.3921 0.0480 0.2268 0.0426 0.3932 0.0373 0.1552 0.0407 
338.995000 33.974667 0.1820 0.0181 0.3425 0.0486 0.2494 0.0480 0.3593 0.0400 0.2513 0.0583 
338.998900 33.978962 0.1818 0.0171 0.7070 0.0586 1.2765 0.0553 1.6377 0.0784 2.2231 0.1413 
339.010710 33.983395 0.1815 0.0246 0.4515 0.0645 0.5110 0.0584 0.6401 0.0560 0.6329 0.0670 
338.986970 33.949543 0.1808 0.0193 0.2081 0.0485 0.2047 0.0422 0.3202 0.0425 0.5348 0.0768 
339.000790 33.967167 0.1807 0.0236 0.4340 0.0472 0.2531 0.0489 0.3064 0.0435 0.3387 0.0493 
338.997770 33.960312 0.1805 0.0289 0.4646 0.0406 0.4880 0.0778 0.5001 0.0530 1.3248 0.0940 
339.004330 33.980583 0.1803 0.0193 0.7731 0.0513 0.7756 0.0543 0.9295 0.0556 0.8184 0.0822 
339.003140 33.983974 0.1802 0.0214 0.5061 0.0559 0.3837 0.0442 0.3072 0.0467 0.4855 0.0765 
338.997560 33.974884 0.1800 0.0259 0.4561 0.0412 0.5862 0.0664 0.9760 0.0692 1.0523 0.0863 
338.985320 33.960995 0.1797 0.0250 0.5580 0.0560 0.5008 0.0595 0.6623 0.0464 0.4986 0.0739 
338.992430 33.970707 0.1795 0.0240 0.4776 0.0554 0.2962 0.0535 0.5616 0.0533 0.3700 0.0549 
338.998960 33.972588 0.1795 0.0240 0.2313 0.0364 0.2466 0.0384 1.0662 0.1002 0.2172 0.0500 
338.995120 33.978264 0.1790 0.0234 0.6135 0.0475 0.5511 0.0513 0.6330 0.0641 0.5847 0.0743 
338.988710 33.982037 0.1788 0.0257 0.4102 0.0491 0.4571 0.0636 0.8337 0.0760 0.6543 0.0922 
339.017000 33.968418 0.1787 0.0189 1.0761 0.0783 1.6597 0.0856 2.6172 0.1326 3.8456 0.1877 
338.998050 33.975060 0.1784 0.0228 0.2646 0.0378 0.3204 0.0460 0.4763 0.0382 0.7478 0.0716 
338.997800 33.975849 0.1784 0.0281 0.4144 0.0477 0.2444 0.0520 0.3511 0.0479 0.2193 0.0448 
338.993770 33.986664 0.1782 0.0223 0.5398 0.0492 0.5302 0.0547 0.7096 0.0601 0.6129 0.0790 
339.012120 33.978931 0.1777 0.0304 0.9529 0.1150 1.5026 0.0941 1.8274 0.1178 3.0127 0.1970 
338.997620 33.984383 0.1777 0.0268 0.8852 0.0554 1.0047 0.0611 1.2759 0.0635 1.2959 0.0668 
338.996830 33.981686 0.1774 0.0194 0.5508 0.0528 0.6357 0.0445 0.8330 0.0338 0.9686 0.0767 
338.980710 33.953014 0.1769 0.0217 0.3939 0.0519 0.3688 0.0611 0.5886 0.0520 0.9107 0.1149 
338.998810 33.971371 0.1761 0.0232 0.4035 0.0375 0.3136 0.0491 0.3998 0.0442 0.3475 0.0698 
339.002260 33.969341 0.1761 0.0331 0.3534 0.0517 0.3948 0.0593 0.4582 0.0422 0.6353 0.0644 
339.008270 33.981293 0.1757 0.0215 0.3211 0.0580 0.2243 0.0556 0.3341 0.0474 0.4315 0.0990 
338.987880 33.960461 0.1757 0.0372 0.2612 0.0500 0.3082 0.0363 0.5418 0.0569 0.4819 0.0697 
338.987920 33.964394 0.1757 0.0241 1.1072 0.0887 1.6204 0.0716 2.3498 0.1342 2.7961 0.1674 
339.005160 33.978954 0.1756 0.0230 0.4328 0.0582 0.3299 0.0410 0.2372 0.0511 0.3761 0.0627 
338.995150 33.981041 0.1751 0.0210 0.3505 0.0420 0.3076 0.0394 0.3613 0.0369 0.4602 0.0538 
338.985290 33.951260 0.1749 0.0334 0.4482 0.0561 0.5143 0.0493 0.8330 0.0867 0.6622 0.0933 
338.984710 33.972237 0.1748 0.0201 0.4851 0.0693 0.4673 0.0542 0.5875 0.0676 0.4452 0.0754 
338.996430 33.981487 0.1748 0.0230 0.5715 0.0479 0.4007 0.0727 0.4494 0.0530 0.4828 0.0565 
339.005220 33.978928 0.1748 0.0250 0.5663 0.0600 0.5577 0.0514 0.8036 0.0777 0.9174 0.0989 
338.999210 33.961948 0.1746 0.0307 0.2492 0.0443 0.3354 0.0470 0.4375 0.0375 0.3146 0.0504 
338.994320 33.974648 0.1740 0.0165 0.6181 0.0541 0.5998 0.0519 0.6101 0.0427 0.6289 0.0556 
339.008120 33.978470 0.1736 0.0208 0.3697 0.0712 0.3102 0.0677 0.4316 0.0636 0.5503 0.0704 
339.006960 33.938683 0.1733 0.0228 0.4671 0.0542 0.3364 0.0418 0.4304 0.0480 0.4220 0.0731 
339.009030 33.977184 0.1733 0.0204 0.9320 0.0541 0.9559 0.0528 1.1341 0.0710 1.3151 0.1078 
338.998440 33.956467 0.1732 0.0255 0.2676 0.0308 0.2344 0.0462 0.2254 0.0243 0.1351 0.0333 
338.999790 33.964714 0.1732 0.0284 0.3903 0.0457 0.3688 0.0523 0.4190 0.0525 0.3899 0.0611 
338.984040 33.965771 0.1729 0.0204 0.6802 0.0821 1.5647 0.0879 2.1709 0.1260 3.0603 0.2621 
338.976900 33.954155 0.1727 0.0277 0.7817 0.0562 0.7806 0.0719 0.9599 0.0469 0.8072 0.0565 
338.984500 33.973591 0.1727 0.0202 0.4996 0.0658 0.3269 0.0406 0.4099 0.0638 0.4469 0.0753 
338.975920 33.958382 0.1725 0.0288 1.0173 0.0721 1.3881 0.0818 1.8240 0.0622 2.1466 0.1305 
339.001430 33.959244 0.1716 0.0266 0.7431 0.0534 0.6351 0.0556 1.0201 0.0432 1.0041 0.0536 
338.975740 33.954773 0.1716 0.0321 0.2639 0.0676 0.3433 0.0613 0.4125 0.0483 0.4748 0.1019 
339.001980 33.984703 0.1714 0.0212 0.4449 0.0500 0.3978 0.0418 0.5339 0.0605 0.4846 0.0647 
339.003420 33.984650 0.1714 0.0178 0.8493 0.0868 0.7706 0.0504 1.1690 0.1001 0.8585 0.1115 
339.013120 33.963020 0.1711 0.0287 0.4771 0.0365 0.3358 0.0507 0.4663 0.0399 0.2643 0.0536 
338.995120 33.979698 0.1710 0.0255 0.6118 0.0817 0.6517 0.0552 0.6118 0.0530 0.7148 0.0599 
339.017090 33.960178 0.1708 0.0234 0.5524 0.0402 0.4463 0.0571 0.5795 0.0352 0.5667 0.0585 
339.021850 33.977013 0.1705 0.0270 0.5897 0.0782 0.4165 0.0564 0.4312 0.0623 0.3446 0.0714 
338.997680 33.942532 0.1703 0.0191 0.2622 0.0382 0.2095 0.0525 0.3797 0.0304 0.4347 0.0645 
339.016330 33.972588 0.1700 0.0261 0.7853 0.0608 0.6328 0.0624 0.9895 0.1103 0.7464 0.1533 
339.000090 33.978893 0.1697 0.0188 1.0830 0.0678 1.5095 0.0640 2.4856 0.0847 3.2943 0.1274 
339.009310 33.978584 0.1697 0.0211 0.6948 0.0576 0.6264 0.0508 0.8844 0.0619 0.7638 0.0992 
339.006770 33.962105 0.1697 0.0283 0.9679 0.0642 1.5938 0.0763 2.5155 0.0927 3.9207 0.1264 
338.989780 33.959156 0.1697 0.0227 0.7109 0.0504 0.8449 0.0584 1.2854 0.0545 1.4634 0.0984 
339.022250 33.961594 0.1694 0.0254 0.2463 0.0488 0.4333 0.0671 0.5056 0.0708 1.2262 0.1366 
339.015870 33.972412 0.1689 0.0216 0.7868 0.0812 0.5476 0.0615 0.6903 0.0680 0.6555 0.1213 
339.004000 33.961205 0.1688 0.0182 0.8901 0.0443 0.9029 0.0457 1.3324 0.0552 1.2467 0.0700 
338.978090 33.967125 0.1688 0.0224 0.7940 0.0980 1.2498 0.0679 1.7629 0.0861 2.0071 0.1165 
338.996090 33.977295 0.1686 0.0211 0.3350 0.0429 0.3395 0.0607 0.3265 0.0235 0.3126 0.0492 
338.988530 33.953983 0.1686 0.0222 0.4887 0.0761 0.5491 0.0506 0.4256 0.0353 0.5164 0.0604 
338.999790 33.950783 0.1684 0.0228 0.3338 0.0400 0.3601 0.0451 0.2781 0.0333 0.4403 0.0669 
338.999880 33.985958 0.1684 0.0282 0.3124 0.0394 0.2469 0.0357 0.4190 0.0347 0.2422 0.0406 
338.996310 33.972954 0.1681 0.0206 0.2089 0.0283 0.1644 0.0335 0.7064 0.0540 0.4718 0.0726 
339.006130 33.944218 0.1680 0.0252 0.6354 0.0971 0.6415 0.0745 0.7513 0.0602 0.5387 0.0848 
338.995570 33.977638 0.1677 0.0278 0.3576 0.0333 0.2578 0.0499 0.3508 0.0365 0.4323 0.0557 
338.977720 33.970432 0.1675 0.0227 0.3184 0.0554 0.3221 0.0344 0.3356 0.0476 0.3126 0.0553 
338.983920 33.952648 0.1674 0.0228 0.4320 0.0589 0.4504 0.0514 0.5503 0.0380 0.5940 0.0629 
339.002530 33.984417 0.1669 0.0217 0.4202 0.0499 0.2941 0.0441 0.4838 0.0503 0.3982 0.0594 
338.998930 33.952156 0.1663 0.0156 0.3190 0.0476 0.1950 0.0533 0.2864 0.0261 0.3166 0.0583 
338.990880 33.982349 0.1655 0.0200 0.7688 0.0715 0.5572 0.0549 0.9769 0.0657 0.7011 0.0697 
338.988770 33.965881 0.1655 0.0245 0.4891 0.1032 0.6970 0.0758 1.1996 0.1160 1.8271 0.1414 
339.029790 33.972237 0.1654 0.0253 0.8163 0.1090 0.5718 0.0790 0.7493 0.0683 0.7167 0.0911 
339.018520 33.967701 0.1649 0.0284 0.2560 0.0417 0.2419 0.0350 0.1976 0.0369 0.2429 0.0573 
338.978300 33.970219 0.1649 0.0169 0.8477 0.0687 0.6328 0.0501 0.8730 0.0651 0.6191 0.0690 
338.993010 33.973988 0.1642 0.0221 0.3058 0.0437 0.2262 0.0375 0.2891 0.0415 0.2963 0.0625 
338.989140 33.964020 0.1642 0.0242 0.7349 0.0643 1.4152 0.0743 1.6589 0.1222 2.7350 0.2443 
338.975490 33.963703 0.1639 0.0257 0.5005 0.0890 1.0281 0.0578 1.5916 0.1085 2.1466 0.1028 
338.990050 33.978214 0.1616 0.0183 0.3155 0.0494 0.2308 0.0412 0.3199 0.0327 0.3399 0.0826 
338.984410 33.973030 0.1616 0.0162 0.3693 0.0633 0.4563 0.0593 0.5423 0.0689 0.4531 0.0759 
339.011930 33.981464 0.1612 0.0239 0.2389 0.0464 0.3278 0.0405 0.5554 0.0660 0.6168 0.0943 
339.003020 33.938187 0.1609 0.0233 0.2705 0.0630 0.2134 0.0354 0.3476 0.0259 0.5269 0.0631 
339.017910 33.977917 0.1609 0.0270 0.4590 0.0829 0.4782 0.0656 0.7182 0.0688 1.2781 0.1189 
338.997160 33.970592 0.1607 0.0240 0.4829 0.0467 0.4880 0.0706 0.4950 0.0415 0.5382 0.0580 
338.977510 33.954586 0.1606 0.0232 0.3292 0.0431 0.2469 0.0393 0.3298 0.0310 0.4224 0.0572 
339.000610 33.964485 0.1606 0.0186 0.2953 0.0530 0.4597 0.0720 0.6544 0.0711 0.7990 0.0876 
338.981810 33.962822 0.1606 0.0268 0.3047 0.0620 0.4321 0.0549 0.9823 0.0615 0.8883 0.1072 
339.001400 33.965115 0.1606 0.0232 1.1875 0.0820 1.5475 0.0627 2.3112 0.1171 3.4527 0.0795 
338.970580 33.957069 0.1600 0.0159 0.2238 0.0470 0.1972 0.0336 0.2797 0.0296 0.3686 0.0404 
338.983860 33.954723 0.1597 0.0316 0.4065 0.0382 0.2900 0.0425 0.3322 0.0297 0.3415 0.0629 
339.022160 33.972637 0.1595 0.0234 0.8407 0.0767 0.5938 0.0946 1.0042 0.0879 0.6513 0.0588 
339.001530 33.982246 0.1595 0.0232 0.2632 0.0487 0.3043 0.0490 0.5848 0.0695 0.4440 0.0744 
338.981450 33.962612 0.1591 0.0293 0.6164 0.0869 0.8702 0.0713 1.5369 0.0863 2.1785 0.1585 
338.996770 33.964348 0.1587 0.0232 0.5694 0.0572 0.5101 0.0597 0.7846 0.0491 0.7287 0.0644 
339.009610 33.966122 0.1584 0.0229 0.6296 0.0632 0.5491 0.0652 0.6611 0.0627 0.6495 0.0682 
338.995330 33.981533 0.1584 0.0254 0.5203 0.0474 0.7100 0.0399 1.0098 0.0735 1.1183 0.0989 
339.012940 33.974453 0.1581 0.0262 0.7752 0.0857 0.7635 0.0802 0.9877 0.0810 0.8351 0.1092 
338.989260 33.962093 0.1578 0.0205 1.1309 0.0937 1.9698 0.2449 3.2436 0.3824 5.6099 0.2067 
339.025880 33.961628 0.1576 0.0248 0.5388 0.0546 0.4782 0.0744 0.6073 0.0431 0.4640 0.0590 
338.991580 33.945644 0.1575 0.0220 0.2668 0.0696 0.2752 0.0418 0.4335 0.0415 0.2763 0.0527 
338.998470 33.960026 0.1575 0.0213 0.4050 0.0504 0.2795 0.0399 0.4296 0.0419 0.4598 0.0398 
338.999240 33.967930 0.1575 0.0226 0.4767 0.0597 0.5511 0.0508 0.6186 0.0593 0.7148 0.0665 
339.009000 33.974075 0.1574 0.0175 0.1792 0.0459 0.1691 0.0425 0.3563 0.0620 0.5497 0.1149 
339.006070 33.981449 0.1571 0.0249 0.2639 0.0423 0.1999 0.0503 0.2931 0.0648 0.2225 0.0590 
338.985780 33.952259 0.1569 0.0236 0.2422 0.0448 0.2336 0.0473 0.4441 0.0503 0.8101 0.0903 
339.016780 33.979744 0.1566 0.0245 0.8299 0.0902 1.7236 0.0825 2.6365 0.1287 3.7408 0.1171 
338.995240 33.959316 0.1565 0.0238 0.3603 0.0438 0.5258 0.0465 0.7688 0.0474 0.8390 0.0665 
338.991730 33.946869 0.1560 0.0158 0.2159 0.0437 0.2233 0.0561 0.4083 0.0500 0.3166 0.0446 
339.004330 33.977276 0.1560 0.0259 0.8216 0.0689 0.6410 0.0579 0.9218 0.0764 0.5625 0.0834 
339.002900 33.962559 0.1559 0.0231 0.3882 0.0468 0.2924 0.0361 0.5150 0.0503 0.7267 0.0897 
338.979430 33.960564 0.1553 0.0189 1.0940 0.0544 1.3135 0.0859 2.0055 0.0702 2.9360 0.1217 
339.000920 33.968067 0.1553 0.0229 0.3972 0.0501 0.2976 0.0543 0.5146 0.0483 0.6585 0.0570 
339.001740 33.984627 0.1553 0.0199 0.5246 0.0459 0.5317 0.0402 0.7149 0.0606 0.6277 0.0723 
339.020260 33.977390 0.1548 0.0217 0.4569 0.0534 0.4337 0.0655 0.4684 0.0764 0.4841 0.0700 
338.975130 33.954624 0.1548 0.0326 0.7182 0.0675 0.5718 0.0600 0.7142 0.0454 0.5595 0.0861 
338.992370 33.979279 0.1543 0.0181 0.4152 0.0577 0.2911 0.0547 0.2591 0.0444 0.2102 0.0474 
339.028020 33.961010 0.1542 0.0183 0.1707 0.0347 0.1811 0.0367 0.3596 0.0341 0.2791 0.0550 
339.020170 33.972443 0.1539 0.0309 0.4016 0.0747 0.4488 0.0814 0.5854 0.1229 0.9007 0.1286 
339.017940 33.962772 0.1539 0.0282 0.3534 0.0609 0.2855 0.0452 0.4343 0.0436 0.3982 0.0554 
338.984310 33.953888 0.1535 0.0239 0.1856 0.0361 0.2621 0.0336 0.2859 0.0313 0.3282 0.0459 
339.026730 33.956230 0.1535 0.0239 0.7451 0.0707 0.7981 0.0515 0.9787 0.0586 0.8899 0.0582 
338.975460 33.952484 0.1535 0.0344 0.3409 0.0436 0.5220 0.0567 0.7984 0.0728 1.0050 0.0815 
338.979800 33.963982 0.1532 0.0272 0.3418 0.0655 0.2667 0.0430 0.2880 0.0594 0.3131 0.0614 
338.999330 33.974285 0.1531 0.0281 0.5061 0.0862 0.3224 0.0638 0.7295 0.0571 0.4415 0.0813 
339.002990 33.966988 0.1526 0.0238 0.3286 0.0445 0.2432 0.0419 0.3566 0.0463 0.2670 0.0671 
338.986760 33.953674 0.1524 0.0171 0.2254 0.0399 0.2707 0.0426 0.2920 0.0309 0.3412 0.0405 
338.999880 33.973122 0.1522 0.0261 0.2429 0.0447 0.2323 0.0469 0.7646 0.0634 0.2433 0.0428 
339.028900 33.963074 0.1521 0.0227 0.6916 0.0866 0.7414 0.0505 0.9176 0.0406 0.8673 0.0743 
338.987090 33.976269 0.1521 0.0256 0.2663 0.0503 0.1291 0.0333 0.3259 0.0609 0.2395 0.0593 
338.976680 33.954773 0.1517 0.0289 0.4156 0.0501 0.2801 0.0459 0.3925 0.0376 0.5523 0.0677 
339.004580 33.968369 0.1511 0.0214 0.3002 0.0462 0.3096 0.0448 0.4360 0.0442 0.2490 0.0594 
339.027740 33.972088 0.1511 0.0298 0.2773 0.0531 0.3108 0.0555 0.4400 0.0738 0.4182 0.0770 
339.026090 33.960789 0.1506 0.0220 0.5222 0.0620 0.4643 0.0654 0.4573 0.0329 0.5402 0.0473 
338.981840 33.961506 0.1504 0.0198 0.4256 0.0678 0.2793 0.0455 0.4198 0.0472 0.2065 0.0546 
339.000730 33.969395 0.1503 0.0173 0.6514 0.0564 0.5521 0.0570 0.5838 0.0382 0.5636 0.0722 
338.993930 33.981014 0.1503 0.0239 0.4380 0.0545 0.5167 0.0647 0.6057 0.0508 0.5508 0.0659 
339.013370 33.965111 0.1503 0.0238 0.8276 0.0640 0.7159 0.0547 0.8261 0.0578 0.7478 0.0764 
339.006350 33.973736 0.1501 0.0191 0.7646 0.0669 0.7245 0.0587 1.0015 0.0821 1.1581 0.1024 
339.006770 33.973717 0.1499 0.0208 0.6424 0.0604 0.6071 0.0559 0.7918 0.0583 0.6447 0.0808 
339.011380 33.968861 0.1499 0.0236 0.8828 0.0837 0.7749 0.0521 0.7853 0.0716 1.0504 0.0851 
338.998780 33.966660 0.1496 0.0197 0.4005 0.0546 0.2845 0.0621 0.4118 0.0489 0.3683 0.0706 
338.994110 33.972843 0.1494 0.0208 0.3325 0.0438 0.3085 0.0662 0.4745 0.0420 0.4331 0.0546 
339.023250 33.972256 0.1494 0.0167 0.3570 0.0628 0.3927 0.0629 0.3735 0.0540 0.5533 0.0973 
338.994810 33.972225 0.1493 0.0187 0.4167 0.0395 0.3068 0.0517 0.3663 0.0459 0.4178 0.0589 
338.997280 33.954159 0.1493 0.0234 0.3058 0.0324 0.2397 0.0574 0.2131 0.0263 0.2153 0.0331 
338.999270 33.985481 0.1493 0.0245 0.2731 0.0337 0.3040 0.0431 0.3313 0.0314 0.3595 0.0563 
338.993320 33.977913 0.1490 0.0165 1.0210 0.0828 0.9800 0.0740 1.1680 0.0581 1.3898 0.0653 
338.990330 33.966042 0.1488 0.0212 1.2029 0.1806 1.3416 0.1038 2.0129 0.1075 2.4898 0.1926 
339.000430 33.982136 0.1488 0.0218 0.6973 0.0668 0.9719 0.0797 1.3559 0.0799 1.7773 0.1211 
339.012660 33.963501 0.1485 0.0216 0.6460 0.0750 0.4567 0.0551 0.7005 0.0387 0.6664 0.0638 
338.976840 33.969810 0.1485 0.0234 0.4987 0.0574 0.3076 0.0363 0.4057 0.0527 0.3237 0.0564 
338.984470 33.958614 0.1483 0.0215 0.7083 0.0463 1.5879 0.0717 2.1689 0.1538 3.4782 0.1377 
339.034300 33.964088 0.1483 0.0227 0.5985 0.0391 1.0785 0.0805 1.1701 0.0420 1.7177 0.0759 
338.983340 33.962173 0.1481 0.0176 0.9635 0.0799 1.1139 0.0616 1.6574 0.0977 2.0958 0.0946 
339.006040 33.975620 0.1481 0.0187 0.6568 0.0671 0.5629 0.0633 0.6278 0.0838 0.4931 0.0754 
339.006740 33.970543 0.1478 0.0200 0.3409 0.0430 0.2148 0.0376 0.4328 0.0446 0.2885 0.0630 
339.012850 33.967598 0.1478 0.0201 0.1900 0.0381 0.3269 0.0470 0.4527 0.0492 0.9327 0.1160 
339.000980 33.960823 0.1474 0.0251 0.4268 0.0358 0.3709 0.0396 0.6272 0.0306 0.4526 0.0363 
339.002140 33.983498 0.1474 0.0213 0.3543 0.0493 0.2850 0.0509 0.4544 0.0410 0.5615 0.0719 
338.999910 33.985344 0.1474 0.0176 0.2135 0.0423 0.2640 0.0545 0.2904 0.0332 0.2061 0.0456 
339.023040 33.972927 0.1473 0.0210 0.3639 0.0473 0.3324 0.0621 0.4396 0.0490 0.3835 0.0968 
339.009120 33.971165 0.1467 0.0227 0.5428 0.0585 0.4571 0.0556 0.4013 0.0514 0.3910 0.0695 
338.994110 33.959789 0.1466 0.0216 0.5398 0.0442 0.4880 0.0378 0.6249 0.0541 0.6028 0.0572 
338.992160 33.984512 0.1464 0.0183 0.1704 0.0350 0.1555 0.0324 0.2141 0.0371 0.3374 0.0469 
338.998020 33.972305 0.1458 0.0188 0.5710 0.0521 0.5249 0.0657 0.7717 0.0561 0.7187 0.0496 
339.007660 33.967587 0.1458 0.0235 0.5621 0.0616 0.4989 0.0570 0.6209 0.0566 0.5216 0.0759 
339.000340 33.959877 0.1456 0.0241 0.7839 0.0628 0.5856 0.0539 0.8307 0.0581 0.7722 0.0477 
338.982640 33.964123 0.1454 0.0241 0.3721 0.0685 0.6304 0.0610 0.7824 0.0728 1.0218 0.1082 
338.970310 33.960758 0.1450 0.0158 0.4028 0.0490 0.5077 0.0589 0.7955 0.0843 0.9396 0.0909 
338.995150 33.983074 0.1446 0.0217 0.4486 0.0566 0.5481 0.0621 0.9573 0.0626 1.0143 0.1018 
339.020660 33.967144 0.1444 0.0266 0.3010 0.0613 0.4953 0.0552 0.6586 0.0601 0.8020 0.0650 
338.996700 33.976170 0.1443 0.0178 0.3991 0.0408 0.5181 0.0558 0.6249 0.0414 0.8475 0.0679 
338.990020 33.979561 0.1442 0.0282 0.4198 0.0545 0.4712 0.0625 0.6118 0.0597 0.5018 0.0707 
338.991880 33.970467 0.1436 0.0191 0.7383 0.0653 0.6632 0.0464 0.7646 0.0570 0.6191 0.0627 
339.009280 33.980698 0.1436 0.0266 1.0163 0.0674 1.2326 0.0670 1.7694 0.0782 2.4669 0.1681 
338.985200 33.955677 0.1435 0.0209 0.2083 0.0458 0.1911 0.0496 0.3566 0.0312 0.6174 0.0517 
339.000850 33.967583 0.1434 0.0268 0.4878 0.0544 0.4011 0.0506 0.5103 0.0442 0.3437 0.0535 
339.008880 33.976013 0.1432 0.0255 0.4304 0.0464 0.3729 0.0526 0.4611 0.0658 0.5631 0.0830 
338.995510 33.956398 0.1431 0.0244 1.0564 0.0671 1.5821 0.0903 2.1039 0.0543 2.7149 0.0950 
339.027770 33.973465 0.1429 0.0180 0.3633 0.0833 0.4406 0.0751 0.7031 0.0894 0.6370 0.0692 
338.998200 33.954842 0.1426 0.0188 0.3138 0.0361 0.1959 0.0404 0.2307 0.0270 0.1549 0.0304 
338.998500 33.984676 0.1424 0.0228 0.3283 0.0378 0.3792 0.0510 0.4811 0.0461 0.6370 0.0757 
339.008670 33.968655 0.1423 0.0299 0.2918 0.0521 0.3157 0.0599 0.6255 0.0974 0.7436 0.0815 
338.995610 33.984211 0.1417 0.0244 0.4992 0.0588 0.3333 0.0405 0.3353 0.0306 0.2838 0.0491 
338.999020 33.973816 0.1414 0.0232 0.2584 0.0445 0.3269 0.0533 0.3211 0.0358 0.3713 0.0465 
338.993350 33.978436 0.1408 0.0218 0.2807 0.0442 0.2485 0.0526 0.3362 0.0430 0.2917 0.0629 
338.993650 33.982800 0.1405 0.0199 1.1520 0.0637 2.2286 0.0965 2.5388 0.3601 5.7618 0.2282 
339.022860 33.973419 0.1405 0.0184 0.7717 0.0896 0.6780 0.0500 0.6532 0.0517 0.9794 0.1389 
338.977660 33.959690 0.1404 0.0177 0.2773 0.0646 0.1869 0.0331 0.2864 0.0319 0.2794 0.0538 
338.997470 33.971889 0.1404 0.0233 0.5673 0.0643 0.5765 0.0489 0.7215 0.0505 0.6720 0.0780 
339.026980 33.973476 0.1402 0.0208 0.1901 0.0382 0.2235 0.0562 0.3936 0.0562 0.3730 0.0787 
338.982970 33.959309 0.1401 0.0240 0.5715 0.0432 0.6178 0.0706 1.1647 0.0611 1.5352 0.0891 
339.001800 33.979713 0.1392 0.0201 0.3903 0.0421 0.4302 0.0483 0.4702 0.0442 0.5896 0.0652 
338.988370 33.961231 0.1388 0.0208 0.6360 0.0504 0.4743 0.0398 0.9424 0.0399 0.5762 0.0775 
339.002560 33.974312 0.1387 0.0172 0.4002 0.0741 0.3160 0.0445 0.4519 0.0524 0.3488 0.0662 
338.987980 33.952896 0.1386 0.0170 0.2812 0.0616 0.2667 0.0391 0.4083 0.0372 0.4954 0.0370 
338.983700 33.960033 0.1386 0.0248 1.0652 0.0873 1.9197 0.0849 2.6438 0.0877 4.0678 0.1124 
339.002840 33.973515 0.1384 0.0207 0.4129 0.0586 0.3813 0.0551 0.3609 0.0605 0.2476 0.0616 
339.003780 33.988319 0.1379 0.0239 0.2416 0.0438 0.2241 0.0409 0.4320 0.0605 0.6579 0.0721 
339.024080 33.963783 0.1379 0.0215 0.5529 0.0647 0.4975 0.0605 0.5881 0.0406 0.6095 0.0466 
338.995210 33.984173 0.1379 0.0196 0.8909 0.0870 0.9818 0.0687 1.2997 0.0874 1.4553 0.0965 
338.996730 33.979233 0.1379 0.0273 0.3514 0.0405 0.4278 0.0611 0.5232 0.0381 0.4922 0.0639 
338.988490 33.952469 0.1378 0.0202 0.2422 0.0665 0.2853 0.0523 0.3693 0.0439 0.4201 0.0832 
339.019780 33.964909 0.1372 0.0210 0.7896 0.0676 1.1642 0.0590 1.9012 0.1401 2.1645 0.1615 
338.982270 33.971100 0.1369 0.0194 0.5256 0.0668 0.7951 0.0601 1.0672 0.0767 1.5169 0.1090 
339.002110 33.974731 0.1368 0.0200 0.7667 0.0600 0.7482 0.0517 0.9363 0.0707 0.9293 0.0685 
338.997860 33.962814 0.1367 0.0199 0.7955 0.0542 0.7551 0.0522 1.1519 0.0679 0.9695 0.0723 
338.998110 33.971230 0.1360 0.0308 0.3047 0.0558 0.3215 0.0459 0.4693 0.0488 0.5362 0.0721 
339.028110 33.963631 0.1359 0.0185 0.3152 0.0456 0.2559 0.0507 0.3431 0.0332 0.2304 0.0376 
338.998050 33.974545 0.1358 0.0244 0.6336 0.0455 0.5401 0.0487 0.7500 0.0470 0.8769 0.0565 
338.996800 33.972710 0.1354 0.0254 0.2947 0.0521 0.2689 0.0354 0.4380 0.0561 0.3383 0.0633 
338.997620 33.985603 0.1353 0.0222 1.0163 0.0608 1.2440 0.0699 1.6347 0.0738 1.8991 0.0997 
339.002140 33.965420 0.1353 0.0280 0.3292 0.0400 0.2575 0.0496 0.2997 0.0643 0.2409 0.0612 
339.005040 33.978855 0.1352 0.0195 0.3983 0.0532 0.3015 0.0514 0.5378 0.0505 0.6732 0.0688 
339.003850 33.964645 0.1352 0.0229 0.2522 0.0434 0.2892 0.0554 0.2786 0.0421 0.5240 0.0743 
339.003300 33.965000 0.1349 0.0251 0.2843 0.0479 0.2388 0.0422 0.3821 0.0531 0.3931 0.0695 
339.024630 33.966671 0.1349 0.0226 0.4163 0.0652 0.4773 0.0519 0.7724 0.0498 0.8027 0.0961 
338.989690 33.953140 0.1347 0.0234 0.2593 0.0408 0.2652 0.0537 0.2425 0.0324 0.2917 0.0330 
339.022670 33.971840 0.1346 0.0212 0.3889 0.0570 0.2845 0.0529 0.4511 0.0648 0.5102 0.0799 
338.980620 33.955341 0.1342 0.0171 0.1732 0.0386 0.2005 0.0454 0.3146 0.0371 0.2469 0.0523 
338.987490 33.946686 0.1342 0.0206 0.3800 0.0739 0.2334 0.0578 0.6783 0.0531 0.6335 0.0689 
338.980770 33.961979 0.1341 0.0188 0.5024 0.0791 0.6818 0.0527 1.0238 0.0792 1.2746 0.0869 
338.998440 33.971928 0.1338 0.0195 0.4042 0.0477 0.3420 0.0548 0.8860 0.0645 0.3530 0.0517 
338.989040 33.973434 0.1338 0.0211 0.9582 0.0900 1.4724 0.0692 1.9100 0.0950 2.7603 0.1754 
338.998690 33.954430 0.1336 0.0314 0.2620 0.0413 0.1923 0.0407 0.2104 0.0244 0.1976 0.0338 
339.008030 33.977856 0.1334 0.0189 0.5902 0.0435 0.6912 0.0630 1.0098 0.0605 0.7089 0.0901 
338.997650 33.954536 0.1334 0.0259 0.2753 0.0347 0.2609 0.0380 0.3250 0.0242 0.3517 0.0398 
338.976290 33.962646 0.1330 0.0173 0.4320 0.0601 0.5776 0.0532 0.9193 0.0533 0.8916 0.0731 
338.991520 33.978771 0.1325 0.0226 0.3871 0.0556 0.2628 0.0470 0.4288 0.0462 0.5333 0.0732 
338.976320 33.955982 0.1325 0.0174 0.4650 0.0758 0.8742 0.0548 1.1669 0.0720 1.7257 0.0842 
338.997920 33.968777 0.1323 0.0213 0.4490 0.0707 0.5982 0.0590 0.9652 0.0507 0.7873 0.0870 
338.999730 33.947487 0.1322 0.0196 0.1896 0.0459 0.1716 0.0438 0.2715 0.0298 0.4740 0.0624 
339.022800 33.967033 0.1321 0.0210 0.2153 0.0496 0.2692 0.0697 0.2854 0.0392 0.2317 0.0587 
339.002440 33.974792 0.1320 0.0233 0.4603 0.0572 0.4131 0.0677 0.4360 0.0402 0.4444 0.0663 
338.989620 33.953308 0.1320 0.0219 0.2481 0.0334 0.1511 0.0349 0.2810 0.0235 0.2246 0.0366 
338.996220 33.982059 0.1317 0.0197 0.3907 0.0479 0.5851 0.0555 0.9529 0.0623 1.3847 0.1224 
338.998050 33.957172 0.1317 0.0249 0.5930 0.0486 0.9054 0.0434 1.4840 0.0437 2.1865 0.0745 
338.994450 33.973427 0.1316 0.0207 0.6209 0.0480 0.5982 0.0556 0.7202 0.0411 0.6801 0.0633 
339.015050 33.968437 0.1316 0.0246 0.4110 0.0587 0.4123 0.0676 0.4360 0.0506 0.5810 0.0894 
338.989140 33.975945 0.1315 0.0176 0.5179 0.0606 0.4630 0.0597 0.5388 0.0496 0.4053 0.0825 
339.015990 33.963360 0.1315 0.0180 0.5935 0.0470 0.4994 0.0501 0.6562 0.0514 0.6585 0.0485 
339.011230 33.961823 0.1311 0.0186 0.4793 0.0499 0.5405 0.0901 0.7025 0.0304 0.7260 0.0602 
338.999210 33.985699 0.1309 0.0183 0.1956 0.0360 0.2457 0.0312 0.4159 0.0421 0.5589 0.0494 
338.993870 33.961803 0.1309 0.0228 0.6986 0.0373 0.6357 0.0580 0.7208 0.0365 0.6915 0.0439 
338.997710 33.986305 0.1308 0.0189 0.4515 0.0328 0.6076 0.0459 0.8453 0.0506 1.1775 0.1106 
338.994450 33.981152 0.1305 0.0256 0.2567 0.0409 0.3154 0.0497 0.4473 0.0441 0.4375 0.0564 
339.001620 33.965733 0.1304 0.0216 0.5789 0.0763 0.5148 0.0778 0.9269 0.0751 0.7533 0.1388 
338.990330 33.979115 0.1302 0.0216 0.6407 0.0513 0.9307 0.0677 1.4854 0.0752 1.7545 0.1212 
338.993380 33.955173 0.1299 0.0193 0.9582 0.0574 1.3741 0.0823 2.0808 0.0977 2.5951 0.1052 
338.980220 33.949200 0.1296 0.0173 0.2467 0.0641 0.1828 0.0396 0.2175 0.0369 0.3501 0.0603 
338.999210 33.962330 0.1294 0.0271 0.3660 0.0425 0.4314 0.0540 0.7070 0.0501 1.3582 0.0738 
338.994290 33.980755 0.1292 0.0227 0.3724 0.0388 0.6258 0.0496 0.7882 0.0595 0.8867 0.0751 
338.976350 33.954723 0.1291 0.0271 0.3603 0.0730 0.2310 0.0438 0.4183 0.0300 0.2906 0.0511 
339.000000 33.950504 0.1290 0.0169 0.3521 0.0448 0.3558 0.0583 0.5763 0.0478 0.4335 0.0755 
339.006440 33.974266 0.1290 0.0232 0.3514 0.0524 0.3370 0.0450 0.4620 0.0702 0.5358 0.0641 
338.983700 33.970688 0.1286 0.0158 0.6051 0.0686 1.1924 0.0780 1.5554 0.0974 1.8254 0.1530 
338.987060 33.958050 0.1285 0.0198 0.5595 0.0588 0.7139 0.0539 0.9252 0.0707 1.1656 0.0676 
338.992250 33.978790 0.1284 0.0187 0.2477 0.0504 0.3624 0.0387 0.5418 0.0529 0.7341 0.0771 
338.997530 33.975533 0.1284 0.0190 0.5285 0.0423 0.4463 0.0506 0.6478 0.0459 0.5427 0.0390 
339.002620 33.937996 0.1281 0.0261 0.4031 0.0423 0.4725 0.0648 0.5626 0.0554 0.7076 0.0762 
339.010040 33.980228 0.1281 0.0243 0.5514 0.0579 0.6189 0.0564 0.7724 0.0541 0.7837 0.0823 
338.997310 33.985512 0.1281 0.0248 0.4869 0.0574 0.5547 0.0501 0.6550 0.0362 0.6129 0.0452 
338.999390 33.988064 0.1279 0.0191 0.4896 0.0519 0.4150 0.0355 0.5621 0.0331 0.4485 0.0615 
339.013340 33.973351 0.1279 0.0266 0.5344 0.0694 0.7959 0.0454 1.2085 0.0813 1.5072 0.1110 
338.986420 33.966923 0.1277 0.0230 0.7774 0.0881 1.3528 0.1383 2.0542 0.1835 3.6221 0.2535 
338.996670 33.981140 0.1277 0.0176 0.2534 0.0294 0.2381 0.0355 0.3244 0.0442 0.2231 0.0528 
339.005770 33.980797 0.1274 0.0183 0.3072 0.0453 0.3269 0.0512 0.4719 0.0761 0.6146 0.0713 
338.982300 33.967106 0.1273 0.0201 0.6436 0.0765 0.6252 0.0432 0.5979 0.0710 0.6388 0.0859 
338.992460 33.983166 0.1271 0.0259 0.4776 0.0638 0.6620 0.0543 0.9389 0.0579 1.0848 0.0619 
339.005460 33.979237 0.1271 0.0204 0.4449 0.0709 0.2712 0.0387 0.3707 0.0451 0.3163 0.0624 
338.985600 33.962563 0.1271 0.0240 0.2942 0.0672 0.5650 0.0526 0.7349 0.0636 1.2410 0.1314 
338.991000 33.982811 0.1270 0.0191 0.4909 0.0615 0.4254 0.0572 0.6130 0.0531 0.3997 0.0663 
339.006010 33.973885 0.1268 0.0207 0.9415 0.0850 0.7678 0.0580 1.0770 0.0813 0.9633 0.1003 
338.986210 33.968121 0.1265 0.0232 0.4183 0.0682 0.7080 0.0828 1.1361 0.1162 0.8538 0.1455 
339.031560 33.959724 0.1265 0.0249 0.3460 0.0503 0.2218 0.0415 0.3943 0.0487 0.3294 0.0522 
339.007970 33.975296 0.1264 0.0194 0.8088 0.0797 0.6912 0.0522 1.1658 0.0773 0.8475 0.0609 
338.983950 33.954716 0.1263 0.0205 0.1541 0.0332 0.1301 0.0326 0.2217 0.0341 0.2178 0.0435 
338.989810 33.976978 0.1263 0.0223 0.5295 0.0707 0.5922 0.0507 0.6715 0.0674 0.6237 0.0844 
339.001860 33.968197 0.1262 0.0236 0.3368 0.0369 0.3542 0.0480 0.5902 0.0484 1.0611 0.0987 
338.998900 33.956276 0.1258 0.0192 0.5919 0.0463 0.6054 0.0491 0.7853 0.0405 0.7161 0.0429 
338.999210 33.978676 0.1258 0.0198 0.8690 0.0536 0.8520 0.0487 1.1734 0.0540 1.2983 0.0825 
339.030060 33.970676 0.1256 0.0186 0.5314 0.0675 1.1098 0.0603 1.4449 0.0918 1.7004 0.1159 
338.986760 33.966930 0.1256 0.0212 0.7513 0.0727 1.5109 0.0988 2.1829 0.1186 3.4463 0.2349 
338.999330 33.945992 0.1255 0.0254 0.2947 0.0358 0.2552 0.0343 0.3697 0.0398 0.2958 0.0567 
339.000670 33.948765 0.1251 0.0253 0.5309 0.0499 0.6687 0.0462 0.8901 0.0443 0.9098 0.0511 
338.990080 33.963741 0.1248 0.0233 0.7926 0.1015 1.0716 0.0869 1.1864 0.0874 1.3569 0.1337 
339.013060 33.978897 0.1248 0.0219 0.6598 0.0985 1.0895 0.1204 1.4826 0.0847 2.0747 0.1338 
338.995910 33.947392 0.1248 0.0207 0.4013 0.0565 0.4406 0.0479 0.6232 0.0522 0.4868 0.0502 
338.981720 33.970932 0.1248 0.0291 0.7155 0.0659 0.6944 0.0633 0.7424 0.0602 0.7334 0.0615 
339.029170 33.959270 0.1246 0.0169 0.5832 0.0645 0.6298 0.0545 0.7262 0.0375 0.6714 0.0587 
339.014470 33.965523 0.1245 0.0265 0.4860 0.0645 0.3978 0.0447 0.6897 0.0819 0.5023 0.0703 
338.992370 33.969902 0.1237 0.0195 0.5827 0.0537 0.4306 0.0753 0.5179 0.0634 0.5477 0.0953 
338.986360 33.967400 0.1230 0.0256 0.5865 0.0902 1.0540 0.1136 1.7244 0.1509 2.7807 0.1767 
338.982820 33.965275 0.1227 0.0180 0.6062 0.0731 1.5123 0.0655 2.3240 0.1391 3.3959 0.1783 
338.991910 33.965973 0.1223 0.0250 0.6777 0.0755 1.2625 0.0977 2.2669 0.1086 3.5266 0.2501 
338.982880 33.968170 0.1221 0.0178 0.4057 0.0837 0.5063 0.0630 0.5678 0.0586 0.5333 0.1110 
338.989230 33.980083 0.1218 0.0169 0.6018 0.0593 0.5351 0.0429 0.4428 0.0547 0.5037 0.0728 
339.004240 33.979576 0.1217 0.0240 0.5319 0.0789 0.6345 0.0491 0.7169 0.0541 1.0143 0.0850 
338.982180 33.969894 0.1216 0.0183 0.4689 0.0643 0.7205 0.0776 0.9058 0.0684 1.3873 0.0958 
338.989840 33.958946 0.1216 0.0198 0.6215 0.0452 1.0726 0.0652 1.6332 0.0903 2.5478 0.0798 
338.989560 33.963383 0.1216 0.0252 0.5663 0.0741 1.3027 0.0984 1.6498 0.0957 2.6119 0.1347 
338.992310 33.978245 0.1212 0.0181 0.4689 0.0402 0.4773 0.0492 0.5924 0.0486 0.6921 0.0701 
338.983730 33.962055 0.1211 0.0182 0.7831 0.0729 0.8114 0.0665 1.0042 0.0518 0.8850 0.1304 
338.990330 33.956547 0.1205 0.0166 0.2189 0.0310 0.1642 0.0342 0.1935 0.0367 0.2100 0.0526 
338.983370 33.969021 0.1205 0.0184 0.6538 0.0614 1.0608 0.0762 1.1562 0.0926 1.6848 0.1241 
338.981410 33.970230 0.1202 0.0250 0.4416 0.0484 0.3795 0.0402 0.3173 0.0587 0.5188 0.0817 
338.983180 33.963566 0.1202 0.0153 0.6928 0.0798 0.9342 0.0955 1.3685 0.1828 1.8457 0.1479 
338.996520 33.981518 0.1201 0.0191 0.6012 0.0587 0.4317 0.0449 0.5383 0.0516 0.4581 0.0565 
338.974120 33.954720 0.1200 0.0238 1.0042 0.1323 2.1879 0.1955 3.3716 0.1894 4.8591 0.2014 
338.989530 33.976143 0.1200 0.0200 0.4400 0.0754 0.4100 0.0487 0.9312 0.0901 0.4038 0.0580 
339.016750 33.964787 0.1199 0.0244 0.3714 0.0585 0.3395 0.0553 0.4531 0.0480 0.3175 0.0608 
338.980130 33.952614 0.1199 0.0253 0.2738 0.0522 0.2655 0.0484 0.4292 0.0340 0.2205 0.0504 
338.984280 33.963741 0.1199 0.0228 0.9303 0.0608 1.5748 0.0957 2.3869 0.1781 4.5390 0.1923 
339.015560 33.979019 0.1199 0.0198 0.5174 0.0705 0.5026 0.0694 1.0267 0.0671 1.2016 0.1074 
339.015140 33.980526 0.1198 0.0238 0.3972 0.0571 0.4063 0.0471 0.5747 0.0482 0.4692 0.0622 
338.999270 33.984512 0.1197 0.0174 0.3619 0.0367 0.2216 0.0359 0.3223 0.0321 0.2465 0.0443 
338.992160 33.967995 0.1194 0.0208 0.7839 0.0772 0.6699 0.0666 0.9467 0.0950 0.8753 0.1153 
339.002040 33.960876 0.1191 0.0280 0.4225 0.0479 0.4070 0.0626 0.4864 0.0372 0.6072 0.0403 
338.993560 33.977829 0.1190 0.0185 0.5832 0.0435 0.6469 0.0661 0.7410 0.0676 0.8321 0.0728 
338.981960 33.965851 0.1184 0.0177 0.5606 0.1084 0.8686 0.0864 1.1414 0.0736 1.4274 0.1288 
339.017030 33.963406 0.1182 0.0246 0.5637 0.0405 0.5101 0.0550 0.6764 0.0262 0.5574 0.0519 
339.002690 33.944321 0.1179 0.0153 0.4186 0.0478 0.3122 0.0506 0.5169 0.0443 0.3835 0.0593 
339.003020 33.965172 0.1178 0.0225 0.3381 0.0654 0.4682 0.0578 0.9066 0.0651 0.8737 0.1151 
338.999970 33.969948 0.1176 0.0191 0.3780 0.0425 0.3565 0.0499 0.3495 0.0402 0.3094 0.0596 
338.999570 33.960072 0.1175 0.0215 0.3069 0.0305 0.3057 0.0476 0.4233 0.0292 0.6671 0.0473 
338.992610 33.958344 0.1174 0.0257 0.2398 0.0459 0.1886 0.0509 0.2479 0.0386 0.1704 0.0441 
339.003300 33.965958 0.1174 0.0159 0.3121 0.0500 0.3442 0.0514 0.2574 0.0597 0.5236 0.0767 
339.001590 33.964355 0.1173 0.0228 0.3918 0.0556 0.3290 0.0406 0.5438 0.0541 0.2391 0.0584 
338.995510 33.979584 0.1172 0.0196 0.6544 0.0585 0.5486 0.0435 0.7309 0.0478 0.6453 0.0636 
338.976750 33.964783 0.1169 0.0241 0.7760 0.0600 1.1190 0.0608 1.5770 0.0784 2.3429 0.1683 
338.996060 33.971664 0.1169 0.0198 0.3998 0.0449 0.4223 0.0354 0.4445 0.0577 0.3563 0.0660 
338.993590 33.972343 0.1166 0.0172 0.4477 0.0334 0.4161 0.0544 0.3987 0.0397 0.5240 0.0550 
338.997590 33.973763 0.1164 0.0193 0.2169 0.0378 0.1428 0.0324 0.3460 0.0417 0.2067 0.0463 
338.969600 33.959587 0.1164 0.0201 0.6395 0.0489 0.9586 0.0574 1.3299 0.0514 1.7304 0.0749 
339.002660 33.965031 0.1163 0.0257 0.5398 0.0467 0.5346 0.0551 0.6051 0.0401 0.5497 0.0952 
338.992460 33.975403 0.1162 0.0163 0.4996 0.0534 0.4747 0.0485 0.7618 0.0477 0.7624 0.0590 
339.025020 33.972202 0.1161 0.0187 0.2028 0.0493 0.4059 0.0572 0.6062 0.0547 0.6801 0.0933 
338.982390 33.963432 0.1160 0.0188 0.4749 0.0766 0.7600 0.0672 1.0419 0.0777 1.6495 0.1094 
338.996520 33.979942 0.1160 0.0238 0.4388 0.0384 0.3816 0.0496 0.6430 0.0592 0.4775 0.0858 
339.019290 33.961456 0.1159 0.0222 0.3387 0.0530 0.1886 0.0514 0.2999 0.0359 0.2605 0.0449 
339.022920 33.965160 0.1158 0.0210 0.4445 0.0651 0.4660 0.0640 0.6659 0.0632 0.6895 0.0915 
338.996800 33.949745 0.1156 0.0210 0.1630 0.0378 0.2466 0.0338 0.4565 0.0505 0.4147 0.0642 
338.993190 33.973370 0.1154 0.0234 0.2071 0.0424 0.2241 0.0407 0.2509 0.0356 0.2380 0.0605 
338.996580 33.980125 0.1153 0.0215 0.4276 0.0488 0.5619 0.0497 0.7255 0.0441 0.9921 0.0694 
338.997010 33.980686 0.1152 0.0247 0.2458 0.0394 0.3017 0.0464 0.4335 0.0343 0.3172 0.0368 
338.985630 33.962460 0.1148 0.0219 0.7824 0.0749 1.0540 0.0524 1.5158 0.1173 2.1230 0.1173 
339.013580 33.981689 0.1147 0.0207 0.2409 0.0592 0.2782 0.0413 0.2964 0.0527 0.5051 0.0842 
339.012510 33.961567 0.1147 0.0193 0.2343 0.0499 0.1869 0.0405 0.3112 0.0267 0.2988 0.0553 
338.990360 33.974117 0.1147 0.0212 0.6407 0.0743 0.5744 0.0651 0.6678 0.0541 0.8057 0.1180 
338.991120 33.978134 0.1146 0.0213 0.4719 0.0708 0.4665 0.0584 0.9715 0.0868 1.2746 0.0857 
338.987400 33.948212 0.1145 0.0237 0.5329 0.0761 0.7572 0.0865 1.0229 0.0688 1.3950 0.0745 
338.979370 33.953793 0.1145 0.0233 0.4013 0.0621 0.7172 0.0509 1.0741 0.0505 1.1465 0.0982 
338.988680 33.962219 0.1144 0.0250 0.6916 0.0643 1.1283 0.0779 1.6635 0.0659 2.5151 0.1390 
339.009250 33.959763 0.1143 0.0228 0.3098 0.0534 0.1800 0.0471 0.2624 0.0312 0.3953 0.0641 
338.988370 33.965771 0.1142 0.0272 0.6272 0.1017 1.6219 0.1001 2.2900 0.1751 3.4591 0.2198 
338.987300 33.975361 0.1141 0.0243 0.4536 0.0710 0.2594 0.0413 0.2733 0.0435 0.2474 0.0674 
338.988860 33.981659 0.1141 0.0235 0.4629 0.0661 0.5129 0.0676 0.5005 0.0512 0.5294 0.0687 
339.010310 33.959713 0.1140 0.0231 0.2396 0.0481 0.3487 0.0401 0.5413 0.0419 0.8042 0.0600 
338.981320 33.959591 0.1138 0.0305 0.7342 0.0656 0.7373 0.0543 0.9075 0.0627 0.7787 0.0889 
338.994380 33.983109 0.1137 0.0238 0.5378 0.0441 0.4635 0.0555 0.5805 0.0545 0.6801 0.0626 
338.998410 33.981339 0.1137 0.0187 0.3646 0.0413 0.3370 0.0462 0.8368 0.0486 0.5457 0.0593 
338.994630 33.973034 0.1133 0.0221 0.1761 0.0302 0.1997 0.0480 0.3748 0.0459 0.3069 0.0486 
338.980650 33.957310 0.1129 0.0256 0.2311 0.0549 0.4559 0.0558 0.5930 0.0377 0.8578 0.0798 
339.024840 33.972527 0.1127 0.0170 0.8223 0.0621 0.8823 0.0861 1.2783 0.0871 1.1950 0.1035 
339.014680 33.973354 0.1127 0.0272 0.3943 0.0817 0.4165 0.0644 0.5694 0.0939 0.6501 0.1233 
339.005490 33.975784 0.1125 0.0223 0.4198 0.0456 0.2662 0.0405 0.3704 0.0457 0.3706 0.0857 
339.009550 33.961185 0.1125 0.0245 0.4969 0.0407 0.4916 0.0321 0.5848 0.0307 0.4886 0.0554 
338.997530 33.972324 0.1123 0.0180 0.6604 0.0693 0.5054 0.0624 0.7122 0.0446 0.6168 0.0545 
339.017430 33.978477 0.1122 0.0218 0.4020 0.0711 0.3154 0.0590 0.5658 0.0521 0.4440 0.0801 
339.009740 33.980629 0.1121 0.0233 0.4482 0.0648 0.5346 0.0901 0.6796 0.0782 0.4891 0.0793 
338.996580 33.964958 0.1120 0.0267 0.5930 0.0475 0.9533 0.0615 1.6882 0.0591 2.3733 0.1180 
338.981140 33.968189 0.1119 0.0210 0.4706 0.0581 0.6559 0.0495 0.8125 0.0621 1.0331 0.1037 
338.997280 33.954052 0.1118 0.0187 0.2420 0.0245 0.2767 0.0528 0.3660 0.0270 0.4375 0.0310 
338.988340 33.962517 0.1118 0.0184 0.2378 0.0609 0.3215 0.0480 0.6012 0.0775 1.0918 0.1046 
338.982540 33.963005 0.1116 0.0201 0.8200 0.0733 0.8996 0.0588 1.3811 0.0801 1.4634 0.1092 
339.018430 33.974190 0.1115 0.0246 0.5985 0.0584 1.3003 0.0778 2.3369 0.0839 3.5007 0.1902 
339.004150 33.974239 0.1114 0.0198 0.4527 0.0600 0.5787 0.0432 0.7992 0.0530 0.6870 0.0949 
338.977600 33.965126 0.1113 0.0180 0.7824 0.0785 1.1739 0.0703 1.5597 0.0891 1.9650 0.1303 
339.002750 33.964767 0.1111 0.0198 0.2676 0.0350 0.3099 0.0494 0.5438 0.0526 0.6603 0.0675 
338.997500 33.969547 0.1111 0.0226 0.4680 0.0431 0.6712 0.0717 1.1755 0.0693 1.2353 0.0694 
338.982670 33.961014 0.1110 0.0196 0.5010 0.0632 0.8272 0.0465 1.1042 0.0620 1.3682 0.1084 
339.001160 33.967987 0.1107 0.0273 0.5601 0.0624 0.4554 0.0428 0.5985 0.0353 0.5751 0.0662 
339.021360 33.965649 0.1105 0.0247 0.2163 0.0574 0.1431 0.0387 0.4031 0.0546 0.4806 0.0960 
339.004120 33.980480 0.1104 0.0182 0.3921 0.0516 0.3445 0.0476 0.2499 0.0453 0.2629 0.0598 
338.995880 33.970619 0.1103 0.0254 0.3773 0.0591 0.4127 0.0635 0.5024 0.0453 0.4174 0.0619 
338.998380 33.974232 0.1102 0.0183 0.6186 0.0536 0.9648 0.0507 1.4813 0.0669 2.0557 0.1344 
339.027920 33.969765 0.1091 0.0239 0.2034 0.0406 0.2355 0.0529 0.3673 0.0352 0.2508 0.0610 
338.998840 33.965031 0.1087 0.0287 0.4264 0.0573 0.4529 0.0471 0.5131 0.0515 0.4068 0.0629 
339.012480 33.962357 0.1085 0.0239 0.3155 0.0314 0.2351 0.0368 0.3356 0.0380 0.3676 0.0427 
338.995820 33.958508 0.1083 0.0201 0.6999 0.0496 0.8775 0.0566 1.4922 0.0357 1.8406 0.0831 
338.971010 33.955933 0.1082 0.0164 1.0701 0.0690 1.8131 0.1386 2.7104 0.0749 4.6963 0.1817 
339.017790 33.967968 0.1080 0.0183 0.5875 0.0682 0.5012 0.0415 0.5256 0.0644 0.4950 0.0752 
338.981720 33.959843 0.1079 0.0191 0.4807 0.0412 0.4329 0.0502 0.5726 0.0422 0.5294 0.0473 
338.991490 33.947319 0.1075 0.0212 0.2983 0.0451 0.1973 0.0334 0.2215 0.0518 0.3453 0.0658 
339.006470 33.977345 0.1074 0.0230 0.3044 0.0465 0.2670 0.0470 0.3797 0.0357 0.3143 0.0767 
338.989560 33.956131 0.1074 0.0166 0.1301 0.0331 0.1651 0.0418 0.3415 0.0302 0.4679 0.0763 
338.997920 33.979446 0.1072 0.0184 0.2926 0.0340 0.2616 0.0460 0.5179 0.0367 0.4977 0.0756 
338.996640 33.981384 0.1071 0.0166 0.3472 0.0403 0.3535 0.0505 0.4384 0.0460 0.5269 0.0621 
339.010310 33.969296 0.1069 0.0232 0.7070 0.0716 0.5744 0.0550 0.8155 0.0796 0.8578 0.0766 
338.989500 33.965530 0.1065 0.0203 0.8852 0.0938 1.3269 0.0819 2.1020 0.1413 2.7224 0.2332 
339.026700 33.961342 0.1063 0.0209 0.4308 0.0421 0.3591 0.0387 0.4918 0.0453 0.3569 0.0401 
338.996060 33.973198 0.1062 0.0163 0.4054 0.0377 0.5905 0.0555 0.8925 0.0584 1.3346 0.0910 
338.977870 33.962288 0.1060 0.0226 0.2939 0.0636 0.3448 0.0473 0.5024 0.0611 0.8468 0.0866 
338.998900 33.955055 0.1059 0.0206 0.3570 0.0418 0.5297 0.0595 0.6526 0.0439 0.7582 0.0691 
338.984680 33.959866 0.1059 0.0196 0.4144 0.0431 0.6270 0.0468 0.8836 0.0635 1.4989 0.0676 
339.011780 33.967331 0.1056 0.0287 0.1592 0.0380 0.2626 0.0401 0.2418 0.0392 0.3632 0.0492 
338.973940 33.964935 0.1050 0.0199 0.4928 0.0599 0.7593 0.0720 0.9193 0.0652 0.9166 0.1232 
339.021670 33.964489 0.1049 0.0186 0.4511 0.0561 0.5401 0.0612 0.8666 0.0535 1.3139 0.0811 
338.977750 33.955730 0.1048 0.0190 0.5349 0.0557 0.5572 0.0765 0.7904 0.0611 0.7638 0.0556 
338.992980 33.980530 0.1048 0.0190 0.5763 0.0425 0.6201 0.0423 1.0052 0.0583 1.4092 0.0934 
338.997920 33.943623 0.1047 0.0216 0.2551 0.0338 0.2349 0.0346 0.4371 0.0403 0.2853 0.0389 
338.987730 33.952583 0.1047 0.0195 0.3576 0.0445 0.2694 0.0432 0.4531 0.0321 0.3129 0.0507 
338.999240 33.976620 0.1046 0.0223 0.1633 0.0349 0.2742 0.0684 0.3882 0.0540 0.6084 0.0745 
338.993530 33.974026 0.1041 0.0245 0.2668 0.0376 0.2355 0.0527 0.3092 0.0518 0.2700 0.0562 
338.994080 33.980625 0.1038 0.0165 0.4031 0.0472 0.3348 0.0463 0.6113 0.0490 0.4602 0.0632 
338.982480 33.967781 0.1037 0.0219 0.5203 0.1040 1.1869 0.0743 1.5828 0.1166 2.9824 0.1538 
339.011600 33.960743 0.1034 0.0176 0.6604 0.0633 0.4738 0.0358 0.5705 0.0462 0.5343 0.0556 
338.983120 33.953300 0.1034 0.0219 0.5042 0.0511 1.0309 0.0722 1.5116 0.0794 2.2686 0.0752 
338.981960 33.960556 0.1031 0.0155 0.2926 0.0649 0.3535 0.0479 0.5742 0.0624 0.8139 0.0765 
339.002590 33.941330 0.1031 0.0217 0.1922 0.0402 0.2362 0.0452 0.2867 0.0333 0.5041 0.0469 
339.018620 33.976734 0.1029 0.0174 0.1565 0.0397 0.3177 0.0670 0.6980 0.0636 0.7024 0.0906 
338.994870 33.978966 0.1027 0.0155 0.6313 0.0465 0.7225 0.0626 0.8690 0.0472 1.0350 0.0705 
339.012970 33.974270 0.1023 0.0170 0.4599 0.0589 0.6836 0.0567 1.0496 0.0822 1.2421 0.1144 
338.992190 33.974770 0.1022 0.0189 0.4842 0.0491 0.4925 0.0603 0.5373 0.0619 0.5432 0.0500 
338.989650 33.982986 0.1021 0.0238 0.4578 0.0734 0.4717 0.0417 0.4887 0.0734 0.6300 0.0464 
339.000120 33.973660 0.1020 0.0201 0.1484 0.0390 0.1897 0.0409 0.3911 0.0303 0.4877 0.0530 
338.993290 33.972294 0.1018 0.0211 0.5217 0.0591 0.4563 0.0412 0.6580 0.0370 0.5083 0.0651 
339.031430 33.958923 0.1015 0.0158 0.4217 0.0528 0.4880 0.0634 0.5870 0.0368 0.5605 0.0434 
339.002960 33.969170 0.1013 0.0223 0.3016 0.0517 0.6172 0.0438 0.8868 0.0711 1.2582 0.1112 
339.009740 33.968464 0.1013 0.0208 0.4573 0.0644 0.3263 0.0607 0.3583 0.0558 0.3343 0.0588 
338.991610 33.976936 0.1013 0.0205 0.2779 0.0496 0.2665 0.0425 0.4616 0.0540 0.3409 0.0706 
338.989590 33.980778 0.1013 0.0215 0.2407 0.0510 0.1999 0.0458 0.3543 0.0545 0.5741 0.0677 
338.983980 33.971771 0.1012 0.0195 0.2280 0.0466 0.2724 0.0414 0.3514 0.0479 0.4155 0.0582 
339.001340 33.978489 0.1010 0.0216 0.3202 0.0398 0.3880 0.0500 0.6085 0.0415 0.4279 0.0587 
339.015010 33.964916 0.1010 0.0188 0.1946 0.0534 0.2635 0.0522 0.3453 0.0499 0.2822 0.0728 
338.999020 33.963188 0.1010 0.0250 0.3463 0.0510 0.2025 0.0520 0.2789 0.0267 0.2993 0.0731 
339.000060 33.952232 0.1008 0.0180 0.1217 0.0331 0.1613 0.0327 0.2394 0.0269 0.3751 0.0584 
338.996920 33.979233 0.1006 0.0226 0.4292 0.0435 0.4247 0.0614 0.5024 0.0347 0.8681 0.0919 
338.999660 33.950157 0.1005 0.0183 0.1527 0.0325 0.2032 0.0399 0.1617 0.0275 0.5178 0.0558 
338.997990 33.954372 0.1000 0.0245 0.7889 0.0480 0.7359 0.0630 0.8771 0.0420 0.8199 0.0559 
339.001250 33.983948 0.0996 0.0173 0.2634 0.0342 0.2808 0.0502 0.4789 0.0534 0.8769 0.0711 
338.988560 33.946823 0.0994 0.0233 0.2350 0.0522 0.1716 0.0450 0.2565 0.0406 0.4722 0.0596 
339.000850 33.975288 0.0990 0.0162 0.3965 0.0431 0.4686 0.0483 0.6496 0.0568 0.8161 0.0864 
339.001770 33.970261 0.0986 0.0213 0.5694 0.0682 1.0945 0.0736 1.7180 0.0665 2.2499 0.1181 
338.984860 33.951729 0.0986 0.0190 0.2110 0.0534 0.2113 0.0525 0.3259 0.0492 0.2936 0.0481 
338.991060 33.969303 0.0982 0.0215 0.3693 0.0469 0.5755 0.0663 0.9407 0.0702 1.3187 0.1105 
339.017060 33.962685 0.0979 0.0222 0.3328 0.0423 0.5982 0.0507 0.7904 0.0510 0.9553 0.0748 
339.015780 33.978870 0.0979 0.0185 0.5870 0.0762 1.3232 0.0780 2.1175 0.0897 3.0687 0.1922 
338.983670 33.965664 0.0979 0.0234 0.6141 0.0679 0.7878 0.0827 1.2538 0.1143 1.6344 0.1174 
339.001070 33.980045 0.0977 0.0178 0.2238 0.0439 0.1310 0.0287 0.5098 0.0507 0.2832 0.0571 
339.000790 33.971584 0.0975 0.0213 0.1872 0.0350 0.1663 0.0432 0.4065 0.0359 0.2400 0.0526 
339.001220 33.976807 0.0973 0.0177 0.3098 0.0388 0.4325 0.0494 0.7242 0.0447 0.7575 0.0642 
338.996400 33.984913 0.0972 0.0208 0.3710 0.0513 0.4752 0.0503 0.4590 0.0376 0.5392 0.0636 
338.996150 33.972248 0.0972 0.0204 0.3514 0.0363 0.3503 0.0539 0.5378 0.0505 0.4779 0.0594 
338.997220 33.967201 0.0972 0.0196 0.5881 0.0574 1.1273 0.1371 1.8190 0.0704 2.7705 0.1429 
339.002440 33.986439 0.0970 0.0189 0.4054 0.0452 0.3040 0.0353 0.3603 0.0557 0.4019 0.0718 
338.992800 33.959503 0.0967 0.0215 0.7444 0.0590 1.1631 0.0600 1.6063 0.0681 2.6728 0.1009 
338.992950 33.974171 0.0966 0.0135 0.3649 0.0440 0.3071 0.0337 0.4163 0.0445 0.3874 0.0557 
338.984470 33.968048 0.0966 0.0161 0.3646 0.0581 0.4635 0.0743 0.5642 0.0842 0.6889 0.1041 
339.010590 33.981285 0.0962 0.0183 0.8292 0.0955 0.9282 0.0624 1.2985 0.0706 1.3042 0.1237 
338.976140 33.956593 0.0962 0.0167 0.2810 0.0507 0.1939 0.0334 0.3141 0.0321 0.4927 0.0608 
338.987430 33.967186 0.0960 0.0188 0.6647 0.0839 1.2292 0.0770 1.8528 0.1314 2.5785 0.1662 
338.993440 33.970688 0.0958 0.0210 0.4860 0.0457 0.4097 0.0513 0.5319 0.0456 0.3279 0.0631 
338.992000 33.976254 0.0957 0.0234 0.4523 0.0667 0.4158 0.0437 0.4878 0.0521 0.7082 0.0770 
339.016080 33.964046 0.0955 0.0238 0.3208 0.0434 0.2253 0.0438 0.3889 0.0476 0.4057 0.0837 
338.990690 33.970215 0.0953 0.0227 1.0467 0.0752 2.1127 0.0739 2.6732 0.1600 4.8996 0.2211 
339.009490 33.959358 0.0952 0.0212 0.3947 0.0469 0.6650 0.0508 0.9269 0.0521 1.1678 0.0538 
338.999760 33.958763 0.0949 0.0229 0.6164 0.0545 1.0386 0.0976 1.3299 0.0612 1.7954 0.0678 
338.975890 33.958740 0.0946 0.0166 0.3636 0.0532 0.3076 0.0521 0.4477 0.0388 0.3228 0.0731 
338.995300 33.984615 0.0945 0.0195 0.5373 0.0445 0.4414 0.0655 0.6641 0.0422 0.4850 0.0621 
338.991060 33.979061 0.0944 0.0163 0.4152 0.0662 0.2922 0.0468 0.4129 0.0472 0.3346 0.0700 
339.002990 33.943012 0.0942 0.0145 0.2037 0.0338 0.1614 0.0346 0.3072 0.0373 0.2438 0.0440 
338.979640 33.952484 0.0941 0.0181 0.2912 0.0440 0.2623 0.0428 0.3298 0.0352 0.5055 0.0615 
338.989530 33.982170 0.0941 0.0222 0.4992 0.0717 0.4231 0.0670 0.7103 0.0693 0.5018 0.0740 
338.997560 33.985828 0.0940 0.0217 0.3832 0.0572 0.3136 0.0433 0.5483 0.0394 0.4701 0.0446 
339.020290 33.976112 0.0940 0.0212 0.6135 0.0605 1.0935 0.0675 1.7323 0.1085 2.2875 0.0990 
338.993740 33.975372 0.0937 0.0199 0.4851 0.0407 0.4471 0.0544 0.5207 0.0374 0.5858 0.0540 
339.009550 33.980892 0.0936 0.0219 0.5865 0.0627 0.5873 0.0395 0.6436 0.0557 0.7575 0.0851 
339.002900 33.969769 0.0935 0.0197 0.5554 0.0721 0.4504 0.0386 0.4148 0.0581 0.6329 0.0933 
338.983980 33.974964 0.0935 0.0220 0.2588 0.0389 0.3174 0.0389 0.3518 0.0454 0.4547 0.0503 
338.982790 33.976273 0.0935 0.0214 0.3947 0.0374 0.6410 0.0372 1.0229 0.0603 1.2027 0.0875 
339.005220 33.964176 0.0934 0.0220 0.2263 0.0473 0.1840 0.0459 0.3889 0.0555 0.5778 0.0718 
338.975770 33.955204 0.0932 0.0224 0.6478 0.1068 0.7278 0.0556 1.0089 0.0613 0.9107 0.0814 
338.996520 33.980270 0.0932 0.0238 0.5212 0.0509 0.5258 0.0484 0.5127 0.0387 0.6388 0.0735 
338.992070 33.979706 0.0931 0.0241 0.3748 0.0521 0.3535 0.0414 0.2723 0.0379 0.3599 0.0733 
339.008210 33.974785 0.0930 0.0155 0.2506 0.0452 0.2677 0.0436 0.5164 0.0580 0.5672 0.0747 
339.005520 33.975437 0.0928 0.0180 0.4754 0.0622 0.3085 0.0474 0.4343 0.0708 0.3276 0.0510 
338.982790 33.968487 0.0927 0.0172 0.4256 0.0615 0.8575 0.0577 1.2029 0.0820 2.0163 0.1151 
338.990450 33.958160 0.0927 0.0208 0.2928 0.0564 0.2538 0.0601 0.4324 0.0430 0.4645 0.0496 
339.002780 33.943859 0.0926 0.0188 0.1603 0.0409 0.2609 0.0471 0.3061 0.0386 0.5989 0.0557 
338.979640 33.953682 0.0923 0.0182 0.1951 0.0381 0.2366 0.0506 0.2418 0.0443 0.2309 0.0461 
338.995450 33.948589 0.0920 0.0240 0.2173 0.0378 0.2084 0.0449 0.3298 0.0352 0.2069 0.0539 
339.019070 33.971802 0.0918 0.0216 0.5222 0.0851 0.3062 0.0575 0.5678 0.0894 0.3710 0.0998 
338.995270 33.949841 0.0917 0.0239 0.1361 0.0374 0.1674 0.0393 0.2054 0.0325 0.2617 0.0689 
338.976900 33.955418 0.0916 0.0172 0.4745 0.0756 1.2258 0.0824 1.6805 0.0480 2.7275 0.0980 
338.994380 33.970188 0.0915 0.0222 0.2644 0.0436 0.6322 0.0559 0.7513 0.0630 1.0350 0.0629 
339.001430 33.936516 0.0914 0.0210 0.1576 0.0350 0.2034 0.0277 0.2751 0.0327 0.2807 0.0336 
339.015110 33.964756 0.0912 0.0170 0.2173 0.0442 0.3430 0.0559 0.4838 0.0521 0.5528 0.0718 
338.994600 33.974464 0.0910 0.0205 0.5668 0.0423 0.6730 0.0552 0.7424 0.0513 0.8713 0.0778 
339.005550 33.980057 0.0910 0.0186 0.2700 0.0483 0.2218 0.0413 0.3412 0.0358 0.3713 0.0633 
339.014980 33.968384 0.0909 0.0210 0.5393 0.0715 0.3809 0.0544 0.5539 0.0531 0.5289 0.0731 
338.998540 33.974693 0.0906 0.0211 0.3807 0.0428 0.2968 0.0607 0.3738 0.0399 0.2536 0.0453 
339.026790 33.970669 0.0901 0.0208 0.3479 0.0580 0.5650 0.0572 0.7090 0.0601 0.9597 0.0955 
338.997920 33.985935 0.0901 0.0165 0.3755 0.0363 0.4921 0.0412 0.5290 0.0443 0.6751 0.0603 
338.985630 33.972134 0.0899 0.0200 0.3035 0.0467 0.3781 0.0477 0.5117 0.0716 0.3622 0.0661 
338.982480 33.971275 0.0898 0.0151 0.4268 0.0582 0.6032 0.0472 0.9850 0.0599 1.3619 0.1003 
339.004880 33.961269 0.0897 0.0174 0.5319 0.0387 0.9595 0.0521 1.2332 0.0727 1.7789 0.1393 
338.981900 33.965477 0.0893 0.0220 0.4392 0.0716 0.4925 0.0504 0.4758 0.0662 0.6801 0.1090 
338.993500 33.984959 0.0892 0.0233 0.3286 0.0460 0.2103 0.0397 0.2883 0.0369 0.1929 0.0428 
339.000000 33.980782 0.0890 0.0146 0.1603 0.0393 0.1914 0.0485 0.2629 0.0361 0.1866 0.0495 
338.991820 33.962387 0.0890 0.0199 0.4256 0.0761 0.6316 0.0925 1.0613 0.0870 1.1152 0.1304 
338.993100 33.959202 0.0886 0.0176 0.3158 0.0329 0.3568 0.0483 0.4490 0.0335 0.4213 0.0656 
339.013090 33.965191 0.0886 0.0202 0.5595 0.0562 0.5395 0.0532 0.7534 0.0423 0.7998 0.0877 
338.985870 33.967804 0.0886 0.0229 0.4950 0.0625 1.0736 0.0732 1.6063 0.0799 2.1966 0.1275 
339.003880 33.988380 0.0884 0.0170 0.3911 0.0601 0.4898 0.0361 0.7383 0.0381 0.7341 0.0723 
339.005490 33.970306 0.0884 0.0182 0.2286 0.0486 0.2575 0.0398 0.4671 0.0460 0.6202 0.0908 
338.994230 33.968174 0.0884 0.0209 0.3501 0.0461 0.8054 0.0631 1.2997 0.0958 1.4526 0.1164 
339.022670 33.968269 0.0883 0.0212 0.4789 0.0503 0.6989 0.0528 0.7576 0.0509 1.1152 0.0801 
338.999050 33.955540 0.0882 0.0225 0.3187 0.0455 0.4290 0.0684 0.6278 0.0792 0.7471 0.0612 
339.002620 33.969215 0.0882 0.0200 0.7555 0.0633 0.9359 0.0655 1.6743 0.0648 2.3494 0.1169 
338.985960 33.974102 0.0881 0.0211 0.3431 0.0610 0.2426 0.0550 0.3083 0.0588 0.3817 0.0773 
338.994050 33.978443 0.0879 0.0179 0.5001 0.0442 0.6730 0.0713 1.0201 0.0676 1.1710 0.0809 
338.982570 33.970566 0.0875 0.0180 0.3431 0.0648 0.4971 0.0540 0.6007 0.0603 1.0427 0.0855 
338.996830 33.978451 0.0875 0.0180 0.5169 0.0543 0.4712 0.0586 0.6641 0.0489 0.7049 0.0545 
338.992520 33.968624 0.0874 0.0235 0.2378 0.0497 0.5614 0.0693 0.8909 0.0755 1.3860 0.1098 
339.005800 33.967869 0.0871 0.0200 0.3954 0.0554 0.5819 0.0498 0.8634 0.0724 1.1928 0.0912 
339.031520 33.965160 0.0870 0.0166 0.4710 0.0464 0.5771 0.0606 1.0276 0.0719 1.2364 0.0979 
338.995480 33.985992 0.0869 0.0188 0.1763 0.0268 0.2021 0.0289 0.3112 0.0344 0.5004 0.0507 
339.000180 33.975388 0.0863 0.0223 0.4152 0.0382 0.3631 0.0485 0.6746 0.0391 0.6359 0.0820 
338.988710 33.971512 0.0861 0.0170 0.3804 0.0634 0.8954 0.0561 1.2901 0.0749 1.9506 0.1060 
338.976100 33.954021 0.0859 0.0222 0.2756 0.0548 0.3442 0.0501 0.2420 0.0519 0.4705 0.0715 
339.002040 33.961254 0.0858 0.0172 0.1827 0.0338 0.1431 0.0374 0.3135 0.0303 0.3291 0.0297 
338.999600 33.988468 0.0858 0.0200 0.4050 0.0477 0.5021 0.0509 0.6526 0.0415 0.6134 0.0582 
338.991550 33.961552 0.0854 0.0205 0.9041 0.0641 1.9735 0.0691 3.1148 0.0660 4.5140 0.1788 
338.977420 33.963261 0.0854 0.0186 0.2928 0.0518 0.3398 0.0441 0.6871 0.0589 0.6525 0.0721 
339.028050 33.963650 0.0854 0.0181 0.4252 0.0474 0.3113 0.0754 0.4099 0.0328 0.4012 0.0432 
339.024480 33.973103 0.0854 0.0217 0.6226 0.0854 0.6020 0.1081 0.8208 0.0582 0.7030 0.0758 
338.992250 33.982735 0.0853 0.0207 0.2612 0.0630 0.3675 0.0528 0.3362 0.0399 0.3306 0.0703 
339.023010 33.962410 0.0852 0.0225 0.3489 0.0405 0.2386 0.0457 0.3450 0.0346 0.3131 0.0418 
339.002810 33.984760 0.0845 0.0197 0.1557 0.0393 0.1246 0.0341 0.2000 0.0409 0.2203 0.0536 
338.987880 33.951653 0.0844 0.0187 0.5198 0.1029 0.9586 0.0574 1.3597 0.0751 1.5565 0.1133 
338.998140 33.949112 0.0844 0.0194 0.2939 0.0417 0.2243 0.0368 0.3663 0.0371 0.1502 0.0364 
338.987000 33.971542 0.0844 0.0201 0.5559 0.0819 0.4154 0.0409 0.6520 0.0582 0.4493 0.0646 
339.025570 33.971653 0.0843 0.0140 0.5388 0.0715 0.4188 0.0467 0.7695 0.0730 0.6214 0.0687 
339.006650 33.941254 0.0843 0.0212 0.2641 0.0528 0.3719 0.0411 0.4351 0.0525 0.6208 0.0595 
338.983550 33.965889 0.0835 0.0214 0.5684 0.0885 1.4336 0.0990 1.6898 0.0965 3.3217 0.1591 
338.997530 33.979263 0.0834 0.0192 0.3058 0.0313 0.4142 0.0378 0.4784 0.0405 0.5289 0.0536 
338.997220 33.979622 0.0827 0.0156 0.3295 0.0367 0.3348 0.0352 0.4436 0.0392 0.3821 0.0457 
339.002560 33.981888 0.0827 0.0206 0.4616 0.0459 0.6433 0.0604 0.6073 0.0576 0.8522 0.0848 
338.995790 33.984810 0.0826 0.0192 0.1512 0.0327 0.1719 0.0451 0.3786 0.0516 0.4232 0.0382 
338.988040 33.963341 0.0822 0.0157 0.7005 0.0755 1.0319 0.0694 1.9223 0.0832 2.5785 0.1354 
339.025480 33.966835 0.0821 0.0163 0.4507 0.0457 0.4223 0.0545 0.5300 0.0498 0.6985 0.0823 
339.009220 33.961487 0.0817 0.0173 0.5112 0.0579 0.5366 0.0608 0.8043 0.0519 0.8191 0.0671 
339.010220 33.970238 0.0815 0.0203 0.4960 0.0493 0.4123 0.0418 0.5094 0.0483 0.3717 0.0609 
338.990840 33.954456 0.0813 0.0149 0.2263 0.0486 0.2633 0.0342 0.2878 0.0334 0.4279 0.0469 
338.985020 33.951191 0.0812 0.0200 0.4167 0.0737 0.6189 0.0667 0.9814 0.0859 1.5352 0.1046 
339.025020 33.962910 0.0805 0.0196 0.1541 0.0413 0.2965 0.0467 0.3211 0.0450 0.5260 0.0654 
339.018040 33.963120 0.0799 0.0180 0.3024 0.0454 0.3634 0.0405 0.3882 0.0318 0.4585 0.0519 
338.983400 33.972553 0.0795 0.0186 0.3064 0.0609 0.2475 0.0267 0.5848 0.0609 0.3459 0.0733 
338.997710 33.948898 0.0795 0.0193 0.4167 0.0518 0.4966 0.0480 0.6090 0.0409 0.5553 0.0552 
338.992430 33.970242 0.0792 0.0195 0.4763 0.0518 0.8614 0.0603 1.1216 0.0837 1.5253 0.1250 
338.990750 33.972939 0.0792 0.0181 0.5488 0.0955 0.5148 0.0526 0.5270 0.0636 0.5173 0.0824 
338.988490 33.969227 0.0791 0.0162 0.3596 0.0646 0.5134 0.0582 0.5720 0.0632 0.9015 0.1129 
339.001130 33.978470 0.0789 0.0159 0.2307 0.0266 0.1775 0.0404 0.2969 0.0418 0.3530 0.0507 
339.000210 33.973671 0.0786 0.0193 0.3335 0.0353 0.3509 0.0385 0.4693 0.0424 0.6555 0.0598 
339.009280 33.965080 0.0785 0.0216 0.2622 0.0524 0.4067 0.0311 0.4457 0.0423 0.7575 0.0942 
339.024780 33.961418 0.0784 0.0167 0.3381 0.0455 0.4089 0.0738 0.3907 0.0324 0.3456 0.0672 
339.010990 33.973003 0.0780 0.0136 0.8747 0.0838 1.5923 0.1012 2.6027 0.1151 4.5726 0.1811 
338.997010 33.984749 0.0779 0.0194 0.1653 0.0385 0.3522 0.0454 0.3673 0.0409 0.8429 0.0652 
339.026250 33.960220 0.0779 0.0212 0.4847 0.0455 0.5819 0.0729 0.9066 0.0568 1.2387 0.0685 
338.971100 33.957916 0.0778 0.0195 0.7005 0.0839 0.7073 0.0547 0.8682 0.0392 1.1528 0.0595 
339.000520 33.983761 0.0767 0.0192 0.2389 0.0436 0.2813 0.0448 0.4732 0.0353 0.2988 0.0696 
339.027220 33.960621 0.0764 0.0185 0.3092 0.0518 0.3834 0.0491 0.3319 0.0379 0.3359 0.0625 
339.019200 33.978245 0.0761 0.0194 0.4869 0.0682 0.4007 0.0915 0.5658 0.0584 0.4731 0.0680 
338.993590 33.973598 0.0759 0.0197 0.3350 0.0475 0.5253 0.0644 0.8360 0.0647 1.3042 0.0949 
339.002140 33.984398 0.0758 0.0186 0.5647 0.0520 0.4989 0.0446 0.6520 0.0552 0.7844 0.0686 
338.977480 33.970383 0.0754 0.0208 0.2603 0.0408 0.5157 0.0423 0.6209 0.0629 0.6370 0.0956 
339.008850 33.975895 0.0753 0.0196 0.3126 0.0622 0.4885 0.0648 0.6709 0.0686 0.6579 0.0854 
339.000210 33.949013 0.0752 0.0198 0.3573 0.0471 0.7002 0.0535 0.8730 0.0466 1.4661 0.0864 
338.994630 33.980106 0.0751 0.0196 0.4548 0.0377 0.4880 0.0553 1.0603 0.0566 0.6998 0.0612 
338.997590 33.979542 0.0748 0.0149 0.4798 0.0521 1.0945 0.0464 1.5298 0.0930 2.3300 0.0923 
338.992980 33.982117 0.0737 0.0194 0.1462 0.0399 0.1762 0.0310 0.4436 0.0433 0.6347 0.0643 
338.980560 33.968800 0.0737 0.0202 0.3121 0.0647 0.3386 0.0306 0.3683 0.0607 0.4327 0.0598 
338.974120 33.960583 0.0736 0.0157 0.2688 0.0631 0.5302 0.0757 0.6592 0.0716 1.2016 0.0930 
339.006810 33.968464 0.0735 0.0171 0.1958 0.0355 0.2526 0.0470 0.3925 0.0390 0.3478 0.0702 
339.016020 33.970722 0.0725 0.0194 0.3485 0.0498 0.3963 0.0431 0.4144 0.0531 0.6129 0.0948 
338.990720 33.969940 0.0723 0.0178 0.4515 0.0487 0.7028 0.0563 0.7451 0.0714 0.9686 0.0990 
338.971220 33.958164 0.0720 0.0179 0.1635 0.0420 0.3281 0.0604 0.3289 0.0403 0.6864 0.0771 
338.996340 33.954250 0.0719 0.0181 0.2058 0.0362 0.2401 0.0396 0.3268 0.0319 0.5907 0.0620 
338.996700 33.979038 0.0713 0.0151 0.5217 0.0394 0.4150 0.0680 0.6407 0.0443 0.5159 0.0779 
338.993840 33.972286 0.0711 0.0187 0.3748 0.0345 0.3506 0.0413 0.3463 0.0421 0.3007 0.0593 
338.990080 33.964233 0.0707 0.0182 0.6623 0.0512 1.5546 0.1461 1.4677 0.1338 3.0183 0.2502 
338.982300 33.965759 0.0703 0.0185 0.5304 0.0723 0.5938 0.0645 0.7846 0.0911 1.2060 0.1200 
338.991610 33.948708 0.0691 0.0173 0.2205 0.0607 0.2074 0.0525 0.3313 0.0403 0.2510 0.0518 
339.027280 33.960739 0.0686 0.0184 0.1998 0.0364 0.1762 0.0377 0.2639 0.0331 0.2426 0.0369 
338.991730 33.977608 0.0686 0.0151 0.2964 0.0423 0.3513 0.0485 0.5047 0.0488 0.5216 0.0778 
338.998870 33.950535 0.0684 0.0171 0.1424 0.0374 0.1728 0.0411 0.1907 0.0281 0.1885 0.0384 
338.989290 33.976513 0.0681 0.0170 0.2348 0.0515 0.2262 0.0417 0.2741 0.0437 0.2827 0.0523 
338.993800 33.975109 0.0677 0.0152 0.2792 0.0365 0.3548 0.0621 0.3557 0.0416 0.3625 0.0488 
338.984590 33.952335 0.0674 0.0154 0.4937 0.0514 0.4782 0.0511 0.7824 0.0483 0.6579 0.0539 
338.991790 33.983414 0.0657 0.0181 0.5024 0.0514 0.3948 0.0516 0.4335 0.0579 0.5788 0.0661 
338.981170 33.967033 0.0655 0.0175 0.2199 0.0549 0.3212 0.0426 0.6007 0.0542 0.5041 0.0984 
338.997070 33.978355 0.0650 0.0175 0.2157 0.0372 0.2623 0.0425 0.3857 0.0377 0.3748 0.0625 
338.985050 33.971905 0.0647 0.0130 0.3839 0.0580 0.3634 0.0439 0.4292 0.0629 0.3549 0.0935 
339.021790 33.975403 0.0644 0.0155 0.2912 0.0528 0.6535 0.0626 0.6635 0.0666 1.3645 0.1194 
338.998780 33.984589 0.0640 0.0142 0.1912 0.0289 0.1451 0.0392 0.2576 0.0247 0.1812 0.0467 
338.975860 33.955368 0.0595 0.0160 0.3947 0.0658 0.6099 0.0500 0.6209 0.0406 0.8965 0.0784 
339.008330 33.978737 0.0595 0.0164 0.2894 0.0501 0.3702 0.0430 0.4714 0.0469 0.5318 0.0784 
338.990230 33.945950 0.0595 0.0156 0.2953 0.0430 0.1811 0.0410 0.3403 0.0561 0.2145 0.0565 
339.010160 33.965149 0.0592 0.0156 0.2244 0.0537 0.3699 0.0382 0.5378 0.0490 0.5564 0.0661 
338.974950 33.958439 0.0592 0.0155 0.3867 0.0495 0.6328 0.0425 1.0731 0.0455 1.1983 0.0806 
338.982670 33.967464 0.0549 0.0146 0.2418 0.0568 0.2780 0.0433 0.4633 0.0674 0.7024 0.1261 
339.003780 33.978634 0.0547 0.0148 0.3381 0.0495 0.2606 0.0487 0.3495 0.0422 0.4355 0.0690 
339.028380 33.960693 0.0537 0.0134 0.3780 0.0459 0.6015 0.0798 0.7846 0.0686 0.7873 0.0892 


==> Tables/datafile3.txt <==
Title: Characterizing the star cluster populations in Stephan's Quintet 
       using HST and JWST observations
Authors: Aromal P., Gallagher S.C., Fedotov K., Bastian N., Lisenfeld U., 
         Charlton J.C., Appleton P.N., Braine J., Johnson K.E., Tzanavaris P.,
         Emonts B.H.C., Togi A., Xu C.K., Guillard P., Barcos-Munoz L., 
         Smith L.J., Konstantopoulos I.S. 
Table: PSF photometry of JWST observations
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label  Explanations
--------------------------------------------------------------------------------
   1- 10 F10.6  deg      RAdeg  Right Ascension in decimal degrees (J2000)
  12- 20 F9.6   deg      DEdeg  Declination in decimal degrees (J2000)
  22- 28 F7.4   10-7Jy   F090W  ? JWST/NIRcam F090W band flux density
  30- 35 F6.4   10-7Jy e_F090W  ? Uncertainty in F090W
  37- 43 F7.4   10-7Jy   F150W  ? JWST/NIRcam F150W band flux density
  45- 50 F6.4   10-7Jy e_F150W  ? Uncertainty in F150W
  52- 58 F7.4   10-7Jy   F200W  ? JWST/NIRcam F200W band flux density
  60- 65 F6.4   10-7Jy e_F200W  ? Uncertainty in F200W
  67- 73 F7.4   10-7Jy   F277W  ? JWST/NIRcam F277W band flux density
  75- 80 F6.4   10-7Jy e_F277W  ? Uncertainty in F277W
  82- 88 F7.4   10-7Jy   F356W  ? JWST/NIRcam F356W band flux density
  90- 95 F6.4   10-7Jy e_F356W  ? Uncertainty in F356W
--------------------------------------------------------------------------------
339.006260 33.961269  4.1841 0.1584  1.9199 0.0727  1.2551 0.0396  0.9171 0.0507  0.6190 0.0335 
338.981840 33.962265                                6.2599 0.8490  5.0386 0.3748  4.5263 0.2073 
338.984920 33.963043  1.8934 0.1263  1.9153 0.1278  2.0435 0.1361  1.9797 0.1951  2.5266 0.1285 
338.994290 33.962212  1.9832 0.1642  0.7229 0.0598  1.3686 0.0972  1.4735 0.1503  2.7039 0.1185 
338.997740 33.960545 18.6000 0.7562  5.6745 0.2307  5.2131 0.1183  3.9549 0.1319  2.8108 0.0636 
338.998750 33.960556  4.6242 0.1604  4.9102 0.1703  4.9437 0.1894  4.1538 0.5335  4.2361 0.1434 
338.990020 33.983852  1.8358 0.1658  0.8800 0.0795  1.3967 0.1041  1.1365 0.0645  2.9392 0.3072 
338.981900 33.961868  0.8402 0.1523  0.5846 0.1060  0.7757 0.1442                 1.2086 0.1179 
338.993770 33.962276  1.4434 0.2336  1.1169 0.1808  1.7330 0.1856  2.9725 0.1211  6.2629 0.2400 
338.989930 33.979782  0.8830 0.1124  0.4201 0.0535  0.4272 0.0449  0.7768 0.1049  1.2299 0.1092 
338.996370 33.969730  1.1143 0.1962  0.5944 0.1047  1.0632 0.1288  1.2908 0.1382  2.5122 0.0489 
338.994350 33.962276  2.3312 0.0653  1.3434 0.0376  1.2571 0.0882  1.6673 0.1538  2.8565 0.2771 
338.997010 33.976151  0.9045 0.1084  0.4150 0.0497  0.5047 0.0534  0.5293 0.0653  1.3675 0.0564 
338.997100 33.972378  1.2189 0.1101  0.4887 0.0441  0.3741 0.0367  0.2699 0.0742  0.1919 0.0334 
338.997990 33.956902  0.7304 0.0905  0.2387 0.0296  0.2225 0.0365  0.0925 0.0229                
339.000000 33.962906 10.2780 2.0155  4.6418 0.9102  4.9041 0.2792  4.2457 0.4846  3.1924 0.6942 
338.977420 33.962284  3.6973 0.0788  5.8683 0.1251  5.6098 0.1577  3.2637 0.1420  2.8877 0.0755 
338.996310 33.959499  0.6510 0.0665  1.3439 0.1373  1.7763 0.2823  1.8751 0.3359  5.9276 0.5854 
338.982030 33.962486                                               3.2636 0.4457  1.7505 0.3737 
338.992950 33.961716  0.8575 0.1279  0.9246 0.1379                 1.0361 0.0683  1.8051 0.1948 
338.981260 33.952755  2.0694 0.0632  2.5085 0.0766  2.5098 0.1010  2.0153 0.1300  1.9199 0.0902 
338.993160 33.982834  1.7315 0.4265  1.1005 0.2711  1.8186 0.2765  2.2334 0.2963  3.9517 0.2195 
339.003200 33.979565  2.4254 0.1213  2.2122 0.1106  2.2832 0.0886  3.0214 0.0614  2.7555 0.0306 
338.993500 33.981052  2.9384 0.1664  2.8619 0.1621  2.6562 0.1708  2.6159 0.1789                
338.994350 33.975159                                0.7581 0.0786  0.8827 0.0954  1.3599 0.0464 
338.989900 33.983727  0.5983 0.1010  0.5403 0.0912  0.5742 0.0995                 2.4359 0.2731 
338.975800 33.954807  0.5073 0.1043  0.4177 0.0858  0.3742 0.0545                 1.8883 0.4533 
338.980900 33.952950 17.4220 1.1633  4.3622 0.2913  4.1779 0.5425  3.1630 0.4541  2.4782 0.4529 
338.998660 33.961411  0.6822 0.0558  1.4061 0.1149  1.9369 0.2031  2.7336 0.3606  4.0560 0.4329 
338.985840 33.972687  1.5022 0.1299  2.0298 0.1755  2.0774 0.1463  1.5851 0.0758  1.2658 0.0209 
338.976530 33.953159  1.5280 0.0374  1.0592 0.0259  0.7575 0.0260  0.5621 0.0273  0.5716 0.0364 
338.979000 33.953697  1.6520 0.0603  1.4725 0.0538  1.4588 0.0796  0.8109 0.1260  0.9009 0.0989 
338.993040 33.961071  1.3155 0.0416  1.6088 0.0509  1.9050 0.0938  1.4318 0.0554  1.3604 0.0686 
338.994420 33.962757                                                                            
338.994380 33.959290                                0.1907 0.0550  0.5293 0.1014  0.8015 0.1654 
339.000310 33.951122                                                              4.3647 1.2163 
338.996830 33.984741  4.8679 0.1730  6.7947 0.2415  6.6952 0.2506  5.4787 0.1611  4.2901 0.0858 
338.996310 33.939838  1.4618 0.0943  1.2680 0.0818  1.0780 0.0649  1.8202 0.0764  1.2059 0.0374 
339.002170 33.968189  1.1832 0.1448  1.3660 0.1672  1.4099 0.1915  1.7477 0.3515  1.6422 0.1756 
338.992920 33.961746  0.8809 0.0541  1.0691 0.0656  1.3228 0.0682  1.1625 0.0871  1.6337 0.1687 
338.993190 33.981831  1.0432 0.1059  0.6685 0.0679  0.4991 0.0568  0.7261 0.0625  0.7400 0.0915 
339.013760 33.967194  1.0251 0.0769  0.5194 0.0389  0.5258 0.0540  0.6391 0.0820  0.7147 0.1050 
338.999180 33.971481  2.9886 0.1018  3.0443 0.1036  2.9846 0.0745  2.0966 0.0323  1.4284 0.0520 
338.981930 33.960354  0.9895 0.1702  0.5045 0.0868  0.4938 0.0517  0.4065 0.0222  0.6438 0.0980 
338.982030 33.962387  1.7799 0.2843  3.8401 0.6133  4.2189 0.6293  3.0058 0.2465  3.7648 0.1288 
338.985870 33.971748  2.7738 0.0566  5.2705 0.1075  5.0958 0.1609  4.4379 0.3015  4.1339 0.3176 
338.985470 33.955608  0.3846 0.0873  0.2268 0.0515  0.2212 0.0331                 0.2349 0.0235 
338.976100 33.954395  2.6054 0.2418  4.1518 0.3854  3.7237 0.2891  2.4961 0.1733  2.2788 0.1706 
338.988710 33.976456  1.2727 0.1406  0.6654 0.0735  1.2797 0.1222  1.7281 0.1512  3.2321 0.1852 
338.984590 33.962585  2.6039 0.2411  1.4180 0.1313  1.4369 0.1324  1.4164 0.0930  2.4356 0.2930 
338.985380 33.972706  3.4917 0.1110  3.7436 0.1190  3.4199 0.0569  2.1850 0.0973  1.6002 0.0322 
338.997830 33.959572                                1.3056 0.0896  1.3242 0.0585  1.3025 0.0797 
338.997770 33.974865  1.5613 0.3699  1.0505 0.2489  1.9249 0.2591  2.2100 0.2814  3.2883 0.2772 
338.995850 33.948940  0.4724 0.0530  0.2865 0.0322  0.2087 0.0328  0.3822 0.0559  0.4685 0.0801 
338.995510 33.981068  0.4568 0.0615  0.3333 0.0449  0.4141 0.0429                               
338.997280 33.971149  2.7774 0.0938  2.5090 0.0847  2.0588 0.0739  1.4540 0.1321  1.1122 0.0544 
338.998500 33.967617  1.9866 0.0703  2.1896 0.0774  1.9138 0.0620  1.7348 0.1617  1.3171 0.0935 
338.998110 33.975395  1.1739 0.0988  0.8902 0.0750  1.0296 0.0865  1.0972 0.1320  1.6513 0.1261 
338.991390 33.982323  0.8821 0.0499  0.8224 0.0465  0.9465 0.0598  2.0105 0.3984  2.3814 0.3032 
338.975890 33.952820  0.9560 0.1860  0.5959 0.1159  0.8257 0.1045  2.3268 0.3275  1.6068 0.1837 
338.981290 33.959675  0.4278 0.1165  0.5001 0.1363  0.6890 0.1417  1.1588 0.1978                
339.014830 33.972908  1.3447 0.4106  0.5156 0.1574                 1.2434 0.2805                
338.996460 33.976582  2.4057 0.1280  3.1400 0.1670  2.9019 0.2314  2.5720 0.2147  2.3793 0.0946 
338.996190 33.979343  1.0462 0.1282  0.6897 0.0845  0.5833 0.0612  0.6152 0.0570  1.3467 0.1765 
338.991240 33.978817  0.7204 0.0896  0.2584 0.0321  0.6090 0.0271  0.6292 0.0491  0.7568 0.0235 
338.976170 33.958893  2.8384 0.1955  4.2080 0.2898  4.7117 0.2771  3.1914 0.0695  2.7644 0.0451 
338.999180 33.972874  0.9858 0.0838  1.3691 0.1164  1.4956 0.1110  1.3978 0.1520  1.7864 0.1325 
338.986270 33.960865  0.9848 0.3182  0.8397 0.2713  1.6269 0.3458  2.4876 0.4946  2.8657 0.3902 
339.025850 33.961235  1.5044 0.0806  0.7794 0.0418  0.4883 0.0210  0.5483 0.0367  0.6638 0.0473 
338.995820 33.972473  0.5673 0.0541  0.2811 0.0268  0.3898 0.0251  0.4634 0.0248  0.8866 0.0380 
338.992830 33.972015  0.5471 0.0659  0.3826 0.0461  0.3388 0.0432                 0.2426 0.0358 
339.020140 33.978306  1.2566 0.0768  2.3210 0.1418  2.7129 0.1585  1.9460 0.0888  1.7083 0.2905 
339.017880 33.962746  0.5600 0.0817  0.3410 0.0497  0.3557 0.0518  0.7207 0.0847  1.6912 0.0838 
338.990390 33.978485  0.5894 0.0709  0.4109 0.0495  0.5765 0.0497  0.8527 0.1124  1.2918 0.1069 
338.996610 33.976368  1.9325 0.1280  1.0832 0.0717  2.2113 0.1234  2.5881 0.1142  5.8135 0.2964 
338.993230 33.980335  0.9145 0.1072  0.6019 0.0705  0.7072 0.0744  0.7369 0.0635  1.1445 0.1143 
338.987370 33.960567  0.7324 0.0916  0.8969 0.1121  1.9015 0.1024  1.7818 0.2748                
339.000030 33.963394  0.5825 0.0716  0.2928 0.0360  0.3652 0.0302  0.2399 0.0622  0.4273 0.0371 
338.997160 33.976337  1.1719 0.1377  0.8911 0.1047  1.1130 0.1486  1.1933 0.1731  1.2094 0.1459 
338.993190 33.980282  2.1490 0.0782  3.2920 0.1198  3.4449 0.1557  2.5731 0.1522  1.8184 0.1002 
338.996670 33.979507                                0.2854 0.0311  0.2793 0.0359  0.4611 0.1259 
338.985380 33.970467  2.5448 0.0623  3.1049 0.0761  3.4272 0.1103  2.3270 0.0732  2.0263 0.0790 
338.998810 33.960785  2.3009 0.3747  2.8279 0.4605  3.2861 0.6056  4.1835 0.9250  4.3916 0.7599 
338.993070 33.958988  0.6214 0.1723  0.3029 0.0840                 0.6212 0.1159  0.9928 0.1268 
338.991730 33.983070  1.3235 0.2796  1.3148 0.2778  0.9693 0.2252  1.2798 0.1443  0.4712 0.0878 
339.003200 33.961403  0.8336 0.0484  0.4195 0.0244  0.2343 0.0260  0.2570 0.0735  0.2276 0.0279 
338.994020 33.981445  2.8593 0.1567  4.7815 0.2620  5.5269 0.2877  4.8174 0.4586  4.3263 0.3014 
339.014830 33.972672  1.8005 0.3101  2.8457 0.4901  3.6901 0.5344  4.7995 0.6000  6.5371 1.0068 
338.999300 33.971546 12.2080 0.5239  2.5195 0.1081  2.1983 0.0790  1.8359 0.1710  1.1648 0.1714 
338.991850 33.982983  0.9875 0.0802  0.5276 0.0428  0.6921 0.0884  1.4927 0.2717  1.3308 0.2227 
338.988370 33.960114  0.2833 0.0252  1.4379 0.1280  1.6775 0.1605  1.5177 0.2183                
338.994380 33.962128  0.5725 0.1153  0.3216 0.0648  0.4630 0.0406  0.3648 0.0435  1.0043 0.1246 
338.990910 33.979961  1.5045 0.1202  0.7491 0.0599  1.4082 0.0884  1.7108 0.1078  3.3287 0.1954 
338.997160 33.960030  1.2855 0.4068  1.6907 0.5351  1.7283 0.2641  1.5255 0.2402  1.4395 0.1328 
338.982420 33.962456  1.0216 0.1248  0.8312 0.1016  1.4945 0.0949  1.8263 0.0776  3.5943 0.2502 
339.002590 33.964607  2.4652 0.0459  2.5880 0.0482  2.1555 0.0549  1.5099 0.1144  1.2640 0.0259 
338.984310 33.962532  9.1594 0.4982  3.1275 0.1701  3.2028 0.2850  3.3397 0.2780  2.3518 0.4410 
338.997410 33.969471  2.6034 0.0951  2.4042 0.0879  2.2426 0.1424  1.6327 0.2472  1.2853 0.0627 
338.998170 33.973320  1.3745 0.0267  2.2375 0.0434  2.5771 0.0438  2.0972 0.0677  2.2606 0.1076 
338.987400 33.960400  0.6516 0.0829  0.4529 0.0576  0.6949 0.1425  0.9951 0.1848  1.1728 0.1666 
339.014740 33.973003  3.8990 0.4249  6.4631 0.7044  7.6205 1.2307  6.5396 0.5529  5.5949 0.3814 
339.019500 33.969017  1.4147 0.1630  1.4985 0.1727  1.4513 0.1295  1.8038 0.0818  1.7099 0.1203 
338.995360 33.978413  1.8938 0.0466  2.0442 0.0502  2.1913 0.0786  1.6639 0.1616  1.2021 0.0599 
339.000210 33.950996  0.6654 0.1678  0.3644 0.0919  0.4042 0.0674  0.5823 0.0808  0.4185 0.0469 
338.981320 33.959702  1.0138 0.1052  1.3815 0.1433  1.4195 0.1819  1.8408 0.1928  2.0396 0.1366 
338.995790 33.948959  0.4375 0.1431  0.3473 0.1136  0.3274 0.0949  0.5278 0.1345  0.5501 0.1315 
338.996980 33.959583  0.7482 0.1317  0.6405 0.1127  0.6279 0.1168  1.9263 0.3645  1.7372 0.2039 
338.984950 33.969570 13.3670 1.5866  1.8528 0.2199  1.7834 0.1627                 0.8083 0.1532 
338.996950 33.975861                                                              0.5021 0.1350 
338.998470 33.960457  0.4706 0.1329  5.2805 1.4911 10.9820 2.1776  1.1771 0.3097  0.7265 0.2192 
339.000210 33.963306                                2.4604 0.2219  2.2976 0.2773  2.9267 0.2379 
338.998720 33.960876                                0.5473 0.1449                 1.3970 0.1815 
338.999450 33.962330  2.3229 0.7092  0.5714 0.1745  0.6496 0.1868  0.6479 0.0901  0.5743 0.0812 
338.997860 33.943016  0.9215 0.1743  0.7127 0.1348  0.9951 0.1311  1.5624 0.1176  1.6379 0.0990 
338.989930 33.983543  2.2163 0.1595  2.9338 0.2112  3.3229 0.2413  2.2301 0.1186  1.7402 0.0447 
338.981900 33.973511  0.8430 0.0258  1.1759 0.0360  1.1276 0.0259  0.7865 0.0327  0.6637 0.0670 
338.993130 33.959015  0.2896 0.0962  0.3491 0.1159  0.3700 0.1036  0.5705 0.1092  0.7662 0.0916 
338.997310 33.959618  2.5550 0.1549  3.9856 0.2416  4.2672 0.2581  3.1754 0.1453  2.4013 0.0595 
339.029420 33.961754                                0.4121 0.1145  0.8334 0.1336  1.7411 0.1612 
339.001680 33.982216  0.9558 0.0403  1.8688 0.0787  2.2747 0.0852  2.2234 0.2096  2.3065 0.0958 
338.979190 33.953606                                1.9276 0.3255  1.7305 0.2188  1.9415 0.1475 
338.991090 33.982403  0.9860 0.1526  1.0385 0.1607  1.1234 0.2234  1.0480 0.1401  1.6649 0.2475 
338.985570 33.971287  1.5795 0.0795  2.0581 0.1036  2.2204 0.0847  1.6255 0.0819  1.2039 0.0755 
338.996060 33.944389  0.7086 0.1385  0.6168 0.1206  0.7429 0.0908  1.7434 0.2488  1.0879 0.0756 
339.013790 33.980148                                0.6634 0.0679  0.6529 0.1240  1.3750 0.2974 
338.996000 33.959461  1.2974 0.1742  1.8938 0.2543  2.0606 0.2565  1.3266 0.2419  1.4816 0.0582 
338.985690 33.972504  0.6043 0.0607  0.8075 0.0811  0.8941 0.0678  0.7057 0.0597  0.4582 0.0683 
338.999850 33.962902  2.3229 0.0921  2.9621 0.1174  2.7689 0.0777  2.0621 0.0515  1.5108 0.0470 
338.997160 33.954906                                                                            
338.977570 33.953842  0.6415 0.0230  1.1971 0.0429  1.3027 0.0581  0.7601 0.0359  0.7304 0.0370 
338.995940 33.965508  0.4512 0.1244  0.2245 0.0619  0.2644 0.0544                 0.2776 0.0362 
338.994780 33.963409  2.0673 0.1405  1.2624 0.0858  0.7416 0.1167  0.5486 0.0605  1.6695 0.2442 
338.990450 33.979965  0.8692 0.0517  0.3355 0.0199  0.6766 0.0330  0.6516 0.0733  1.4352 0.0877 
338.997990 33.975830  0.4585 0.0891  0.2292 0.0446  0.4115 0.0955  0.9891 0.1367  2.0370 0.2183 
338.983860 33.972462  1.8080 0.0682  2.0761 0.0783  2.0625 0.0955  1.4111 0.0769  1.2291 0.0874 
338.985320 33.952030                                1.6586 0.0787  0.9308 0.1042  0.9816 0.1007 
339.003510 33.964348                                               1.2243 0.2815  1.5284 0.3316 
338.993770 33.981075  1.1120 0.1263  1.4015 0.1591  1.3922 0.1375  0.9340 0.0432  0.5710 0.0277 
338.991460 33.982956                                               1.6693 0.4303  3.3880 0.5114 
338.985900 33.972046  0.6131 0.0999  0.4360 0.0710  0.4738 0.0539                               
338.989750 33.959831  0.5749 0.1361  0.5096 0.1206  0.6577 0.0920  0.5321 0.0522  0.6987 0.0413 
338.975590 33.952396  1.4289 0.1522  0.4911 0.0523  0.4390 0.0417  0.6815 0.2088                
338.991670 33.979813                                1.5076 0.4106  0.6998 0.0737  0.5955 0.1650 
339.010280 33.980583  0.6192 0.1070  0.2605 0.0450  0.3830 0.0344  0.2294 0.0281  0.5118 0.0721 
339.001950 33.964855  0.9268 0.0749  1.5675 0.1267  1.6577 0.1106  1.1358 0.0249  1.3267 0.1164 
338.991820 33.983055  1.2032 0.1907  1.2420 0.1968  1.7313 0.3098  2.3671 0.1508  1.9103 0.3889 
338.996980 33.969826  2.5682 0.0764  2.2771 0.0677  2.1345 0.0861  1.6072 0.0669  0.9957 0.0343 
338.994080 33.961990  0.8083 0.0828  0.8271 0.0847  1.6117 0.1591  1.8692 0.1515  3.3262 0.1452 
338.992130 33.983894  0.4461 0.0459  0.2666 0.0274  0.3150 0.0234  0.4868 0.0456  0.8011 0.0472 
338.997680 33.974442  0.6580 0.1414  0.4437 0.0954  0.6327 0.0960  1.0991 0.1515  1.6882 0.1778 
339.017330 33.971939  0.5288 0.0526  1.1676 0.1161  1.5979 0.0911  2.1061 0.1510  2.5378 0.1406 
339.003660 33.964340                                               0.2826 0.0516  0.3420 0.0665 
338.995820 33.959328  0.4049 0.1212  0.2947 0.0882                 0.7743 0.1035  0.7543 0.1367 
338.994350 33.980537  0.9541 0.0472  0.6039 0.0299  0.4150 0.0326                               
338.986540 33.960705  0.9589 0.0797  0.9701 0.0806  0.9466 0.0581  1.1626 0.0887  1.1504 0.0690 
338.997920 33.975288  4.0895 1.2448  2.2510 0.6852  0.9587 0.1922  1.3721 0.1374  1.5959 0.1027 
338.994170 33.943775  0.5835 0.0604  0.2010 0.0208  0.1279 0.0228  0.0493 0.0163                
338.991970 33.980186  1.7725 0.1350  1.5998 0.1219  1.7712 0.1177  1.6019 0.0512  1.5139 0.0365 
338.990570 33.979389  0.9613 0.0527  1.4763 0.0809  1.2626 0.0620  0.6940 0.0768  0.9324 0.0303 
338.999600 33.963345                                0.2577 0.0718  0.9254 0.2069                
338.994510 33.964264  1.3630 0.0901  1.8435 0.1219  1.6059 0.0682  1.5222 0.0872  0.9614 0.1357 
338.986020 33.970467  1.0433 0.1604  1.3388 0.2059  1.5556 0.2216  2.8079 0.3154  2.6857 0.1948 
338.996090 33.959492 22.7750 1.7026  1.1999 0.0897  1.4103 0.0885  0.8209 0.0804                
338.993230 33.981926  0.4252 0.0549  1.2587 0.1627  1.7361 0.1798  1.6369 0.2109  1.6599 0.1495 
338.999080 33.953640  0.4319 0.0301  0.4449 0.0310  0.3755 0.0292  0.3922 0.0667  0.2053 0.0189 
338.987270 33.946606  0.7336 0.0934  1.2257 0.1560  1.1198 0.1081  1.2590 0.1207  1.3641 0.0964 
338.993320 33.970219  0.6204 0.0790  0.5574 0.0710  0.6089 0.0612  0.4910 0.0549  0.3221 0.0572 
339.024780 33.969372  0.8019 0.0373  0.7953 0.0370  0.4249 0.0338  0.3820 0.0215  0.4696 0.0369 
338.998470 33.961117  0.8965 0.0482  2.1462 0.1155  2.5227 0.1554  2.7122 0.4505  2.7272 0.3144 
338.990750 33.978367  1.9070 0.0289  2.8082 0.0426  2.6564 0.0739  1.9350 0.0560  1.5489 0.0662 
338.993040 33.962109  0.9539 0.0776  1.5778 0.1284  1.7935 0.1590  1.2204 0.1412  1.5484 0.3165 
339.003660 33.964275  0.4830 0.1030  0.6904 0.1472  0.5360 0.0650  0.4711 0.1341  0.6031 0.0757 
338.998930 33.973911  0.3498 0.0468  0.1945 0.0260                                              
338.972810 33.965225  0.7863 0.0877  0.6937 0.0774  0.6342 0.0594  0.9761 0.0605  1.0681 0.0407 
338.993800 33.982628  1.0040 0.1159  0.8071 0.0932  0.8114 0.0767  0.8339 0.0622  1.5641 0.1036 
338.993260 33.958942  1.3348 0.0687  1.4536 0.0748  1.3181 0.0837  1.4672 0.2571  2.0257 0.2873 
338.999270 33.961021  0.5917 0.1806  0.2673 0.0816  0.2285 0.0324  0.3117 0.0487  1.1669 0.1436 
338.982450 33.959747  0.3847 0.0673  0.4675 0.0817  0.5110 0.0946  1.7185 0.3134  2.4980 0.3400 
338.994810 33.982788                                0.2948 0.0495  0.3707 0.0767  0.6733 0.1025 
339.011410 33.976124  1.2290 0.0559  0.9446 0.0430  0.9537 0.0447  1.6707 0.0508  1.7111 0.0271 
338.992100 33.984295  0.4874 0.0578  0.2590 0.0307  0.3530 0.0329  0.5673 0.0713  1.0757 0.1141 
338.981540 33.963070  1.6175 0.0878  1.3771 0.0748                 0.9301 0.2117                
338.975460 33.954781  0.5581 0.0195  1.9778 0.0690  1.7528 0.0548  0.9422 0.1249  0.8846 0.0383 
338.996950 33.979095  0.3852 0.0375  0.2585 0.0252  0.3330 0.0438  0.4093 0.0675  0.7773 0.0476 
338.996860 33.940357  0.3345 0.1041  0.3378 0.1051  0.4901 0.0893  1.1920 0.1992  1.2020 0.1538 
338.994660 33.959812  0.4712 0.0583  0.3182 0.0394  0.4324 0.0582  0.4583 0.0301  0.5490 0.1206 
338.991610 33.983150                                                                            
339.019560 33.962608  0.9194 0.1086  0.6111 0.0722  1.2598 0.1324  4.5354 0.7894  3.8311 0.5662 
339.005580 33.980816  0.7601 0.0872  0.7723 0.0886  0.6460 0.0778  0.6053 0.0870  0.4569 0.0276 
338.982940 33.965031  1.3468 0.0617  1.6811 0.0770  1.7303 0.0547  0.9089 0.0239  1.0389 0.1053 
338.993230 33.947205                                2.4494 0.6995  0.2013 0.0570  0.4086 0.0908 
338.992800 33.979988  1.9454 0.3162  2.4727 0.4019  2.9111 0.4258  2.7426 0.4260  1.8248 0.1322 
339.000310 33.963131                                               0.2665 0.0813  0.3789 0.0659 
339.001890 33.965057  0.3998 0.0717  0.1691 0.0303  0.1860 0.0296                               
338.992130 33.960358  1.0814 0.0261  1.6934 0.0408  1.9163 0.0256  1.7238 0.0440  1.6946 0.0423 
338.991150 33.979259  1.4609 0.0348  2.0175 0.0481  1.9486 0.0422  1.6931 0.0474  1.3076 0.0908 
338.992920 33.982319  1.5999 0.2195  1.6383 0.2248  2.5486 0.2664  3.3863 0.2422  5.3259 0.1909 
338.981320 33.961357                 0.4225 0.0492  0.4563 0.1078  0.4127 0.0469  0.3617 0.0322 
339.009580 33.966148  1.1103 0.2004  0.4151 0.0749  0.4620 0.0552  0.7913 0.1585  0.9716 0.0964 
338.993070 33.980198  1.5897 0.0884  2.9144 0.1621  3.3840 0.1520  2.6676 0.1014  1.9962 0.2359 
338.999540 33.962463  1.0671 0.1330  1.1632 0.1449  1.6000 0.2011  1.5902 0.3277  1.5609 0.2649 
339.016390 33.972507  1.8364 0.1441  2.5919 0.2034  3.1641 0.1729  2.5397 0.1477  2.5965 0.2171 
338.997680 33.974091  1.0162 0.1457  1.3833 0.1983  1.2659 0.1923  1.3328 0.4014  0.9772 0.1181 
338.999300 33.967834  1.5802 0.1826  1.3770 0.1591  1.4603 0.0986  1.2289 0.1812  0.8949 0.0266 
339.020780 33.977859  1.0873 0.0967  2.1554 0.1917  2.4566 0.2041  2.7851 0.2941  2.5591 0.1507 
339.025390 33.974640  1.9429 0.1937  2.5028 0.2495  2.9026 0.2269  2.4934 0.1048  2.2785 0.1146 
338.984380 33.970440  1.4744 0.0719  1.1851 0.0578  1.2743 0.1065  0.9002 0.0660  0.6144 0.0413 
338.979340 33.953026  1.2280 0.2627  2.8194 0.6033  3.3937 0.4486  3.1822 0.1974  2.6395 0.1438 
338.991390 33.982822  0.7020 0.0748  0.6204 0.0661  0.6176 0.0975                               
338.992520 33.979744  1.3478 0.0747  1.1583 0.0642  1.0281 0.0490  0.6298 0.0284  0.3853 0.0159 
338.977260 33.954449  0.5887 0.0462  0.8183 0.0643  0.7693 0.0472  0.5574 0.1629  0.4161 0.0769 
338.976720 33.954918                                0.5099 0.1293                               
338.990690 33.983727  1.2255 0.0233  1.4191 0.0270  1.4382 0.0367  1.4150 0.1029  1.0875 0.0750 
338.991300 33.970055  0.9812 0.1415  2.3771 0.3428  2.8940 0.1595  2.0196 0.1378  1.9725 0.0848 
338.988710 33.970360  0.8133 0.0781  0.6511 0.0625  0.7376 0.0676                 1.1400 0.1026 
338.984470 33.952351  1.0944 0.0499  1.4802 0.0675  1.4299 0.0878  0.8783 0.0531  0.6788 0.0460 
338.993470 33.980663  0.4706 0.0991  0.6764 0.1424  0.8190 0.0751  0.9313 0.1826                
339.000460 33.968548  1.2406 0.1373  1.1170 0.1236  1.2116 0.1429  0.9350 0.1403  0.9812 0.0588 
338.994810 33.982868  0.9726 0.0347  1.3391 0.0478  1.3015 0.0328  1.0655 0.0849  1.2238 0.0779 
338.993960 33.981213  1.1407 0.0560  1.4301 0.0702  1.3176 0.0318  0.8282 0.0345  0.5128 0.0496 
338.980320 33.950424  0.7251 0.0338  0.8823 0.0411  0.6956 0.0902  1.0288 0.0942  1.0669 0.0969 
338.995570 33.970753  2.5348 0.1193  2.1568 0.1015  1.9908 0.0834  1.5707 0.0600  1.0269 0.0454 
339.015170 33.972542  1.8932 0.1752  2.7054 0.2504  3.7456 0.2916  4.4298 0.2860  5.7738 0.3189 
339.026250 33.973602  1.0225 0.2532  2.2090 0.5470  2.5952 0.4213  2.3563 0.2607  1.8942 0.1474 
338.981660 33.962383  0.8585 0.0832  1.2514 0.1213  1.2927 0.0848  1.0654 0.1934  0.8165 0.1345 
338.991550 33.981377  0.2213 0.0314  0.1437 0.0204                                0.3256 0.0653 
338.998200 33.974327  0.3188 0.0593  0.1644 0.0306  0.1649 0.0406                 1.3057 0.0559 
338.991460 33.982376  0.4361 0.1286  0.4549 0.1342  0.7345 0.1378  1.1134 0.1898  1.0944 0.1282 
338.991730 33.948250  0.7438 0.0695  0.7299 0.0682  0.6996 0.0477  0.5917 0.0426  0.3996 0.0594 
338.984620 33.970707  0.5830 0.0551  1.0952 0.1035  0.9810 0.0911  1.1127 0.2026  1.0058 0.1722 
338.992370 33.961578  1.6404 0.1089  1.9420 0.1289  2.1234 0.1130  1.3739 0.0722  1.1821 0.0888 
338.995510 33.972408                                                                            
338.993560 33.980690  0.5251 0.0521  1.2722 0.1261  1.5585 0.1030  1.8461 0.1528  2.4352 0.2498 
338.985690 33.972443  0.1712 0.0484  0.1284 0.0363  0.1849 0.0478                               
339.002840 33.964985 13.0490 3.3130  1.6595 0.4213  1.5377 0.4330  1.3998 0.1107  0.9720 0.1706 
338.996220 33.953369  0.4648 0.0528  0.2404 0.0273  0.1436 0.0283                 0.1179 0.0236 
339.000180 33.952217  0.2805 0.0478  0.1682 0.0287                 0.3778 0.0855  0.1878 0.0335 
339.003080 33.943775  0.3015 0.0357  0.2546 0.0302  0.2976 0.0392  0.4656 0.0875  0.5236 0.0382 
338.997620 33.972359  0.3188 0.0432  0.2109 0.0286  0.3228 0.0198  0.2847 0.0291  0.4844 0.0232 
338.999880 33.967712  1.3256 0.2399  1.3125 0.2375  1.3146 0.0945  0.8636 0.1515                
338.990910 33.980267 13.1220 3.7482  0.2858 0.0817                 0.8111 0.2040  0.6234 0.0819 
339.010250 33.980434  0.7287 0.1059  0.3089 0.0449  0.2962 0.0405  0.1241 0.0298  0.1697 0.0518 
338.998900 33.974255  3.1924 0.1053  3.0616 0.1010  2.4785 0.0890  1.8617 0.0703  1.1631 0.0517 
338.974950 33.953999  0.5445 0.0548  0.4212 0.0424  0.2444 0.0401  0.3626 0.0896  0.4556 0.0419 
338.981690 33.960110  0.5670 0.0727  0.4962 0.0636  0.4888 0.0630  0.7227 0.0739                
338.995730 33.980347  0.9057 0.2446  0.7350 0.1985                 0.8386 0.2042                
338.995120 33.983768  0.3506 0.0582  0.3662 0.0608                 0.6934 0.0870  0.4380 0.0574 
338.997650 33.954693  1.8056 0.0529  2.2312 0.0654  2.2650 0.0684  1.6593 0.1496  1.2090 0.0955 
338.994320 33.953365  0.2840 0.0618  0.1626 0.0354  0.3529 0.0439  0.4498 0.0579  0.9769 0.0659 
338.997130 33.959694  1.3786 0.1848  1.9012 0.2548  1.8496 0.2027  2.1319 0.1448  2.1148 0.1214 
339.001770 33.984684  1.4976 0.0708  1.5835 0.0749  1.5243 0.0914  1.0607 0.0368  0.7910 0.0465 
338.981660 33.960049  0.5141 0.1377  0.5740 0.1537  0.5080 0.1162  0.5779 0.1561  0.7199 0.1178 
338.997190 33.959976  0.8808 0.0619  2.0451 0.1436  2.2880 0.1623  1.6516 0.1900  1.6604 0.0593 
339.020020 33.966034  0.6980 0.0891  0.3105 0.0396  0.3188 0.0368  0.4282 0.0282  0.5029 0.0074 
338.984770 33.952576                 0.1015 0.0166  0.1673 0.0172  0.1968 0.0220  0.4292 0.0397 
338.995940 33.959454                                2.1382 0.2007                 1.7478 0.3647 
339.001340 33.965111  3.4144 0.6914  4.8746 0.9870  2.6173 0.1548                 2.1462 0.5463 
338.995000 33.974918  0.2670 0.0345  0.1578 0.0204  0.1911 0.0293                 0.4059 0.0748 
339.001500 33.968075  1.3034 0.0352  1.5044 0.0407  1.5754 0.0562  1.2701 0.1119  0.7533 0.0292 
338.990600 33.983688  0.4292 0.1253  0.2763 0.0806  0.5779 0.1016  0.6227 0.0873  0.5877 0.0974 
338.999820 33.963013  0.8886 0.1208  1.4724 0.2001  1.3780 0.1482  1.7066 0.3188  1.2073 0.1519 
338.972810 33.954746                                0.7886 0.1170  1.0716 0.1031  1.4382 0.0534 
338.992800 33.972279  0.4176 0.0958  0.7966 0.1827  0.7931 0.1362  0.6160 0.0325  0.6424 0.0752 
338.991520 33.982510                                0.2031 0.0298                               
339.002230 33.965923  0.5687 0.0331  0.6776 0.0394  0.8366 0.0471  0.7241 0.0899  0.6891 0.0937 
338.976990 33.959003                                                                            
338.992950 33.961899                                0.4952 0.0908  0.5129 0.0943                
338.999940 33.974689  0.2156 0.0397  0.1725 0.0318  0.1814 0.0248  0.2858 0.0339  0.5045 0.0730 
338.987060 33.974216  1.1159 0.0512  1.3317 0.0611  1.2444 0.0468  0.9155 0.0478  0.8498 0.0944 
338.995910 33.960175  0.3738 0.1003  0.2704 0.0726  0.3473 0.0565  0.6607 0.1174  0.8405 0.1031 
338.986510 33.960842  1.0242 0.0574  1.1025 0.0618  1.0333 0.0600  1.0672 0.1169  1.1007 0.1224 
339.001830 33.966518  1.7518 0.1170  1.9770 0.1321                 2.0500 0.2725  2.0901 0.3062 
338.983370 33.967804                                3.3688 0.6735  7.4709 0.8612  8.7894 0.5538 
338.997340 33.959480  1.4321 0.0441  1.3758 0.0423  1.3563 0.0449  0.8047 0.0755  0.6650 0.0406 
338.996610 33.975887                                                                            
338.987670 33.968296  8.7757 0.1526  9.8390 0.1711  7.2233 0.2053  5.8068 0.1044  3.5720 0.1557 
338.987150 33.955528  0.7851 0.0465  0.5425 0.0321  0.3879 0.0318  0.4778 0.0713  0.2635 0.0251 
338.991820 33.981766  2.5453 0.5861  6.5690 1.5127  8.7097 1.3349  1.7855 0.1532  2.9466 0.3578 
338.986390 33.962219  1.1738 0.1232  1.2438 0.1305  1.7597 0.1710  4.1772 0.6273  4.7441 0.4308 
338.990510 33.983658                                               0.8686 0.1954  0.8696 0.1329 
339.000060 33.967617                                1.1561 0.1606  0.8449 0.1929  0.4656 0.1031 
339.000090 33.985146  1.3303 0.0364  1.6096 0.0440  1.4052 0.0453  1.1443 0.0631  0.8947 0.0622 
338.995420 33.959793  1.0030 0.0277  1.4561 0.0403  1.5112 0.0417  1.2992 0.0799  1.4154 0.1115 
338.975220 33.953941                                                              0.7555 0.1650 
338.989530 33.977337                                2.8324 0.3237  4.8873 0.7907  8.9398 1.2104 
338.980500 33.953400  0.7547 0.1380  1.5537 0.2841  1.3424 0.3643  1.8178 0.2625  2.7660 0.2488 
338.997440 33.970276  1.1829 0.1748  1.3217 0.1953  1.5453 0.1636  1.1342 0.2073                
338.993230 33.959553  0.4986 0.0478  0.2662 0.0255  0.4140 0.0306  0.3341 0.0379  0.5867 0.1771 
338.995700 33.964367  0.3891 0.0870  0.4528 0.1012  0.5247 0.0864  0.7093 0.0948  0.5212 0.0392 
338.992280 33.983795  0.5465 0.0581  0.4615 0.0491  0.5955 0.0667  0.7323 0.0423  0.9943 0.0804 
338.998540 33.966656  1.5480 0.1906  1.5364 0.1892  1.4217 0.1316  1.2231 0.0982                
338.998080 33.975410  0.2904 0.0294  0.8915 0.0903  0.7847 0.0919                 0.5715 0.1758 
338.990880 33.970718  0.6746 0.0460  0.9991 0.0681  1.2340 0.0838  0.9826 0.0813  0.8546 0.0470 
338.989720 33.979801  1.2071 0.2545  1.3294 0.2803  1.3202 0.0727  1.0966 0.0669  0.8770 0.0723 
338.981810 33.968433  0.7585 0.1381  0.8387 0.1527  1.2932 0.2284  2.7400 0.3389  3.3108 0.3570 
338.998140 33.967148  0.7334 0.0547  1.0635 0.0793  1.1057 0.0554  1.0487 0.0540  0.9374 0.0492 
338.992920 33.982666  0.5951 0.0428  0.7600 0.0546  0.7730 0.0471  0.5168 0.0596  0.6132 0.0581 
339.013580 33.967396  0.5576 0.0717  0.6891 0.0886  0.6658 0.0734  1.1760 0.1540  1.4581 0.1546 
338.975070 33.953686                                2.1331 0.2439  1.2803 0.1254  1.2218 0.0311 
338.989380 33.959839  0.7318 0.0731  0.8818 0.0881  0.9176 0.1295  0.8126 0.0910  0.9268 0.1157 
338.991940 33.983730  0.7778 0.0264  2.3959 0.0814  2.2663 0.1361  2.2248 0.1626  2.8878 0.2770 
338.995760 33.978786  1.2948 0.0903  1.9301 0.1346  1.7299 0.1177  1.0695 0.1129  0.7695 0.0361 
338.985050 33.962418 11.7400 0.9530  0.7223 0.0586  0.8743 0.0613                               
338.996150 33.985027  0.4538 0.0445  0.6280 0.0615  0.5810 0.0410  0.6256 0.0843  0.6578 0.0702 
338.996800 33.984528  0.6676 0.0947  0.4161 0.0590  0.4221 0.0767  0.5100 0.0744  0.4486 0.0836 
338.996800 33.973148                                               0.5637 0.1281  0.2628 0.0624 
338.977110 33.959965  0.4792 0.0578  0.3808 0.0459  0.3549 0.0509  0.5916 0.1149  0.6764 0.0568 
338.999240 33.967976  0.4734 0.1222  0.2246 0.0580  0.4656 0.0904  1.3826 0.1391  2.1521 0.2853 
338.995850 33.959450  1.0885 0.3262  1.7160 0.5142                 3.2806 0.4456  3.6037 0.3905 
338.981140 33.952812  2.2673 0.0880  3.5309 0.1370  3.5329 0.1899  2.9288 0.1883  2.8815 0.1331 
338.992160 33.983288  0.3747 0.0521  0.3053 0.0424  0.5009 0.0572  0.7279 0.0781  1.3980 0.0793 
339.001130 33.968872  1.3256 0.0789  1.4373 0.0856  1.4620 0.1192  1.2796 0.0542  1.0871 0.0456 
338.999630 33.962101  0.3656 0.1172  0.4655 0.1492                 0.8738 0.1497  0.9156 0.0705 
338.998540 33.975559  0.2940 0.0737  0.4697 0.1178                 0.5781 0.0672  0.4329 0.0550 
338.997470 33.949814  0.4407 0.0569  0.1703 0.0220  0.1729 0.0207                 0.0712 0.0186 
338.995180 33.964024  1.2602 0.0689  1.1899 0.0650  1.1220 0.0718  0.8212 0.1305  0.5664 0.0860 
338.997070 33.985237  0.6801 0.0473  1.1431 0.0795  1.3307 0.0447  1.0540 0.0753  0.8300 0.0904 
339.000370 33.966042                                1.4396 0.2138  2.7532 0.2566  1.3780 0.1356 
338.975770 33.952881  0.8450 0.0929  0.4284 0.0471  0.5493 0.0737  1.2644 0.1466  1.0813 0.1129 
338.999850 33.972542  0.2713 0.0483  0.1411 0.0251                                              
338.993470 33.979919  1.2097 0.0708  0.6252 0.0366  0.4898 0.0192  0.3775 0.0240  0.2442 0.0269 
339.020940 33.977768  1.8938 0.1596  3.0303 0.2553  3.7954 0.2913  4.1933 0.4229  3.7088 0.4301 
338.994050 33.962021  0.4091 0.0760  0.5457 0.1014  0.8095 0.1865  1.5473 0.2845  2.3068 0.3135 
338.994480 33.971054  0.9337 0.0679  1.1352 0.0825  1.2638 0.0684  0.9249 0.0990  0.7216 0.0258 
338.994660 33.984013                                               0.3212 0.0845  0.3559 0.0623 
339.000700 33.961452  2.1819 0.0858  2.1130 0.0831  1.7346 0.0618  1.3641 0.1416  1.0678 0.0719 
338.992460 33.975250 19.8350 1.0336  2.0026 0.1043  1.6805 0.0816  1.4536 0.0474  0.8905 0.1998 
339.014800 33.972797  0.3659 0.0285  1.4842 0.1156  2.2845 0.0890  2.5885 0.1568  3.6321 0.2828 
339.020900 33.966362  1.8150 0.1420  2.0978 0.1641  1.9056 0.0701  1.8898 0.2443  1.4067 0.0989 
338.995210 33.951530  9.9498 0.1990 12.8430 0.2569 11.0720 0.2323  7.4761 0.1975  5.5263 0.0430 
338.984560 33.970699  0.5297 0.0692  1.0456 0.1366  1.1960 0.1552  1.5699 0.2692  1.2820 0.1500 
338.994960 33.971527  1.9437 0.1121  0.9504 0.0548  0.8531 0.0403  0.9695 0.0183  0.9973 0.0987 
339.001770 33.965328  0.2353 0.0343  0.2924 0.0427  0.3042 0.0325                               
339.002080 33.968208  0.4937 0.1274  0.2548 0.0657                 1.0582 0.1949  1.2128 0.2672 
338.996520 33.977177  4.0788 0.4156  3.5056 0.3572  4.4164 0.2230  3.7879 0.1166  3.2379 0.3372 
338.983920 33.971783  1.3195 0.0868  1.7020 0.1120  1.9828 0.1287  1.1448 0.0765  1.0144 0.0687 
338.985200 33.970837  0.6226 0.0753  0.7012 0.0848  0.7772 0.0585  0.3720 0.0843  0.3126 0.0466 
338.999020 33.972866  0.3049 0.0270  0.4009 0.0355                 0.4257 0.1008  0.2017 0.0608 
338.991000 33.955933  0.9136 0.1511  0.9864 0.1632  1.1581 0.1631  2.1255 0.2599  2.0286 0.0985 
338.988280 33.960270  0.8559 0.2330  1.1787 0.3209  1.4232 0.3204  1.9238 0.5263  2.0339 0.2118 
339.004030 33.985508  6.8549 0.1799  9.2234 0.2420  7.5337 0.1072  5.2894 0.1667  3.2623 0.0208 
338.987580 33.960606  0.6624 0.0580  0.7177 0.0628  0.8126 0.0596  0.9408 0.1633  0.5872 0.0891 
338.995300 33.959614  0.4146 0.1148  0.2297 0.0636  0.3413 0.0594  0.4878 0.0924  0.6703 0.0751 
338.984710 33.966530  8.0917 0.1593  9.9742 0.1964  9.9412 0.2783  6.6683 0.1467  4.5297 0.1610 
339.001590 33.966118  0.9787 0.0603  1.6052 0.0989  1.7696 0.1121  1.2411 0.1618  1.4076 0.1089 
338.981050 33.959824                                0.2871 0.0580                               
338.985470 33.952591  0.3085 0.0430  0.1524 0.0212  0.0874 0.0195                               
339.005920 33.974281  0.2396 0.0344  0.2851 0.0409  0.2565 0.0338  0.3188 0.0724                
338.996730 33.985294  1.4606 0.0877  3.5310 0.2121  5.8562 0.1993  8.1163 0.1857 17.8170 0.2274 
338.983060 33.964306  0.8525 0.2126  0.3391 0.0846  0.3371 0.0645  0.4364 0.0863                
338.990910 33.982029  0.4966 0.0723  0.6359 0.0926  0.6772 0.0904  0.6993 0.0966  0.3846 0.0438 
338.975800 33.952446  0.5119 0.0474  0.3388 0.0314  0.3632 0.0421  0.4049 0.0544  0.2807 0.0203 
339.001830 33.967690  0.2869 0.0322  0.6712 0.0754  0.6258 0.1316  0.6650 0.0854  0.7356 0.0657 
339.020360 33.976849                                0.2351 0.0682  0.3633 0.0691                
338.995610 33.978504  1.3689 0.1305  1.3031 0.1242  1.2736 0.1167  1.1445 0.1547  1.0718 0.1113 
338.993770 33.970749  1.5352 0.1102  1.7911 0.1286  1.5976 0.1277  1.2607 0.0737  0.7873 0.0525 
339.020900 33.977749  1.4409 0.0808  2.9351 0.1646  3.2605 0.1425  2.8476 0.4487  3.0081 0.4961 
339.000060 33.968327  0.4916 0.1366  0.4989 0.1387  0.8438 0.1289  0.8214 0.0524  0.8071 0.0809 
339.001280 33.968018  0.7268 0.0572  0.7919 0.0623  0.7968 0.0638                 0.6805 0.0748 
338.984010 33.968948  0.2061 0.0514  0.4819 0.1202  0.5849 0.1199                 0.5158 0.1016 
338.987340 33.967751  7.7156 0.1898  9.1088 0.2240  8.3206 0.3174                 3.8009 0.0626 
338.997040 33.959881  1.7238 0.1116  1.7056 0.1104  1.1999 0.1007  1.0531 0.2034                
338.994260 33.953449                                0.4438 0.0340  0.3608 0.0363  0.4661 0.0516 
339.001070 33.963264  1.1499 0.0637  1.3603 0.0754  1.1603 0.0556  0.9558 0.0526  0.6034 0.0322 
339.022340 33.973846  1.3839 0.0528  1.4351 0.0547  1.2735 0.0780  0.7632 0.0927  0.7521 0.0940 
338.999510 33.968552  1.0751 0.0429  1.0171 0.0406  0.9916 0.0363  0.4537 0.0626  0.2738 0.0182 
338.981750 33.970051  0.9354 0.0443  1.3853 0.0656  1.2700 0.0657  0.7967 0.0374  0.4997 0.0302 
338.986600 33.952808                                               1.3135 0.1509  1.0611 0.0840 
339.005280 33.974106                 0.0963 0.0219                                              
338.996150 33.981720                                                              0.4808 0.1465 
339.003330 33.965260  1.0385 0.0365  1.8480 0.0650  1.7301 0.0598  1.4583 0.0485  1.0689 0.0686 
339.019410 33.965027  9.3896 2.5692 13.5850 3.7172 20.3610 2.7606  4.7568 0.1403  2.7481 0.0374 
338.993100 33.980831  0.7864 0.0575  1.1110 0.0813  1.2776 0.0794  0.8567 0.0684  0.7722 0.0382 
338.993190 33.982235  0.3711 0.0429  0.2665 0.0308  0.2068 0.0340  0.3056 0.0430  1.0133 0.1066 
339.000850 33.968250  0.4959 0.0998  0.4143 0.0833  0.8070 0.0541  1.1490 0.0888  1.9284 0.1199 
338.982270 33.959621  0.7950 0.0460  0.8069 0.0467  0.8262 0.0343  0.4992 0.0315  0.5271 0.0576 
338.971920 33.955112  0.4666 0.0947  0.5648 0.1146  0.7471 0.1165  1.6501 0.2098  1.8723 0.1842 
338.997070 33.984852  0.6156 0.0541  1.2183 0.1071  1.0517 0.0898  0.9782 0.0588  0.8159 0.0593 
338.986270 33.959480  0.4758 0.0387  1.0713 0.0871  0.7344 0.0707  0.6761 0.0574  0.6131 0.0367 
338.983000 33.965935 10.1280 0.1935 13.3320 0.2546 11.8260 0.2502  8.3919 0.1329  5.3908 0.1694 
338.995270 33.948738  1.1024 0.0965  1.1437 0.1002  1.0530 0.0709  0.6815 0.0170  0.4961 0.0179 
338.990360 33.979958  0.5028 0.0490  0.3589 0.0350  0.2477 0.0262  0.3486 0.0595  0.3976 0.0532 
338.995730 33.979626  1.0952 0.0418  1.2396 0.0473  1.1397 0.0463  0.8587 0.1027  0.5235 0.0318 
338.984190 33.969856  0.8812 0.0339  1.2074 0.0464  1.0745 0.0321  0.6712 0.0373  0.5749 0.0119 
339.013610 33.977272 10.1930 0.1306 14.1090 0.1808 11.4570 0.1376  8.8649 0.1451  5.4307 0.1672 
338.995210 33.983761  0.3575 0.0498  0.2466 0.0344  0.1634 0.0261  0.2423 0.0330  0.2044 0.0302 
338.990230 33.983768  1.0337 0.1300  1.3685 0.1721  1.6756 0.1708  1.9393 0.1363  2.3813 0.1878 
338.997340 33.985577  0.6805 0.0609  0.5868 0.0525  0.7151 0.0499  0.5652 0.0326  0.6735 0.0345 
338.999690 33.962158                                               1.5624 0.2325  1.6633 0.2466 
338.991420 33.983360  0.4212 0.0669  0.2410 0.0383  0.3100 0.0287  0.5592 0.0424  1.3792 0.1223 
339.001710 33.977257                                0.7573 0.0657  1.1114 0.1681  1.2948 0.0807 
338.997280 33.974480  0.6525 0.1398  1.1853 0.2540  1.4030 0.2236  1.6200 0.1809  1.2451 0.0988 
339.008940 33.959946  0.3290 0.0460  0.1115 0.0156                                              
338.979250 33.953842                                               0.4631 0.1366  0.2795 0.0743 
338.995210 33.979649  0.8259 0.0326  0.8383 0.0331  0.6843 0.0423  0.6057 0.0521  0.4264 0.0423 
338.996220 33.984631  1.2657 0.1917  1.5667 0.2373  1.6016 0.1837  1.3867 0.1477                
339.022580 33.965370                 0.9819 0.0994  0.7400 0.0530  0.6382 0.0937  0.7568 0.0142 
338.973020 33.952988  5.4585 0.1049  8.8423 0.1700  7.6146 0.1651  4.8486 0.1624  3.5148 0.0752 
338.984470 33.973686  1.2677 0.0784  1.0973 0.0679  1.0461 0.0435  0.6683 0.0763  0.5032 0.0298 
338.996770 33.970608  0.9177 0.0559  1.1439 0.0697  1.2910 0.0568  0.8758 0.1421  0.7030 0.0541 
339.029690 33.961159  0.1875 0.0531  0.1027 0.0291                                              
338.989380 33.960327                                0.2259 0.0388  0.2575 0.0554  0.5203 0.0551 
338.985200 33.955620  0.2071 0.0409  0.1284 0.0253                 0.1335 0.0224  0.2478 0.0581 
338.991460 33.981754  0.5447 0.0533  5.1105 0.4996  1.5900 0.1260  1.6571 0.0894  1.4496 0.0761 
338.996860 33.959862  0.6697 0.1046  0.5331 0.0833  1.0072 0.1470  2.7132 0.4597  3.1381 0.4056 
339.005800 33.969662                                                                            
339.014100 33.980324                                               0.7577 0.0968  0.7838 0.0980 
339.019170 33.977169 46.4360 9.3538 12.9080 2.6000  3.8303 0.1615  4.3944 0.2597  5.8649 0.1350 
339.004430 33.963234                                               0.2912 0.0459  0.2787 0.0729 
338.996220 33.975620  1.0298 0.0552  1.4691 0.0787  1.5437 0.0825  1.3233 0.0602  1.0402 0.0362 
338.998170 33.978859  0.2743 0.0860  0.1249 0.0392  0.1832 0.0192  0.2898 0.0694  0.3672 0.0539 
339.000760 33.965488  2.8146 0.1198  2.7466 0.1169  2.7370 0.0918  2.0969 0.0818  1.6637 0.0453 
338.998440 33.975559  0.8782 0.0972  1.0398 0.1151  1.2070 0.1384  1.2133 0.1137  0.8976 0.0322 
339.014470 33.973495  2.4153 0.1303  2.7421 0.1479  2.1727 0.0623  0.8301 0.1599  0.8034 0.1395 
338.976560 33.958046  0.1837 0.0334  0.1301 0.0237  0.1903 0.0345                               
339.028020 33.958870  0.5178 0.0533  0.7109 0.0732  0.9184 0.1257  1.4512 0.1333  1.4279 0.1222 
338.987950 33.955307  0.4832 0.0423  0.3591 0.0314  0.4706 0.0232  0.8576 0.0387  0.9550 0.0191 
339.007720 33.960121                                9.2098 1.5526  0.4056 0.0378  0.8708 0.2230 
338.998200 33.973236  1.1551 0.0713  1.5953 0.0985  1.5266 0.0734  1.5130 0.1334  1.3794 0.0786 
338.991940 33.981941  0.1871 0.0362  0.0922 0.0178  0.0865 0.0257  0.2854 0.0797  0.5192 0.1024 
339.023100 33.960457  0.4956 0.1235  0.4197 0.1046  0.4691 0.0846  1.0486 0.2228  1.0747 0.1151 
338.998540 33.960178  0.5345 0.0483  0.4919 0.0444  0.5301 0.0452  0.6218 0.0990  0.4230 0.0464 
338.975490 33.952599  0.4284 0.0714  0.3296 0.0550  0.5024 0.0810  1.1882 0.1860  1.0786 0.1183 
338.998290 33.985622  0.8746 0.0219  0.9488 0.0238  0.8826 0.0173  0.5488 0.0296  0.4482 0.0100 
338.985990 33.971405  0.6363 0.0540  1.0785 0.0915  1.0721 0.1057  1.0565 0.1557  0.8464 0.0597 
338.984220 33.964542  1.0979 0.2599  0.3497 0.0828                                              
338.997920 33.972656  7.9004 1.2127  1.3606 0.2088  1.0813 0.1552  0.7816 0.0708  0.4551 0.0354 
338.996120 33.978985  0.5834 0.0186  1.0484 0.0335  1.1405 0.0445  0.8605 0.0748  0.8740 0.0391 
338.997920 33.973850  0.3037 0.0642  0.1680 0.0355  0.1520 0.0461                               
338.985260 33.952148                                               0.4698 0.0840  0.9423 0.0920 
338.996370 33.982780  0.2163 0.0677  0.0813 0.0255                                              
339.006100 33.968864                                0.3759 0.0239  0.3783 0.0631  0.7378 0.0675 
339.001010 33.966232  0.3540 0.0448  0.3076 0.0389  0.4636 0.0246  0.7133 0.0611  1.3960 0.0575 
338.987580 33.960480  1.3524 0.0931  0.9620 0.0662  0.7991 0.0617                               
339.004520 33.968674  0.2266 0.0459  0.0957 0.0194  0.0854 0.0203                               
339.012450 33.980724  1.2231 0.0752  1.2404 0.0763  1.3842 0.1490  1.1098 0.1762  0.8764 0.0982 
338.993260 33.947559  0.4314 0.0782  0.2635 0.0478  0.1469 0.0263  0.2419 0.0389  0.2835 0.0541 
338.984100 33.973610                                0.6144 0.0489  0.5987 0.0330  0.5444 0.0631 
338.999940 33.967598  0.8579 0.0799  0.8336 0.0776  0.7114 0.0439  0.5216 0.0567                
339.002110 33.973019  4.8308 0.1602  5.9150 0.1962  4.5767 0.1227  3.5416 0.0699  2.0839 0.0314 
338.978030 33.953884  1.4580 0.0611  1.7009 0.0713  1.6019 0.0926  1.9414 0.2135  1.9734 0.2467 
338.997920 33.975491  1.2229 0.2740  0.5546 0.1243  0.6790 0.0904                               
339.014070 33.962616                                0.1231 0.0342                 0.1233 0.0180 
339.014800 33.968433  0.3829 0.0755  0.4147 0.0817  0.3943 0.0653  0.4555 0.0700  0.3442 0.0362 
338.995390 33.978439  0.7741 0.1421  1.0885 0.1998  1.1780 0.1621  1.0146 0.2316  0.9330 0.1817 
338.996920 33.959438                                0.4167 0.0600  1.5779 0.2987  1.2293 0.1720 
338.993500 33.981575  0.4957 0.0489  1.0437 0.1031  0.7845 0.0502  0.2549 0.0683  0.6098 0.0719 
338.998230 33.977123  2.6015 0.0966  3.1989 0.1188  2.6111 0.1264  2.1327 0.0766  1.5739 0.0190 
338.987180 33.961174  0.3648 0.0782  0.3322 0.0712                 0.4472 0.1099                
338.977050 33.968094                                               0.1127 0.0280                
338.975560 33.954460                                               1.2285 0.2045  1.0185 0.1479 
338.985780 33.952213                                0.7838 0.1265  1.4241 0.1999  1.5567 0.2293 
338.994450 33.973980  1.3061 0.0899  1.3929 0.0959  1.1147 0.0719  0.9205 0.0628  0.6419 0.0362 
339.030360 33.961838  1.2924 0.3132  6.4019 1.5515  1.2974 0.0818  2.8152 0.6572  1.0329 0.0370 
338.988710 33.983006  0.3353 0.0452  0.1749 0.0236  0.2420 0.0276  0.3638 0.0439  0.2911 0.0139 
338.999570 33.971722  0.5621 0.0371  0.4558 0.0301  0.3150 0.0370  0.2298 0.0671                
338.985530 33.952213  0.1519 0.0308  0.1688 0.0342  0.2874 0.0760  0.5308 0.0866  0.7694 0.0836 
338.998410 33.967548  0.5156 0.0378  0.7298 0.0535  0.6494 0.0465  0.6412 0.0524  0.4865 0.0418 
338.997560 33.974331  0.2274 0.0206  0.3602 0.0327  0.9017 0.0574  4.1415 0.2771  7.7680 0.3205 
338.980530 33.955261  0.2686 0.0551  0.3119 0.0640  0.3731 0.0615  0.7399 0.1175  0.4993 0.0675 
339.004610 33.977470  0.4702 0.0978  0.4720 0.0982  0.5484 0.1039  0.6688 0.1356  0.5297 0.0823 
338.992770 33.972614  0.2752 0.0483  0.2247 0.0394  0.2165 0.0331  0.3358 0.0325  0.3258 0.0182 
338.995700 33.967148  1.0243 0.0638  1.2150 0.0757  0.8813 0.0752                               
339.000370 33.966320  0.4128 0.0861  0.3491 0.0728  1.1119 0.1424  2.6230 0.3670  1.7866 0.2023 
338.997800 33.953114  0.8828 0.0344  1.3955 0.0544  1.4627 0.0568  1.1303 0.0520  0.7765 0.0438 
339.001250 33.965546                                1.4215 0.3772  1.1595 0.3193  0.7874 0.0804 
338.991760 33.974873  1.7895 0.0942  1.7887 0.0942  1.6864 0.0934  1.3315 0.0819  0.8596 0.0274 
338.992890 33.958580  1.3517 0.3002  1.6429 0.3649  2.4004 0.4232  3.9634 0.5979  7.1241 0.6750 
338.997040 33.985546  0.3552 0.1019  4.8218 1.3831  0.6664 0.0558  0.6329 0.0797  0.6148 0.0642 
338.998170 33.959545  9.8636 1.7392  0.5094 0.0898  1.2077 0.1298  2.4518 0.2588  1.4102 0.1524 
338.991580 33.970757  1.0390 0.0316  1.6787 0.0511  1.7971 0.0662  1.3437 0.0977  0.9712 0.0186 
338.996430 33.975624                                               0.5185 0.1040  0.7174 0.1325 
338.979310 33.953892  0.8860 0.1552  0.5697 0.0998                 1.1307 0.2891  1.3198 0.1965 
338.981320 33.965836                                                                            
338.995390 33.959908  1.0374 0.1067  2.0920 0.2152  2.3718 0.1966  1.8993 0.0767  2.1737 0.1070 
338.982450 33.958370  5.4618 0.0712  6.0380 0.0787  4.4997 0.1182  3.7305 0.0604  2.3674 0.0338 
339.004120 33.976994  0.5619 0.0271  0.9130 0.0440  0.8956 0.0333  0.5598 0.0493  0.6250 0.0561 
339.006770 33.940056  0.3638 0.0677  0.4896 0.0911  0.7752 0.1303  1.8948 0.3587  1.9293 0.2639 
338.990260 33.983639  0.4714 0.1204  6.4571 1.6496  1.7059 0.0933  1.5017 0.0411                
338.996580 33.953854  0.2874 0.0858  0.0881 0.0263                                              
339.000370 33.968128                                0.8614 0.0692                               
338.990750 33.960075  0.1690 0.0481  0.1298 0.0370  0.1000 0.0280                               
339.025700 33.960499  1.2055 0.1080  1.3345 0.1195  1.2540 0.1062  0.8125 0.0640  0.6636 0.0289 
339.008030 33.971676 24.0130 0.6310  1.5365 0.0404  1.6630 0.0534  1.2115 0.1144                
339.018430 33.965847  0.5974 0.0623  0.5927 0.0618  0.6707 0.0586  1.7388 0.2629  2.0938 0.1956 
338.976070 33.956638  0.8012 0.0451  0.4248 0.0239  0.2763 0.0287  0.2416 0.0123  0.2501 0.0210 
338.996460 33.984402  0.1540 0.0355  0.1381 0.0318  0.1385 0.0203                               
338.980470 33.953266  0.3632 0.0289  0.3718 0.0296  0.4596 0.0412  0.5651 0.1014  0.5542 0.0775 
339.006650 33.943161  1.1078 0.0890  1.3922 0.1118  1.8393 0.1411  2.6646 0.2165  3.6760 0.1474 
339.000400 33.964298  0.3788 0.0415  0.5495 0.0602  0.5809 0.0515  0.6175 0.1505  0.8182 0.0800 
338.989110 33.979595                                2.2456 0.0991  1.7735 0.0781  1.2782 0.1696 
339.026000 33.961575  1.1756 0.0686  1.2931 0.0754  1.3092 0.0700  0.8654 0.0323  0.6232 0.0279 
338.992980 33.958923                                                                            
338.976470 33.956894  4.1861 0.0731  5.2150 0.0911  4.1591 0.1034  2.5454 0.0194  1.8363 0.0265 
338.988490 33.970474                                0.5184 0.0838  1.1466 0.1862  0.9114 0.0996 
338.985870 33.972824  0.4630 0.1144  0.4608 0.1138  0.7582 0.1362  0.6858 0.0881  0.8620 0.1082 
338.984860 33.973858  0.7968 0.1009  0.8373 0.1060  0.6596 0.0790  0.6506 0.0615  0.4583 0.0357 
338.982360 33.960445                                0.2049 0.0415  0.3949 0.0593  0.5289 0.0711 
338.990780 33.954250                                0.2360 0.0430  0.7909 0.1492  0.6867 0.0985 
338.981720 33.961960                                1.2312 0.0972  1.5442 0.3528  1.2257 0.1705 
338.991550 33.981773  0.4502 0.0887  0.2902 0.0572  0.3203 0.0400  0.4329 0.1246                
338.991490 33.959854                                1.4640 0.4102                               
338.990880 33.947540  0.0994 0.0134  1.0082 0.1358  0.8657 0.1902  0.6394 0.0960  0.4341 0.0395 
338.993410 33.961330  0.4342 0.0205  0.5027 0.0237  0.5499 0.0312  0.2990 0.0146  0.2054 0.0279 
339.000030 33.968716                                0.5493 0.0954  2.0111 0.3863  1.3363 0.2098 
339.015010 33.977962  3.4285 0.0599  4.3643 0.0762  3.6544 0.1274  2.3305 0.1216  1.6935 0.0855 
338.999080 33.952602  0.4417 0.0312  0.3516 0.0248  0.2291 0.0172                 0.2351 0.0140 
339.002440 33.937969  0.6598 0.1400  1.1695 0.2482  2.0983 0.4323  6.5070 1.2401  5.2202 0.7697 
339.003450 33.982159  0.7725 0.0607  1.0178 0.0800  1.0523 0.0738  0.7342 0.0914  0.5667 0.0374 
338.986630 33.961025  1.5957 0.0766  3.0387 0.1460  3.0430 0.1961  2.4420 0.1186  2.2189 0.0784 
338.990510 33.978390  0.4808 0.1200  0.1221 0.0305                                              
339.001920 33.984642  0.1745 0.0466  0.1249 0.0334  0.1095 0.0286                               
338.999690 33.974285  0.7985 0.0120  1.7642 0.0265  1.8973 0.0255  1.2165 0.0571  1.4830 0.0659 
338.998200 33.981335  0.2806 0.0309  0.2438 0.0269  0.4104 0.0323  0.4368 0.0265                
339.020780 33.977673  1.1144 0.0694  1.8786 0.1170  2.3068 0.1522  2.0049 0.2168  1.8045 0.1202 
339.002080 33.967804                                1.0069 0.0657  0.9126 0.1332  1.1994 0.0593 
338.981200 33.959682                 0.5186 0.0582  0.5764 0.0712  0.8355 0.1708  1.6387 0.2428 
338.981660 33.966770  4.4077 0.1720  5.0755 0.1981  4.1038 0.1203  3.2314 0.6272  1.9146 0.2072 
339.009740 33.970390  2.0372 0.1968  1.3968 0.1350  1.3271 0.2038  0.9541 0.1503  0.7258 0.0667 
338.990840 33.983440  0.7946 0.0124  2.0938 0.0327  2.4871 0.0359  1.9904 0.0679  2.0401 0.1493 
338.985230 33.966789  1.2524 0.1965  1.2110 0.1900  1.7327 0.3033  1.3304 0.3104  2.2686 0.3980 
338.996000 33.983250  1.1371 0.0347  2.0460 0.0624  2.3048 0.0960  2.1764 0.0563  1.7530 0.0754 
338.997680 33.956528  0.4822 0.0160  0.9511 0.0317  0.9925 0.0308  0.7332 0.0189  0.4761 0.0265 
339.000580 33.985062  2.4587 0.1016  2.9024 0.1199  2.8613 0.1264  2.2404 0.1507  2.0282 0.0812 
339.001400 33.967777  0.1233 0.0118  0.2861 0.0273  0.3047 0.0376  0.1316 0.0252                
339.025880 33.971546  0.9112 0.0850  0.9336 0.0871  1.3802 0.1386  2.2705 0.2811  1.9788 0.1956 
338.988620 33.951874  1.2060 0.3400  0.2575 0.0726  0.3450 0.0394  0.4016 0.0403  0.5589 0.0162 
338.998410 33.951542                                4.7131 1.1474  0.4968 0.0285  0.3272 0.0607 
338.992370 33.958912  4.3258 0.3333  4.2992 0.3313  3.7377 0.1406  2.5506 0.0612  1.7076 0.1117 
338.997710 33.969936  0.7162 0.0514  0.8237 0.0591  0.8364 0.1788  0.8151 0.1327  0.6189 0.0429 
338.997070 33.970085  0.2042 0.0372  0.2698 0.0492  0.2537 0.0555  0.2422 0.0591  0.2982 0.0431 
339.001950 33.966396  1.4103 0.0886  2.5422 0.1597  2.8840 0.1553  2.3387 0.0684  2.0786 0.0848 
339.005890 33.980686  0.6573 0.0453  0.8165 0.0563  0.8283 0.0439  0.5498 0.0487  0.3640 0.0428 
339.001560 33.965031                                                                            
338.998350 33.951279  0.1781 0.0477  0.0878 0.0235                                              
338.992190 33.947689                                0.9091 0.0339  0.6632 0.0691  0.7406 0.0629 
338.995940 33.939201                                0.8967 0.2030  1.5056 0.1549  1.5610 0.2501 
338.980900 33.953533                                               1.3792 0.2191  0.9622 0.1810 
338.997440 33.985653  5.2743 1.0137  0.3713 0.0714  4.1049 1.2789  0.1937 0.0581  0.2615 0.0270 
338.999020 33.985802  0.6857 0.0638  0.6422 0.0598  0.5565 0.0498  0.4211 0.0318  0.3635 0.0335 
338.997190 33.971123  0.8182 0.0355  0.7311 0.0317  0.7077 0.0245  0.6101 0.0698  0.3344 0.0357 
339.001460 33.966206  0.4930 0.0652  0.6080 0.0804  0.5608 0.0533  0.7511 0.0459  0.9221 0.0713 
338.990420 33.978588  0.1831 0.0181  0.2651 0.0262                                              
338.996950 33.985203  0.6873 0.0782  1.1871 0.1351  0.8753 0.0827  0.7987 0.0629  0.6927 0.0552 
338.991970 33.947582  0.3925 0.0506  0.4243 0.0547  0.7581 0.0791  0.9059 0.0930  1.5687 0.0694 
338.980870 33.963009  0.2140 0.0560  0.1592 0.0417                                              
339.014400 33.965469                                0.3890 0.0757  0.2756 0.0541  0.2755 0.0396 
338.997410 33.959873  0.8560 0.0535  1.3897 0.0869  1.2631 0.0566  1.0946 0.1710  1.0675 0.2302 
339.003360 33.983425  0.5371 0.0276  0.4609 0.0237  0.3803 0.0534  0.4794 0.0467  0.3704 0.0462 
338.992460 33.950970  0.5429 0.0932  0.5537 0.0950  0.6731 0.1140  0.9613 0.1232  0.7169 0.0619 
338.987150 33.961029                                               0.2463 0.0603                
338.998440 33.974270  0.5852 0.0393  0.5217 0.0350  0.5593 0.0350  0.5342 0.0450  0.3142 0.0296 
338.989750 33.962715  2.2045 0.2917  2.0471 0.2709  1.9698 0.0944                 0.9211 0.1754 
338.990880 33.959740  1.4315 0.0427  2.0010 0.0597  1.9148 0.0986  1.9173 0.2105  2.4970 0.3785 
338.988980 33.976955                                0.1276 0.0228  0.2268 0.0749                
338.984830 33.962269  0.7503 0.0946  0.6000 0.0757                 0.7166 0.1280  0.5401 0.0981 
338.999820 33.985340  0.4541 0.0234  0.4008 0.0206  0.3232 0.0230  0.1680 0.0064                
338.999240 33.960766                                4.6573 1.0342  0.5747 0.1682  0.5056 0.1155 
338.996400 33.983391  0.4036 0.0656  0.8109 0.1318  0.8269 0.1052  1.1499 0.1312  1.3163 0.2366 
338.975680 33.952503  0.2628 0.0498  0.2983 0.0565  0.2920 0.0301  0.4829 0.0643  0.3263 0.0479 
338.986390 33.960945  4.0686 0.2555  1.3332 0.0837  1.3287 0.0942  1.1394 0.1981  0.9885 0.1341 
338.998690 33.976200  2.3495 0.0413  2.3369 0.0411  1.8872 0.0628  1.3956 0.1311  0.9921 0.0342 
338.989690 33.980221                                0.5982 0.1829                 0.3829 0.0677 
338.999540 33.974125  0.9755 0.1415  0.7429 0.1078  1.5904 0.1544  2.8235 0.2419  8.1922 0.6026 
338.997440 33.954597  0.7117 0.0196  0.7822 0.0215  0.7402 0.0205  0.4814 0.0157  0.3644 0.0093 
338.980990 33.952713  0.6407 0.0620  0.3796 0.0367  0.4549 0.0408  0.4321 0.0684  0.3980 0.0503 
339.003170 33.984215  0.7124 0.0925  1.3072 0.1698  1.6685 0.1382  1.3684 0.0943  1.1637 0.0422 
338.993260 33.953278                                0.0898 0.0242  0.2384 0.0513  0.2396 0.0585 
338.998500 33.967552  1.1724 0.0652  1.2376 0.0689  1.3190 0.1041  0.8530 0.1260  0.7539 0.1522 
339.001920 33.968410  1.0016 0.0839  1.0621 0.0890  1.0375 0.1164  0.9171 0.1050  0.6323 0.0741 
338.996770 33.959282 14.4290 3.4388  0.5899 0.1406                 3.2150 0.5782  1.9923 0.2827 
339.021270 33.976658  0.5520 0.0495  0.7236 0.0649  0.9723 0.1071  0.7250 0.0954  0.6470 0.0272 
338.988490 33.964844  4.0213 0.1399  4.2112 0.1465  3.4723 0.1688  2.8422 0.1015  1.8476 0.0325 
339.000760 33.964027  0.4041 0.1107  0.1873 0.0513  0.2031 0.0436                               
338.998440 33.970531  0.8068 0.0456  0.9889 0.0559  0.9476 0.0710  0.8528 0.0394  0.5164 0.0947 
338.993350 33.980488  0.8071 0.0801  1.2378 0.1229  1.5182 0.1450                 1.2333 0.0881 
338.993710 33.970196  0.9578 0.0349  1.1268 0.0411  0.9838 0.0608  0.8200 0.0521  0.6008 0.0738 
338.990630 33.978817  0.5074 0.0219  0.7932 0.0342  0.7018 0.0198  0.5362 0.0351  0.3856 0.0117 
338.999180 33.985912  0.3333 0.0194  0.3975 0.0232  0.3668 0.0173  0.4004 0.0493  0.3456 0.0694 
338.993800 33.983978  1.5838 0.0358  1.7005 0.0384  1.4938 0.0487  1.2125 0.0729  1.0029 0.0523 
339.025020 33.972099  0.6583 0.0582  0.2763 0.0244  0.1219 0.0312  0.1349 0.0387                
339.000670 33.964077  0.7912 0.0710  0.6361 0.0571  0.5744 0.0410  0.3404 0.0379  0.3578 0.0794 
338.997070 33.975739  0.7140 0.0589  0.7568 0.0624  0.7597 0.0443  0.4651 0.0289  0.3631 0.0365 
338.991970 33.983166  0.5207 0.0218  1.6695 0.0699  1.8438 0.1054  1.1834 0.0550  1.0982 0.0506 
338.977510 33.951031  0.3851 0.0682  0.8073 0.1430  1.1834 0.1877  1.9317 0.1880  2.1901 0.1612 
338.991060 33.947472  0.5876 0.0999  0.5943 0.1011  0.5807 0.0776  0.5066 0.0556  0.3922 0.0315 
339.002440 33.938129  0.1510 0.0482  0.1105 0.0353  0.1533 0.0318  2.4838 0.4927  1.7717 0.2999 
338.994570 33.971752  0.2583 0.0234  0.1878 0.0170                                0.2052 0.0365 
339.000370 33.950397                                0.2074 0.0592  0.2541 0.0601  0.1781 0.0303 
338.989560 33.962692  0.7425 0.0813  0.6953 0.0762  0.7335 0.0612  0.6508 0.0957  0.9687 0.0362 
338.993800 33.968712  8.2273 0.1184 10.6180 0.1529  9.7309 0.1110  6.8412 0.1569  4.5557 0.1286 
338.990660 33.983448  0.8648 0.2002  1.0025 0.2321  0.9962 0.0622  0.9194 0.0646  0.9575 0.0688 
338.984590 33.970905  0.3012 0.0443  0.7404 0.1088  1.0161 0.1731  1.3088 0.2071  1.1588 0.0996 
339.022090 33.976643  0.6147 0.0629  0.6430 0.0658  0.7400 0.0640  0.5836 0.0659  0.5402 0.0792 
338.987950 33.960377  0.5632 0.1350  0.3653 0.0876  0.4317 0.0660  0.5103 0.0857  1.1628 0.1186 
339.005400 33.969349  0.4227 0.0526  0.2380 0.0296  0.1909 0.0241  0.2085 0.0356  0.1596 0.0463 
338.997800 33.959850  0.7740 0.0558  0.5322 0.0384  0.2469 0.0287                               
338.993960 33.982849  2.3957 0.1144  2.5141 0.1201  2.6116 0.1003  1.9279 0.0591  1.5913 0.0729 
338.993530 33.947144  0.0786 0.0191  0.1657 0.0403  0.2934 0.0784  0.4026 0.0502  0.4224 0.0412 
339.012660 33.960453                                                                            
338.977660 33.954685                                               0.8243 0.0388  0.7995 0.0749 
338.983180 33.953903  3.9566 0.0710  4.5713 0.0820  3.4658 0.0841  2.7785 0.0503  1.6270 0.0507 
338.975950 33.952389  0.2365 0.0440  0.2131 0.0396  0.3768 0.0484  0.4738 0.0524  0.3627 0.0358 
338.998110 33.974236  0.1453 0.0236  0.1440 0.0234  0.1377 0.0255  0.4527 0.0524  0.4767 0.0392 
338.990720 33.954170  0.4213 0.0507  0.3816 0.0459  0.6424 0.0635  0.9703 0.1217  0.7528 0.0688 
339.000120 33.967876                                0.5035 0.0992  0.4418 0.0449  0.2001 0.0436 
339.010590 33.979000  0.6085 0.0373  0.9296 0.0569  0.8997 0.0696  1.2803 0.1200  1.1938 0.1330 
338.991390 33.982456  0.2583 0.0181  0.5909 0.0414  0.5551 0.0294  0.6204 0.0339  0.4303 0.0597 
339.003300 33.963875  0.6030 0.0428  0.5692 0.0404  0.5216 0.0485  0.3290 0.0310  0.2328 0.0301 
338.997770 33.974049  0.6498 0.0848  0.7051 0.0920  0.7371 0.0771  0.6648 0.0445  0.4999 0.0736 
338.992490 33.974773  1.4808 0.0634  1.3339 0.0571  1.0771 0.0387  0.7731 0.0177  0.5919 0.0231 
339.002010 33.964481  1.4933 0.1295  1.6469 0.1428  1.5887 0.0902  1.4799 0.1043  1.0618 0.0236 
338.995790 33.984718  0.3024 0.0566  0.1306 0.0244  0.2064 0.0216  0.2279 0.0731  0.5866 0.0217 
338.996370 33.948250                                0.0655 0.0168  0.0777 0.0231                
338.985110 33.972717  0.3315 0.0651  0.5428 0.1066                 0.3408 0.0758                
338.998050 33.973873  0.6413 0.1066  0.7129 0.1185  0.7200 0.0572  0.6464 0.0370  0.5352 0.0735 
338.997440 33.977711  0.1900 0.0285  0.1793 0.0269  0.3245 0.0245  0.3518 0.0364  0.6507 0.0092 
338.991520 33.959816                                                                            
339.012700 33.964714  4.5822 0.1464  4.3261 0.1382  3.8543 0.1024  2.9407 0.0508  1.9560 0.0613 
338.991150 33.980164  0.5905 0.0437  0.3820 0.0283  0.7812 0.0705  1.1828 0.1313  2.4641 0.1866 
338.994450 33.967896  2.3902 0.1919  2.5757 0.2068  2.9367 0.3089  8.8880 1.1461 11.1040 1.1043 
338.999420 33.971603  0.6404 0.0366  0.7739 0.0442  0.7490 0.0376  0.5857 0.0662  0.4297 0.1214 
338.977910 33.966068  0.6505 0.0471  1.1502 0.0832  1.6475 0.1231  2.4298 0.1920  2.8807 0.1817 
338.984380 33.953011  0.2317 0.0438  0.2873 0.0544  0.1060 0.0233                 0.1847 0.0217 
338.993230 33.963341  0.7601 0.0499  1.1842 0.0777  0.7272 0.0907                               
339.025540 33.963634  0.6412 0.1402  0.5819 0.1272  0.8166 0.1179  1.5427 0.2787  1.5903 0.1740 
339.019620 33.962570  0.4951 0.0961  0.6247 0.1213  1.1257 0.2027  4.2310 0.8168  4.2094 0.5580 
339.023010 33.965214  0.4142 0.0619  0.5718 0.0854                 1.6097 0.2157  1.7890 0.1506 
338.986270 33.960983  0.6096 0.1038  1.9430 0.3309  2.4319 0.3284  2.9583 0.3457  3.4398 0.1400 
338.987090 33.961014  1.1670 0.0983  0.9307 0.0784  0.9304 0.1316  0.7670 0.2103  0.3548 0.0212 
338.989690 33.961994  0.7989 0.0410  0.9880 0.0507  0.9236 0.0579                 0.6412 0.0704 
338.996340 33.981888  3.5620 0.1792  3.5574 0.1790  3.3229 0.1733  2.4457 0.0924  2.1094 0.1039 
339.020600 33.977512  0.3046 0.0421  0.2429 0.0335  0.2125 0.0568  0.4496 0.0465  0.7791 0.1178 
338.997280 33.959648  0.6385 0.0994  1.3165 0.2048  1.5349 0.2612  2.4137 0.4054  1.8162 0.2094 
338.985750 33.952389                                                              0.3289 0.0391 
338.998500 33.960285  0.9065 0.1292  1.3946 0.1987  1.5352 0.1682  1.2341 0.0766  1.0122 0.0606 
338.996830 33.975780  0.4578 0.0682  0.2035 0.0303  0.2042 0.0237  0.1694 0.0252                
338.984990 33.963737  3.0949 0.0915  3.3581 0.0993  2.4243 0.1070  1.9893 0.2086  0.9203 0.2279 
338.999940 33.963230  0.6203 0.0350  0.6758 0.0381  0.6463 0.0316                               
339.000670 33.984264  0.2466 0.0144  0.3893 0.0227  0.3952 0.0357                 0.2427 0.0576 
338.983340 33.973190  0.1987 0.0414  0.1413 0.0294  0.2555 0.0499  0.9869 0.1492  1.2729 0.1683 
338.996150 33.985207  0.2913 0.0435  0.3177 0.0475  0.2389 0.0766                 0.3177 0.0236 
339.003080 33.967262  0.2562 0.0350  0.3983 0.0545  0.3106 0.0364  0.2316 0.0725                
339.000820 33.973164  0.5887 0.0403  0.5331 0.0365  0.4981 0.0364  0.4500 0.0307  0.3817 0.0508 
338.973210 33.955803  3.6994 0.0601  4.1922 0.0681  3.4207 0.0506  2.0244 0.0470  1.6858 0.0192 
339.003110 33.988316  0.6985 0.0765  0.4286 0.0470  0.3864 0.0416  0.3898 0.0435  0.4077 0.0357 
338.980560 33.956512                                0.6928 0.1702  1.6379 0.1838  1.7764 0.1530 
338.996980 33.984489  0.1422 0.0248  0.1660 0.0289  0.2195 0.0420  0.1616 0.0142  0.2033 0.0332 
338.997860 33.982800  0.3645 0.0351  0.2494 0.0240  0.0894 0.0223                               
339.004850 33.964024  1.4664 0.0350  2.3284 0.0556  2.5319 0.0687  1.8822 0.0470  1.7528 0.0284 
338.999540 33.939690  0.1300 0.0258  0.1505 0.0299  0.1036 0.0280  0.3605 0.0385  0.4828 0.0648 
338.995670 33.975918  1.3773 0.1138  1.1307 0.0934  1.1788 0.1008  1.0667 0.1068  0.8433 0.0629 
338.989140 33.978569  0.7470 0.1828  0.6893 0.1687  4.6543 1.2507                 1.5226 0.4616 
339.015620 33.961662  3.7653 0.1575  4.6184 0.1932  4.0024 0.1326  2.8543 0.0534  1.9245 0.0379 
338.989590 33.977528  0.2429 0.0622  0.1560 0.0399  0.3891 0.0336  0.6805 0.0769  0.7916 0.0952 
338.984040 33.968487  0.4839 0.0292  0.6598 0.0398  0.7139 0.0326  0.6322 0.0763  0.5228 0.0594 
338.993190 33.958759  0.5231 0.0244  2.1887 0.1023  2.3497 0.1100                 3.1417 0.2648 
338.993840 33.983936  1.3033 0.0588  1.3015 0.0587  1.1572 0.0634  1.1720 0.1022  0.9523 0.0446 
339.000520 33.967133  0.5394 0.0495  0.4729 0.0434  0.5756 0.0624  0.5334 0.1141  0.4623 0.0792 
338.977810 33.963394  0.2924 0.0498  0.3926 0.0669  0.5259 0.0804  1.0426 0.1218  1.0856 0.1080 
338.997650 33.961521  1.1310 0.1020  1.2895 0.1163  0.9284 0.1147  0.7646 0.0686  0.5819 0.0451 
338.982420 33.958675                                               0.6151 0.1314                
338.997710 33.975098  1.5033 0.1399  0.7156 0.0666  0.5860 0.0581  0.4170 0.0312  0.2731 0.0374 
338.990140 33.979607  1.0522 0.0248  2.3180 0.0547  2.2620 0.0625  1.7915 0.0515  1.6570 0.0698 
338.989590 33.983612  0.2439 0.0746  0.3075 0.0940  0.3987 0.0564  0.4088 0.0838  0.2904 0.0628 
338.994140 33.959496  0.5781 0.1194  0.4808 0.0993  0.3934 0.0592  0.7818 0.0826  2.1896 0.2855 
338.988100 33.950756  0.3881 0.1036  0.3573 0.0954  0.3781 0.0934  0.4229 0.0914  0.3930 0.0507 
339.000240 33.951176                                                              0.4127 0.0442 
338.983370 33.972015  0.2881 0.0434  0.2868 0.0432  0.2183 0.0284                 0.2544 0.0303 
338.999210 33.967552  0.6097 0.1040  0.7246 0.1236  0.6706 0.0561  0.6279 0.0518  0.8496 0.0629 
338.997310 33.981445  0.2194 0.0351  0.2312 0.0370  0.8557 0.1047  1.8483 0.2180  0.9461 0.0600 
338.994780 33.947689                 0.4837 0.0307  0.3900 0.0238                 0.3801 0.0116 
338.997830 33.979626                                                              0.1372 0.0341 
338.992800 33.952133  0.1252 0.0280  1.5917 0.3561  0.6713 0.0417                 0.2621 0.0733 
338.997560 33.974434  0.8307 0.1128  1.7232 0.2340  2.0771 0.2128  2.3639 0.1601  2.0755 0.0905 
339.005800 33.974327  0.9258 0.1052  1.3510 0.1535  1.5918 0.1542  1.4023 0.1153  1.0669 0.0522 
338.996340 33.979576  0.3184 0.0637  0.3551 0.0711  0.4166 0.0768  0.4926 0.0664  1.1387 0.1357 
338.997190 33.984734  1.4385 0.0640  1.6750 0.0745  1.4579 0.0743  1.1640 0.0561  0.8516 0.0433 
338.994750 33.964806  5.7805 0.1408  7.8912 0.1922  6.6849 0.0984  4.2085 0.1888  3.1498 0.2078 
338.992920 33.975887  1.4601 0.0953  1.6958 0.1107  1.4308 0.0690  1.1545 0.0747  0.7566 0.0165 
338.978820 33.967213  5.4456 0.1147  6.2289 0.1312  5.7517 0.1283  3.9598 0.1170  2.7388 0.0591 
339.004640 33.964127  0.4753 0.0255  0.7303 0.0391  0.7116 0.0309  0.4631 0.0483  0.4227 0.0929 
338.975520 33.952641  0.2907 0.0691  0.1829 0.0435  0.3022 0.0280  1.0422 0.1995  0.8658 0.1072 
338.996640 33.984570  0.6222 0.0706  0.7911 0.0897  0.5970 0.1053                 0.3997 0.1059 
339.024870 33.960781  0.1893 0.0229  0.2517 0.0305  0.2600 0.0428  0.5273 0.0515  0.4970 0.0753 
338.981690 33.959908  0.5000 0.0401  0.8112 0.0651  0.9182 0.1052  0.7050 0.0940  0.5484 0.0491 
338.991000 33.971897  0.9833 0.0433  0.9852 0.0433  0.9509 0.0612  0.9077 0.0724  0.7186 0.0495 
338.999330 33.972469  0.4454 0.0589  0.2182 0.0288  0.4299 0.0291  0.5213 0.0343  1.3377 0.0250 
338.976040 33.955006  0.1651 0.0473  0.2353 0.0674  0.1996 0.0499  0.2210 0.0393  0.2096 0.0253 
338.979980 33.955261  0.1487 0.0154  0.1946 0.0202  0.1584 0.0508  0.8381 0.1759  0.6215 0.0845 
339.001740 33.968342  0.7394 0.0774  1.1713 0.1227  1.3421 0.1373  1.7016 0.3495  1.5287 0.2439 
339.011230 33.977936  1.3629 0.0996  1.5171 0.1108  1.4528 0.1168  1.1873 0.0839  1.2001 0.0440 
338.994290 33.978149  0.4804 0.0630  0.5780 0.0759  0.7121 0.0825  0.5758 0.0684  0.3908 0.0693 
338.997890 33.985653  0.9884 0.0331  1.1732 0.0393  1.0772 0.0342  0.7152 0.0437  0.5497 0.0183 
338.982180 33.965233  2.8749 0.0822  2.9660 0.0848  2.6345 0.0781  1.8724 0.0685  1.3104 0.0501 
339.014800 33.972733  0.9572 0.2087  0.9605 0.2094  1.3867 0.2140  3.4618 0.4899  4.1613 0.7695 
338.991670 33.974876  1.3225 0.0507  1.3539 0.0519  1.1643 0.0538  0.9670 0.0440  0.5111 0.0196 
338.984410 33.970284  0.5524 0.0863  0.5325 0.0832  0.5144 0.0761  0.3921 0.0452  0.1802 0.0554 
339.012270 33.961636  0.3613 0.0758  0.3812 0.0800  0.5349 0.0914  1.5926 0.3004  1.5660 0.1736 
338.987920 33.955200  0.4154 0.0741  0.4917 0.0877  0.6003 0.0769  0.8981 0.1011  1.0148 0.0333 
338.982150 33.962822  0.7164 0.1216  0.4013 0.0681  0.5444 0.0955  0.7830 0.1319  1.3834 0.1462 
339.002500 33.961277  3.7807 0.1735  1.1895 0.0546  1.0978 0.0652  1.1176 0.0717  1.3553 0.0441 
338.996770 33.984459  3.6458 0.1920  0.7476 0.0394  0.8286 0.0824  0.4124 0.0340  0.4203 0.0510 
339.012970 33.964321  0.2078 0.0434  0.2221 0.0464  0.2817 0.0488  0.1239 0.0191                
339.003300 33.965096  0.8244 0.1075  0.7818 0.1019                 3.0496 0.2613  4.1801 0.9454 
338.999330 33.968029  0.7019 0.1122  0.9022 0.1443  1.2299 0.1671  1.0147 0.0809  0.8903 0.0760 
339.011290 33.966644  0.8175 0.0440  0.6959 0.0375  0.5985 0.0248  0.4673 0.0369  0.4554 0.0304 
338.998110 33.973701  1.2140 0.0414  1.5031 0.0513  1.6854 0.0788  1.0613 0.0419  0.8904 0.0356 
338.988040 33.960472  0.9558 0.0565  0.7611 0.0450  0.5617 0.0307  0.6587 0.1062  0.6491 0.0462 
338.983550 33.947018 10.5330 0.1652  4.3020 0.0675  3.3089 0.0759  2.6486 0.0220  1.8390 0.1078 
338.991300 33.983418  0.3155 0.0227  0.4258 0.0307  0.9400 0.0665  1.8035 0.1821  4.2301 0.2639 
338.981780 33.961681  0.3492 0.0933  0.3382 0.0904  0.4298 0.0960  1.2682 0.2362  0.9537 0.1885 
338.984680 33.972713  0.3611 0.0808  0.2699 0.0604                                              
338.998440 33.975365  0.8600 0.0364  1.1974 0.0507  1.2888 0.0434  0.9375 0.0293  0.7422 0.0310 
339.025300 33.962025  2.1246 0.1469  1.9495 0.1348  1.8016 0.0891  1.2766 0.0841  1.0626 0.0336 
339.001250 33.965118  0.4406 0.0584  0.4938 0.0655  0.5021 0.0481  0.5629 0.0865  0.3003 0.0657 
338.992400 33.960293  1.0235 0.0632  0.7135 0.0440  0.5301 0.0316  0.4363 0.0862  0.3578 0.0560 
338.997410 33.959721                                               0.8755 0.2240  0.9145 0.1381 
338.993190 33.947807  0.2247 0.0573  0.1149 0.0293  0.1909 0.0247  0.2560 0.0213  0.4523 0.0157 
339.001130 33.984943                                               0.1180 0.0170  0.1928 0.0330 
338.986360 33.970821  2.2557 0.0379  2.7437 0.0461  2.2532 0.0620  1.3435 0.1977  0.9405 0.0672 
339.000030 33.968124  0.8354 0.0768  0.8031 0.0738  1.0833 0.0837  0.8189 0.0619  0.5058 0.0481 
339.013180 33.978111  5.6286 0.1993  3.8905 0.1377  3.3284 0.1264                               
338.992710 33.958549  1.1148 0.1354  1.8204 0.2211  1.9923 0.2742  1.7392 0.3425  1.4420 0.1846 
338.991910 33.985802  1.3432 0.1207  2.9754 0.2673  4.8562 0.4161 11.3800 1.1479 14.4110 0.7949 
339.010890 33.959366  1.0038 0.0431  2.3650 0.1016  2.2196 0.1235  1.5202 0.1158  1.5346 0.0776 
339.001620 33.968048                                0.4049 0.1017  0.4001 0.0662  0.7505 0.0558 
338.989260 33.961868  0.3485 0.0563  0.5600 0.0904  0.6342 0.1024  0.5545 0.1293  0.4777 0.0814 
339.006410 33.963696  0.2071 0.0397  0.1004 0.0192  0.1080 0.0274  0.1226 0.0204  0.0831 0.0152 
339.016820 33.960011  1.2016 0.2505  3.4901 0.7276  5.8217 0.6924  0.6665 0.0835  0.7027 0.1053 
338.982390 33.959419  3.0738 0.2325  0.9949 0.0753  0.7015 0.0837  0.3975 0.1181  0.2219 0.0662 
338.995300 33.983070  0.6634 0.0677  1.0435 0.1064  1.1373 0.0945  1.2468 0.1617  1.5490 0.1972 
339.000580 33.968208                                0.3272 0.0604  0.7234 0.0915  0.3079 0.0933 
338.983550 33.968033  1.1600 0.0735  1.3271 0.0841  1.5260 0.0732  1.4596 0.1175  1.5281 0.1067 
338.982090 33.962917  0.5453 0.0541  0.3802 0.0377  0.2720 0.0398  0.1675 0.0367                
338.994110 33.983070  1.3018 0.0680  0.9125 0.0477  0.8233 0.0384  0.7055 0.0898  0.4777 0.0357 
338.989900 33.978458  0.4653 0.0813  0.3329 0.0582  0.2170 0.0258                               
338.988460 33.978394  0.3743 0.0349  0.4060 0.0378  0.3614 0.0342  0.3246 0.0250  0.2774 0.0169 
338.998440 33.975655  0.4027 0.0404  0.4050 0.0406  0.6797 0.0587  1.2171 0.1417  1.1860 0.0853 
338.983220 33.955276  0.2791 0.0880  0.4335 0.1366  0.5477 0.1449                 1.2653 0.1269 
338.990360 33.969719  1.0293 0.1058  0.9860 0.1013  0.9104 0.0834  0.7509 0.0654  0.6409 0.0277 
338.981350 33.970867  0.1396 0.0239  0.2150 0.0368  0.1584 0.0121  0.2018 0.0427  0.2242 0.0450 
338.989290 33.962757  0.7815 0.1838  0.5533 0.1302  0.6008 0.1423  1.0243 0.1560  0.5851 0.1110 
339.021760 33.973759  0.5641 0.0581  1.0708 0.1104  1.1119 0.1179  2.3454 0.2719  2.8946 0.2412 
338.982120 33.960430  0.4669 0.1008  1.0054 0.2170  1.2071 0.1954  1.4421 0.1845  1.1502 0.0980 
339.011750 33.967388                                0.1484 0.0237                 0.3829 0.0439 
338.994350 33.982960  0.8313 0.0318  0.7834 0.0299  0.5912 0.0212  0.3128 0.0536  0.1463 0.0434 
338.998080 33.954731  0.2364 0.0262  0.2888 0.0320  0.2239 0.0237  0.2294 0.0260                
338.999760 33.972874                                0.3024 0.0296  0.4520 0.0471  0.7322 0.0583 
338.994780 33.982937  0.3443 0.0711  0.2385 0.0492  0.4662 0.0678  1.0362 0.1962  2.3000 0.2762 
339.002200 33.982365  0.4367 0.0229  0.8293 0.0434  0.7630 0.0552  1.3225 0.1846  1.3593 0.1129 
339.024350 33.968155  0.6777 0.1038  1.2059 0.1847  1.6702 0.2371  3.5837 0.4283  4.1155 0.3511 
339.013790 33.979729  4.8805 0.2166  6.7860 0.3012  6.6537 0.4739  6.7896 0.8045  9.0443 0.5951 
338.982940 33.963699 17.3430 1.0139  5.1481 0.3010  4.6583 0.2229  3.7243 0.0755  2.2332 0.1474 
338.995670 33.970818  0.8788 0.0527  1.2907 0.0775  1.3551 0.0731  1.0723 0.0256  0.7736 0.0330 
338.991520 33.979858  0.4982 0.0334  0.5767 0.0387  0.4428 0.0393  0.4630 0.0558  0.4716 0.1001 
338.980160 33.963539  0.3708 0.0250  0.4325 0.0292  0.2175 0.0437                               
338.995790 33.977058  0.2935 0.0434  0.3837 0.0568  0.4077 0.0352  0.4259 0.0398  0.2844 0.0266 
338.998990 33.986015  0.2723 0.0171  0.3088 0.0194  0.1704 0.0262  0.1426 0.0407  0.1094 0.0227 
338.989110 33.978455                                               0.9814 0.1236  0.5397 0.0987 
338.976720 33.953850  0.2950 0.0722  0.3378 0.0827  0.3477 0.0324  0.2617 0.0857  0.2310 0.0358 
339.019470 33.975422  1.2311 0.0617  1.0502 0.0527  1.0504 0.0505  0.7483 0.0534  0.3742 0.0276 
338.991460 33.981930  0.5416 0.0272  0.4137 0.0208  0.4932 0.0301                               
338.979000 33.957382  2.1361 0.0602  2.0380 0.0574  1.6608 0.0389  1.0662 0.0492  0.8359 0.0731 
338.991730 33.976070  1.0094 0.0419  1.0608 0.0441  0.8653 0.0415  0.8885 0.0617  0.9146 0.0317 
338.996030 33.984989  0.1933 0.0205  0.4915 0.0520  0.5279 0.0353  0.3340 0.0368                
339.000270 33.964031  1.3566 0.0842  1.8716 0.1161  2.1930 0.1631  1.9530 0.1985  2.0068 0.2461 
339.012730 33.979259                                0.7215 0.2339  0.6383 0.1474  0.7338 0.1312 
338.998140 33.975174  1.0145 0.0346  0.5595 0.0191  0.4253 0.0193  0.2708 0.0628  0.0952 0.0273 
339.029850 33.961113                                               0.0750 0.0202  0.3688 0.0897 
338.981690 33.960354                                               0.9408 0.1790  1.2403 0.1535 
339.001800 33.947392                                                                            
338.998050 33.954662  9.3232 2.8697  0.6365 0.1959  0.6333 0.0979  0.6521 0.1099  0.4960 0.1597 
338.998500 33.967705  0.3476 0.0637  0.5257 0.0963  0.3728 0.0788  0.5355 0.1194  0.5670 0.0828 
338.988130 33.950832  0.3575 0.0173  0.4838 0.0234  0.3563 0.0210  0.2534 0.0329  0.2057 0.0634 
339.028590 33.965569  0.5810 0.0883  0.7960 0.1209  0.7765 0.1162  1.3461 0.1672  0.9367 0.0646 
338.992580 33.958584                                0.4254 0.1310  0.4569 0.1007  1.0907 0.1848 
339.002080 33.982273  0.8786 0.1314  1.1227 0.1679  1.2102 0.1679  2.1974 0.2014  1.7513 0.1529 
338.984590 33.970318  0.3210 0.0434  0.2986 0.0403  0.2559 0.0321  0.2410 0.0555                
339.030640 33.961040  0.5604 0.0399  0.3750 0.0267  0.2929 0.0246  0.2429 0.0164  0.1244 0.0171 
338.993500 33.947544  0.2284 0.0337  0.1434 0.0212  0.0947 0.0164  0.2410 0.0329  0.3923 0.0314 
338.982570 33.962582  0.4199 0.1022  0.1336 0.0325                                              
339.008150 33.960060  1.1772 0.0532  2.0753 0.0938  2.1144 0.1470  2.1290 0.1961  1.5262 0.1247 
338.976100 33.955257  0.4598 0.0386  0.6048 0.0507  0.5413 0.0500  0.3616 0.0142                
339.022920 33.972546                                                                            
338.999940 33.951965                                                                            
338.996060 33.980850  0.7748 0.1296  1.1235 0.1879  1.1598 0.1374  2.1790 0.3507  1.8952 0.2225 
339.000060 33.980186  1.2038 0.0484  1.4743 0.0593  1.4198 0.0568  1.1803 0.1103  1.0217 0.0344 
339.026250 33.971546  0.7345 0.0523  0.7530 0.0537  0.7529 0.0438  0.7618 0.0439  0.3601 0.0265 
338.984340 33.962753  0.6412 0.1444  0.5474 0.1232  0.7614 0.1784  0.4375 0.0991  0.2440 0.0449 
338.994110 33.973679  3.4014 0.0709  3.4476 0.0719  2.7873 0.0680  1.8725 0.0418  1.3506 0.0503 
338.990940 33.983231  0.9270 0.0932  1.1814 0.1188  1.4055 0.0925  1.6223 0.0778  1.4700 0.0575 
339.007390 33.980537  1.0913 0.0557  1.1014 0.0562  1.2296 0.0653  0.9405 0.0439  0.6998 0.0255 
338.991550 33.982098  0.3483 0.0543  0.1951 0.0304  0.3196 0.0207  0.7913 0.1193  0.8580 0.0757 
338.992030 33.946514                                0.1238 0.0176  0.2489 0.0293  0.1494 0.0446 
339.010440 33.968422  0.5148 0.0650  0.2391 0.0302  0.1256 0.0288                               
338.981930 33.963997  4.5585 0.0955  5.7688 0.1208  5.1414 0.1176  3.4020 0.0626  2.6474 0.0878 
338.990880 33.978828  0.3145 0.0412  0.3187 0.0417  0.2420 0.0418                               
338.986110 33.960556  0.7079 0.0684  1.1462 0.1108  1.2444 0.1131  0.9969 0.1069  0.9656 0.1042 
338.991760 33.964092  1.9223 0.0899  2.2976 0.1075  1.7453 0.0591  1.5021 0.0892  1.1633 0.1164 
338.999180 33.949429  0.0919 0.0145  0.1712 0.0270                 0.1189 0.0288  0.1006 0.0289 
338.995090 33.960110  0.2904 0.0457  0.6387 0.1005  0.6605 0.0792  0.6616 0.0934  0.7010 0.0756 
339.006960 33.967667                                0.4129 0.0524  0.4924 0.0570  0.5669 0.0468 
339.000210 33.968178                                                              0.3100 0.0703 
338.988860 33.946842                 0.1345 0.0388                 0.3811 0.0318  0.5483 0.0308 
338.995640 33.948490                                                              0.4838 0.0641 
338.993840 33.982841                                               0.3829 0.1140                
338.987850 33.962749  2.2874 0.1115  2.7240 0.1328  2.2415 0.0854  1.3086 0.1469  0.9433 0.1081 
338.984890 33.970699  2.6863 0.1344  3.0636 0.1533  2.9234 0.1549  2.2175 0.1718  1.6362 0.0715 
338.999790 33.963188  0.3164 0.0723  0.5815 0.1329  0.9730 0.1852  1.8227 0.3259  3.0710 0.4028 
338.996490 33.942226  0.1465 0.0373  0.1515 0.0386  0.2430 0.0649  0.3669 0.0504  0.3735 0.0434 
338.985530 33.961815  0.2751 0.0696  0.1378 0.0348  0.2070 0.0312  0.2147 0.0560  0.2876 0.0645 
338.985170 33.971584  0.3580 0.0633  0.9334 0.1650  1.5401 0.3557  1.5946 0.1198  1.6192 0.1578 
338.996580 33.980484  0.7073 0.0876  1.4343 0.1776  1.3572 0.1445  1.5559 0.2092  1.4569 0.2001 
338.976100 33.956718  0.4745 0.0671  0.6540 0.0925  0.6984 0.0645  0.5474 0.0333  0.4295 0.0268 
338.995300 33.959908  0.7533 0.1019  1.0973 0.1484  1.2691 0.1366  1.0717 0.0837  1.0683 0.0623 
338.998690 33.973835  0.3891 0.0687  0.4066 0.0717  0.3710 0.0642  0.3124 0.0530  0.2992 0.0784 
338.995540 33.978539  0.3970 0.0687  0.5218 0.0903  0.5390 0.0776  0.3066 0.0507                
339.026980 33.971390  0.8806 0.0493  0.8388 0.0470  0.8771 0.0647  0.4638 0.0231  0.4999 0.0260 
339.005130 33.979042  0.4014 0.0684  0.4681 0.0798  0.5825 0.0906  0.5886 0.0420  0.5073 0.0414 
339.002530 33.964981  0.1807 0.0248  0.6005 0.0823  0.5212 0.1296  0.4188 0.1326  0.3933 0.0812 
338.994510 33.979721  0.4503 0.0688  0.4226 0.0646  0.6220 0.1002  1.1865 0.1504  2.6025 0.2102 
339.014250 33.980640  0.7977 0.1017  0.6663 0.0849  0.7888 0.1315  0.6803 0.1253  0.7211 0.0940 
338.998290 33.956974  0.5734 0.0361  0.3472 0.0218  0.3515 0.0319  0.2545 0.0188  0.1299 0.0187 
338.998990 33.959839  0.8532 0.0811  0.6974 0.0663  0.4962 0.0583  0.4205 0.0731                
338.993350 33.952961                 0.6250 0.0333  0.5520 0.0229  0.3650 0.0315  0.1843 0.0282 
339.004940 33.962872  0.2518 0.0302  0.4724 0.0567  0.5208 0.0644  0.5005 0.0327  0.4253 0.0193 
338.997560 33.973038  1.1547 0.1267  0.8708 0.0955  1.2827 0.1146  0.9790 0.0875  0.3972 0.1157 
339.000580 33.968399                                                                            
338.996250 33.967052  3.2208 0.1028  2.3912 0.0763  2.1086 0.0627  1.7125 0.1763  1.2580 0.2974 
338.993410 33.952965  0.2812 0.0469  0.1642 0.0274                 0.1335 0.0335  0.0808 0.0178 
338.995210 33.978455  0.7771 0.0524  0.9575 0.0646  0.8921 0.0400  0.7474 0.1249  0.4237 0.0615 
338.989530 33.983540  0.4482 0.0417  0.5708 0.0531  0.5225 0.0381  0.4119 0.0241  0.1684 0.0539 
338.988950 33.960052                                                                            
338.975040 33.953461  0.2223 0.0224  0.2019 0.0203  0.1131 0.0196                               
339.002140 33.972019  0.7026 0.0547  0.9971 0.0776  0.9909 0.0580  0.7549 0.0700  0.5484 0.0202 
338.991000 33.972218  0.7888 0.0501  0.9564 0.0608  0.6664 0.0484  0.5427 0.0490  0.4874 0.1483 
339.003630 33.969769                                                                            
339.001680 33.966438  6.4151 0.4588  0.5073 0.0363  0.3886 0.0473  0.5581 0.1145  1.0801 0.0941 
338.997310 33.979156  1.4368 0.0417  1.3287 0.0386  1.0376 0.0252  0.6951 0.0331  0.5133 0.0268 
338.992520 33.958637                                0.5838 0.0485  0.4698 0.0555  0.7669 0.1007 
338.999270 33.964954  0.5280 0.0528  0.6209 0.0621  0.5129 0.0449  0.6660 0.0397  0.5176 0.0327 
338.991970 33.952843  0.0814 0.0223  0.0697 0.0191  0.0799 0.0144                               
338.982880 33.965557  3.1211 0.0685  3.5514 0.0779  2.7820 0.1139  2.0128 0.1245  1.0585 0.0777 
339.029210 33.962269  0.5149 0.1280  5.0884 1.2653  0.6112 0.1976  0.3332 0.0183  0.2115 0.0160 
338.995390 33.974426  0.5610 0.0270  0.4166 0.0201  0.4237 0.0297  0.3899 0.0231  0.2694 0.0361 
338.976290 33.953953  0.3877 0.0283  0.2477 0.0181  0.1438 0.0301  0.0744 0.0151  0.0914 0.0196 
339.000610 33.975433  0.3267 0.0497  0.2946 0.0448  0.1504 0.0284                               
338.993900 33.981728  0.4344 0.0502  0.4071 0.0470  0.3675 0.0439  1.5039 0.3452  2.5316 0.3973 
338.992280 33.979092  0.6560 0.1150  1.1151 0.1955  1.2162 0.1506  1.2408 0.1361  0.9419 0.0660 
338.981080 33.958721  6.6678 0.0800  5.7815 0.0694  5.6070 0.1309  3.9819 0.0551  2.7630 0.1351 
338.990880 33.954220                                               0.8202 0.1356  0.5896 0.0946 
339.002960 33.965317  0.4626 0.0971  0.4087 0.0858  0.3683 0.0634  0.2738 0.0563                
339.008540 33.970356  0.0627 0.0120  0.2595 0.0498  0.2799 0.0291  0.2119 0.0396                
339.011350 33.982304  2.0445 0.0870  2.0683 0.0880  1.6764 0.0660  1.2448 0.0433  1.1233 0.0269 
338.998260 33.955898  0.9634 0.1344  0.8321 0.1161  0.6749 0.0776  0.6740 0.0360  0.4566 0.0201 
338.998930 33.967720  0.6318 0.0542  0.7417 0.0637  0.7811 0.0995  0.6811 0.0751                
339.011750 33.961094  0.9752 0.0408  1.1022 0.0461  1.0114 0.0509  0.8525 0.0393  0.7111 0.0283 
339.009610 33.972050  1.3726 0.1043  1.6766 0.1274  1.6559 0.1368  1.3681 0.0787  1.0158 0.0400 
339.015660 33.978313  4.0120 0.0462  5.0651 0.0583  4.0313 0.0628  2.3665 0.1991  1.5487 0.1272 
338.976870 33.957890  0.2242 0.0677  0.3993 0.1206  0.3247 0.0751  0.4912 0.0651  0.5523 0.0487 
338.979610 33.959194  1.9895 0.0478  2.4263 0.0583  1.9487 0.0661  1.4626 0.0457  0.8520 0.0451 
339.001950 33.966282                                0.1373 0.0229  0.4117 0.0871  0.3291 0.0611 
338.993380 33.982555                                                                            
338.998630 33.959904  1.0177 0.0950  0.9401 0.0878  0.7628 0.0782  0.7342 0.0557  0.5951 0.0837 
338.983180 33.974014  3.0972 0.0538  4.2128 0.0731  3.5131 0.0583  2.5515 0.0708  1.6239 0.0461 
338.989840 33.977039  0.4798 0.0266  0.5935 0.0329  0.6061 0.0293  0.3246 0.0347  0.3458 0.0331 
339.016570 33.964157  0.9860 0.0266  0.8715 0.0235  0.9248 0.0310  0.7566 0.0201  0.8257 0.0266 
338.996120 33.979370  0.4582 0.0338  0.6227 0.0459  0.7116 0.0416  0.5158 0.0975  0.8498 0.1147 
338.985050 33.957500  2.5477 0.0357  2.3694 0.0332  1.9576 0.0491  1.4219 0.1025  0.7891 0.0429 
338.979520 33.965252  5.8589 0.1926  3.1868 0.1047  2.6656 0.1003  1.9188 0.1504  1.2695 0.1331 
338.990540 33.961834  0.4010 0.0586  0.3903 0.0571  0.4704 0.0540                               
338.996640 33.982662  1.1760 0.0383  0.8390 0.0273  0.6689 0.0254  0.5620 0.0448  0.3893 0.0193 
338.975740 33.954449  1.3075 0.0356  2.5232 0.0687  2.4840 0.0869  1.9014 0.1519  2.2831 0.1198 
338.999300 33.974266  0.4382 0.0392  0.5616 0.0503  0.5789 0.0635  0.5137 0.0888  0.2230 0.0642 
338.997830 33.984646  0.7671 0.0697  0.6740 0.0613  0.5745 0.0569  0.5343 0.0836  0.4010 0.0402 
338.998570 33.965031  4.1428 0.1132  5.0567 0.1381  4.5005 0.1158  3.1323 0.1080  2.2418 0.0453 
339.003080 33.970741  0.3044 0.0425  0.1494 0.0208  1.6232 0.4201                               
339.020450 33.978065  0.5200 0.0706  0.2805 0.0381  0.6165 0.0396  0.9091 0.0317  0.9792 0.0345 
338.975860 33.960194  3.1348 0.0452  3.8219 0.0551  3.1387 0.0449  2.0383 0.0380  1.4649 0.0087 
338.998960 33.972748  0.1882 0.0302  0.1969 0.0316  1.3887 0.1597  3.1728 0.3152  1.5238 0.1402 
339.011200 33.980236  0.7079 0.0442  1.0402 0.0650  0.9162 0.0411  0.7281 0.0932  0.7892 0.0560 
338.994230 33.961388  0.5531 0.0432  0.5566 0.0435  0.4749 0.0331  0.2581 0.0375  0.2648 0.0254 
338.987150 33.964085 47.0750 1.9385  3.6438 0.1500  3.1018 0.1480  2.1143 0.0936  1.8621 0.0703 
339.025670 33.974335                                                                            
338.985110 33.959438  7.1998 0.2157  8.9829 0.2691  8.5050 0.2379  5.8011 0.0892  3.7012 0.0228 
338.973790 33.962727  0.3034 0.0265  0.6441 0.0563  0.6001 0.0789  0.9248 0.0862  0.8203 0.0413 
338.983550 33.963261  4.1274 0.1244  5.1697 0.1559  4.4021 0.1197  3.1158 0.0939  2.1599 0.0340 
339.006470 33.944553                                               1.2137 0.2000  0.8286 0.1152 
338.979800 33.952744  0.5625 0.1255  0.8046 0.1796  0.8925 0.1593  0.7443 0.0919  0.6817 0.0482 
339.002140 33.966488  0.3795 0.0250  0.6287 0.0415  0.6106 0.0288  0.4159 0.0391  0.4406 0.1407 
339.002410 33.961769  8.7608 0.6177  0.6712 0.0473  0.4674 0.0374  0.3316 0.0987                
338.976720 33.954498  0.2455 0.0414  0.3073 0.0518  0.2518 0.0645                               
338.996520 33.976498  0.8641 0.1839  0.9739 0.2073  1.2574 0.1092  1.6441 0.0418  1.9846 0.2294 
338.990540 33.975510  1.0459 0.0422  1.3876 0.0560  1.2002 0.0732  0.9622 0.0297  0.7021 0.0436 
338.983370 33.954796                                                                            
338.981450 33.971085  3.5894 0.0747  5.5799 0.1161  4.8991 0.0900  3.2462 0.0578  2.5475 0.0399 
339.004120 33.970215                                0.6651 0.1364                 0.6988 0.0377 
338.988830 33.978180                 0.2005 0.0320  0.0779 0.0213  0.1982 0.0513  0.2383 0.0423 
339.000150 33.963249                                                                            
339.000520 33.965164                                                                            
338.996250 33.981022  0.4182 0.0431  0.3968 0.0409  0.2078 0.0379                               
338.996490 33.979973  0.6088 0.1126  0.5696 0.1053  0.4485 0.0658  0.6843 0.1196  0.8656 0.1378 
339.027830 33.971603  0.8262 0.0383  0.7850 0.0364  0.6357 0.0583                 0.4536 0.0941 
338.988070 33.977882  1.9626 0.0913  2.3451 0.1091  1.8862 0.0463  1.2096 0.0399  0.8531 0.0331 
339.029850 33.971096  0.2986 0.0706  0.3263 0.0771  0.3869 0.0762  0.7388 0.0578  1.2148 0.0966 
338.974030 33.960247  2.4222 0.0468  2.9039 0.0561  2.3330 0.0506  1.4255 0.0124  1.0827 0.0330 
338.988800 33.975391  3.5246 0.4940  1.3582 0.1904  1.0215 0.1057  0.9124 0.1751  0.6648 0.0442 
339.024440 33.970867  1.1846 0.1054  1.5028 0.1337  1.6134 0.0785  1.0971 0.0468  1.0891 0.0586 
338.995060 33.983673  0.5354 0.1010  0.3163 0.0596  0.3715 0.0827  0.7943 0.0851  0.9606 0.0810 
338.991030 33.979614  0.7776 0.0648  0.6414 0.0535  1.3549 0.0694  1.9160 0.0647  3.8272 0.0512 
338.996460 33.967083  1.9535 0.0553  2.2091 0.0625  1.6634 0.0702  1.2449 0.2877                
339.009980 33.960838  0.2300 0.0204  0.3617 0.0321  0.2958 0.0179  0.1907 0.0238  0.1008 0.0144 
339.023770 33.963509  1.2153 0.1858  2.0608 0.3151  5.1827 0.7220 21.9490 3.4224 35.7150 3.3503 
338.993560 33.953934  0.7606 0.1517  0.4683 0.0934  0.4960 0.0938  0.9337 0.1551  0.8950 0.0911 
339.001560 33.965870  0.6339 0.0866  0.7088 0.0968  0.7287 0.0746  0.3964 0.0569                
338.979340 33.955853  2.3277 0.0444  2.5007 0.0477  1.9039 0.0706  1.3830 0.0143  0.9638 0.0267 
338.979980 33.961403  2.8976 0.0357  3.6303 0.0447  2.6943 0.0642  1.9958 0.0466  1.2199 0.0267 
339.001950 33.973232  0.9790 0.0515  0.9282 0.0489  0.8792 0.0310  0.6434 0.0224  0.5139 0.0166 
338.980770 33.964279  5.3424 0.1156  7.7508 0.1677  6.9023 0.1071  4.4411 0.0686  3.0028 0.0338 
338.997410 33.988358  0.5254 0.0719  0.6938 0.0950  1.0118 0.1349  2.6325 0.3330  3.1457 0.3366 
338.992520 33.979622  0.4862 0.0625  0.6157 0.0792  0.6121 0.0713  0.4415 0.0325  0.3213 0.0289 
338.991550 33.970680  0.4909 0.0340  0.7094 0.0492  0.5927 0.0535                 0.3637 0.0501 
339.001040 33.985874  0.2579 0.0302  0.1565 0.0183  0.1718 0.0136  0.1367 0.0146  0.0749 0.0167 
338.997800 33.959679  0.3646 0.0338  0.2155 0.0200  0.1830 0.0257                               
338.996280 33.980789  0.4287 0.0452  0.5255 0.0555  0.5751 0.0829  0.6413 0.0813  0.7071 0.0926 
339.004910 33.986431  1.2215 0.0566  1.3889 0.0643  1.1751 0.0344  0.8361 0.0218  0.5086 0.0120 
339.001160 33.963947  0.1726 0.0291  0.1315 0.0221                                0.0656 0.0145 
338.993710 33.970688  0.6547 0.0525  0.8614 0.0691  1.0327 0.0770  0.7652 0.1146  0.5700 0.0812 
339.000340 33.969528  0.2898 0.0323  0.2168 0.0242  0.3111 0.0352                               
339.010190 33.977398  0.7680 0.0779  0.6905 0.0701  0.5967 0.0602                 0.5695 0.0215 
338.982820 33.962852  2.3389 0.0902  2.6507 0.1022  2.0216 0.0495  1.3387 0.2428  0.8872 0.0549 
338.995450 33.948978  0.2377 0.0195  0.4510 0.0369  0.3381 0.0112  0.2117 0.0205  0.2676 0.0226 
338.991550 33.969906  0.7127 0.0564  0.7841 0.0621  0.7637 0.1418  0.7290 0.1414  0.6612 0.1060 
339.004430 33.963333  0.2285 0.0621  0.4474 0.1216  0.5661 0.1015  1.1943 0.1191  1.0020 0.1490 
339.009030 33.976990  0.2115 0.0397  0.5143 0.0964  0.3459 0.0672                 0.3289 0.0274 
339.003750 33.962578  0.9655 0.1423  1.6520 0.2435  2.1953 0.3021  5.2862 0.6320  6.0298 0.5572 
339.003360 33.970776  0.1817 0.0291  0.7395 0.1186  0.9551 0.1718  1.0996 0.1479  1.1110 0.0896 
338.985750 33.974140  0.2844 0.0431  0.4360 0.0660                                              
339.007390 33.985905  0.8667 0.0418  0.6864 0.0331  0.6540 0.0381  0.4311 0.0169  0.2422 0.0126 
339.013580 33.967442  0.5952 0.1654  2.8074 0.7800  0.3880 0.0902  0.6525 0.1415  0.5955 0.0743 
338.990750 33.960999  1.3000 0.0385  1.8685 0.0554  1.9460 0.0506  1.3875 0.0716  0.8875 0.0618 
338.993440 33.983456  0.8218 0.0230  1.1368 0.0318  0.9594 0.0499  0.7189 0.0563  0.4744 0.0210 
338.996580 33.976624  0.3918 0.0402  0.5047 0.0517  0.4069 0.0544                 0.4616 0.0334 
339.003970 33.979675  0.4103 0.0260  0.4458 0.0283  0.3606 0.0220  0.4687 0.0270  0.4328 0.0467 
339.018220 33.972549  8.1586 0.0818 13.8310 0.1386 13.0290 0.2901  9.7994 0.2502  6.6083 0.1670 
338.987760 33.971992  2.4218 0.0370  2.9273 0.0447  2.4597 0.1038  1.7877 0.0349  1.1202 0.0149 
338.976960 33.954391  0.1166 0.0127  0.2172 0.0237                 0.2910 0.0327  0.1578 0.0406 
339.030360 33.966377  5.1879 1.0090 13.8680 2.6972  2.4310 0.2443  1.6097 0.0635  1.2129 0.0265 
339.002080 33.967583  0.5156 0.0526  0.7822 0.0798  0.7264 0.0535  0.4423 0.0841  0.3979 0.0528 
339.012790 33.970772  1.3578 0.0452  1.4670 0.0489  1.2493 0.0326  0.9840 0.0247  0.5811 0.0176 
338.988530 33.981621  1.1278 0.0492  1.3470 0.0588  1.2973 0.0341  1.0405 0.0383  0.8499 0.0290 
339.019500 33.968716  0.3207 0.0579  0.5068 0.0915  0.5392 0.0618  0.6049 0.0509  0.5260 0.0236 
338.990880 33.961567                                                                            
338.997740 33.973957  0.5488 0.0358  0.5298 0.0346  0.5651 0.0289  0.6588 0.0615  0.4535 0.0749 
338.988190 33.950729  0.3939 0.0376  0.3966 0.0379  0.4023 0.0230  0.3613 0.0642  0.1382 0.0282 
339.008760 33.974300  1.5424 0.0812  1.7464 0.0920  1.8402 0.0844  1.3645 0.0552  1.0109 0.0370 
338.997590 33.948959                                3.4178 0.9645  0.4933 0.0377                
338.997310 33.959949                                                                            
339.000700 33.964493  0.7171 0.1516  0.9317 0.1970  0.8532 0.1114  1.4410 0.1516  2.1107 0.2470 
338.997250 33.976074  0.3280 0.0099  0.6952 0.0210  0.6280 0.0270  0.6449 0.0673  0.5493 0.0700 
338.971310 33.957199  2.4649 0.1014  3.3859 0.1392  2.9906 0.0674  1.6518 0.0226  1.2996 0.0195 
338.997250 33.954845  0.6849 0.0353  1.0523 0.0542  0.8922 0.0637  0.5444 0.0961  0.3468 0.0338 
338.984100 33.970020  0.1568 0.0214  0.3104 0.0423                                              
339.001500 33.982368  0.6187 0.1065  1.1498 0.1979  1.7602 0.2712  3.5115 0.3685  4.0198 0.4209 
338.989010 33.962536                                               0.3033 0.0522                
339.008580 33.968582  0.2916 0.0620  0.2014 0.0428                 1.1033 0.1948  0.8832 0.1134 
339.013890 33.971458  0.6694 0.0301  0.7237 0.0325  0.6287 0.0277  0.4541 0.0242  0.3399 0.0272 
339.004180 33.986061  2.2958 0.0670  2.4251 0.0708  2.1232 0.0467  1.6262 0.0363  1.1138 0.0076 
339.006100 33.980789  2.5769 0.1041  3.3951 0.1372  2.6829 0.1255  2.0950 0.0718  1.5419 0.0325 
338.999050 33.985870  0.1901 0.0484  0.0778 0.0198                                              
338.995000 33.974667  0.3324 0.0286  0.2716 0.0233  0.2752 0.0333                               
338.998900 33.978962  2.0541 0.0387  2.5854 0.0487  2.0410 0.0571  1.5813 0.0571  1.0551 0.0146 
339.010710 33.983395  0.4028 0.0377  1.0555 0.0987  1.3021 0.1339  2.0659 0.1889  2.2848 0.1036 
338.986970 33.949543  2.5744 0.7750  0.1269 0.0382  0.2714 0.0658                 0.6076 0.0692 
339.000790 33.967167                                0.3687 0.0918                               
338.997770 33.960312  1.4314 0.0379  3.2085 0.0849  3.2013 0.0977  2.2072 0.0355  1.6920 0.0308 
339.004330 33.980583  0.8122 0.0393  0.6209 0.0301  0.5787 0.0359  0.4582 0.0536  0.2289 0.0220 
339.003140 33.983974                                                                            
338.997560 33.974884  0.8556 0.1093  1.4389 0.1839  1.6585 0.1666  1.5507 0.1418  1.4047 0.0869 
338.985320 33.960995                                               0.2547 0.0524  0.3301 0.0603 
338.992430 33.970707  0.3487 0.0930  0.2048 0.0546  0.3104 0.0415                               
338.998960 33.972588                                0.5332 0.0868  1.4779 0.2059  0.7098 0.0979 
338.995120 33.978264  0.7087 0.0330  0.7255 0.0338  0.7701 0.0335  0.5170 0.0538  0.2958 0.0203 
338.988710 33.982037  2.2168 0.5601  0.5606 0.1416  0.7318 0.1569  2.3881 0.4580  1.3576 0.2018 
339.017000 33.968418  2.8903 0.1162  4.0190 0.1615  3.7287 0.1006  2.7301 0.0591  1.7997 0.0224 
338.998050 33.975060  0.7111 0.0233  1.3899 0.0455  1.4472 0.0390  1.2851 0.0554  1.1403 0.0388 
338.997800 33.975849                                               0.3846 0.0930  0.5707 0.1780 
338.993770 33.986664  0.4123 0.0588  0.8605 0.1227  1.1672 0.1351  2.5337 0.2165  2.5724 0.1570 
339.012120 33.978931  2.6454 0.0849  3.6088 0.1158  3.4404 0.1120  2.7921 0.1199  1.9949 0.0965 
338.997620 33.984383  1.1579 0.0283  1.9088 0.0467  1.8548 0.0470  1.5275 0.0292  1.3811 0.0256 
338.996830 33.981686  1.0690 0.0315  1.5637 0.0461  1.4221 0.0385  0.9078 0.0365  0.8338 0.0373 
338.980710 33.953014  0.8591 0.0598  1.6585 0.1155  1.6161 0.1145  1.5200 0.0751  1.2201 0.0224 
338.998810 33.971371                                0.6430 0.0912  0.3676 0.1070                
339.002260 33.969341  0.5274 0.0231  0.9676 0.0423  1.0651 0.0512  0.7479 0.0389  0.6588 0.0565 
339.008270 33.981293  0.0222 0.0021  0.4353 0.0407  0.6335 0.0539  0.4428 0.1168                
338.987880 33.960461  0.3523 0.0464  0.5249 0.0692  0.5594 0.0596  1.0104 0.1757                
338.987920 33.964394  2.9866 0.1105  3.0172 0.1117  2.4856 0.1039  2.2052 0.1279                
339.005160 33.978954  0.2129 0.0295  0.3482 0.0483  0.3803 0.0470  0.4652 0.0583  0.4620 0.0625 
338.995150 33.981041  0.3832 0.0456  0.3576 0.0425  0.4415 0.0504  0.7650 0.0911  0.9250 0.1186 
338.985290 33.951260  0.4995 0.0778  0.8114 0.1264  1.6126 0.2965  6.5928 0.5618 11.6470 1.7177 
338.984710 33.972237                                               0.2247 0.0420  0.1947 0.0453 
338.996430 33.981487  0.2651 0.0488  0.3128 0.0576  0.2409 0.0682                               
339.005220 33.978928  0.8471 0.0502  1.1704 0.0694  1.1855 0.0676  0.8511 0.0385  0.6117 0.0171 
338.999210 33.961948  0.3607 0.0379  0.2604 0.0274  0.1585 0.0442  0.1861 0.0146  0.2541 0.0320 
338.994320 33.974648  0.5296 0.0230  0.4076 0.0177  0.2987 0.0269  0.2160 0.0338  0.1210 0.0376 
339.008120 33.978470  0.4789 0.0681  0.9023 0.1282  0.7737 0.1589  0.6787 0.1272  0.6322 0.0668 
339.006960 33.938683                                               1.1025 0.1918  0.9900 0.1118 
339.009030 33.977184  1.0042 0.0405  0.8934 0.0360  0.7142 0.0321  0.5015 0.0255  0.3011 0.0230 
338.998440 33.956467  0.1646 0.0244  0.1909 0.0284  0.1258 0.0266                               
338.999790 33.964714  0.3900 0.0435  0.2957 0.0330  0.3096 0.0610  0.1458 0.0438                
338.984040 33.965771  2.7616 0.0763  3.6880 0.1019  3.2843 0.1050  1.5624 0.1690  1.1461 0.0530 
338.976900 33.954155  0.6010 0.0200  1.1645 0.0388  1.1794 0.0454  0.6960 0.0403  0.6253 0.1098 
338.984500 33.973591  0.2632 0.0500  0.3300 0.0627  0.2724 0.0495  0.1868 0.0324  0.2307 0.0499 
338.975920 33.958382  2.0649 0.0778  2.5236 0.0951  1.9683 0.0712  1.4132 0.0444  1.0115 0.0591 
339.001430 33.959244  1.1963 0.3213  1.3836 0.3716  1.2310 0.2265  0.9022 0.0167  0.7395 0.0835 
338.975740 33.954773  0.6279 0.1350  1.1826 0.2543  1.3657 0.2070  1.4197 0.0689  1.4188 0.3185 
339.001980 33.984703  0.3140 0.0290  0.3762 0.0347  0.4372 0.0309  0.3790 0.0274  0.2798 0.0317 
339.003420 33.984650  0.7480 0.0627  0.6272 0.0526  0.4882 0.0403  0.4523 0.0435  0.2798 0.0241 
339.013120 33.963020  0.2421 0.0316  0.1398 0.0183  0.0695 0.0168  0.1207 0.0387  0.0692 0.0164 
338.995120 33.979698  0.6092 0.0471  0.8057 0.0622  0.8491 0.0459  0.6730 0.1129                
339.017090 33.960178  0.4701 0.0427  0.3262 0.0297  0.3134 0.0280  0.4275 0.0864  0.4362 0.0445 
339.021850 33.977013  0.0475 0.0117  0.1425 0.0352  0.2141 0.0238  0.2214 0.0238  0.2245 0.0324 
338.997680 33.942532  0.3359 0.0385  0.2032 0.0233  0.3185 0.0425  0.6375 0.0644  1.0472 0.1217 
339.016330 33.972588  0.3126 0.0393  0.4112 0.0517                                              
339.000090 33.978893  2.7274 0.0571  3.2081 0.0671  2.6364 0.0842  2.0219 0.0527  1.3490 0.0237 
339.009310 33.978584  0.9681 0.0317  1.0665 0.0349  0.9631 0.0342  0.4063 0.0744  0.2382 0.0474 
339.006770 33.962105                                4.0632 0.1921  3.2108 0.0618  2.3124 0.0664 
338.989780 33.959156  8.2742 0.4519  1.4525 0.0793  1.0775 0.0796  0.9449 0.1121                
339.022250 33.961594  0.6775 0.1126  1.3644 0.2268  1.9147 0.3028  4.6220 0.7179  5.9525 0.7220 
339.015870 33.972412  0.4923 0.1127  0.2273 0.0520                                              
339.004000 33.961205  1.1390 0.1972  1.0028 0.1736  0.8887 0.1228  0.7391 0.1240  0.5969 0.0573 
338.978090 33.967125  2.1526 0.0439  2.4693 0.0504  2.1619 0.0609  1.4907 0.0381  1.0553 0.0434 
338.996090 33.977295  0.2042 0.0476  0.1298 0.0303                 0.1838 0.0423  0.1495 0.0421 
338.988530 33.953983  0.1572 0.0227  0.2819 0.0407  0.2332 0.0434  0.4077 0.0345  0.4200 0.0332 
338.999790 33.950783  0.6027 0.1636  9.8728 2.6802                 0.4501 0.1424  0.4068 0.0352 
338.999880 33.985958  0.2168 0.0312  0.1439 0.0207  0.0886 0.0207  0.1677 0.0264  0.1815 0.0285 
338.996310 33.972954                                0.3506 0.0429  0.5900 0.0436  1.0533 0.0732 
339.006130 33.944218                                                              0.1549 0.0485 
338.995570 33.977638  0.3733 0.0371  0.4257 0.0423  0.3328 0.0229  0.2749 0.0313  0.1788 0.0340 
338.977720 33.970432  0.3636 0.0233  0.6133 0.0394  0.6902 0.0297  0.4393 0.0249  0.2995 0.0267 
338.983920 33.952648  0.6292 0.0253  0.7577 0.0305  0.6942 0.0252  0.4240 0.0101  0.2897 0.0233 
339.002530 33.984417  0.3989 0.0214  0.3239 0.0174  0.3536 0.0201  0.4628 0.0123  0.5920 0.0309 
338.998930 33.952156                 0.1039 0.0309                                0.0943 0.0198 
338.990880 33.982349  0.5977 0.1471  0.4494 0.1106  0.4423 0.1026  0.5289 0.0689  0.4078 0.0438 
338.988770 33.965881  2.2097 0.0906  1.7099 0.0701  0.9789 0.2025  1.0858 0.0508                
339.029790 33.972237  0.6640 0.0406  0.5395 0.0330  0.4969 0.0226  0.3478 0.0454  0.2878 0.0161 
339.018520 33.967701  0.1212 0.0236  0.1447 0.0281  0.1536 0.0314  0.3076 0.0448  0.3480 0.0451 
338.978300 33.970219  0.5779 0.0400  0.3804 0.0263  0.2431 0.0462                 0.1829 0.0410 
338.993010 33.973988  0.1933 0.0512  0.1106 0.0293                 0.0878 0.0241                
338.989140 33.964020  2.5545 0.0795  3.9108 0.1216  3.2899 0.1003  2.1517 0.1166  1.6740 0.0980 
338.975490 33.963703  2.3497 0.0386  2.6353 0.0433  2.2296 0.0537  1.4036 0.0418  1.1363 0.0717 
338.990050 33.978214  0.6086 0.0192  1.0670 0.0336  1.0345 0.0558  0.8236 0.0384  0.7999 0.0401 
338.984410 33.973030                                                                            
339.011930 33.981464  0.3103 0.0325  0.4408 0.0461  0.4430 0.0391  0.6806 0.0510  0.4861 0.1006 
339.003020 33.938187                                0.1614 0.0301  0.3040 0.0500  0.2349 0.0483 
339.017910 33.977917  1.0511 0.1696  1.7809 0.2874  3.2957 0.5377 15.2240 2.5637 22.6590 2.2688 
338.997160 33.970592  0.6991 0.1330  0.5282 0.1005  0.4338 0.1307  0.6130 0.0902  0.5251 0.0837 
338.977510 33.954586  0.2304 0.0297  0.4976 0.0640  0.4477 0.0508  0.3010 0.0373  0.2440 0.0254 
339.000610 33.964485 14.2130 2.3937  1.8882 0.3180  1.6179 0.1828  1.6374 0.1581  2.1131 0.4259 
338.981810 33.962822  1.0748 0.0630  1.7110 0.1003  1.8978 0.0589  1.2780 0.0232  1.2694 0.0778 
339.001400 33.965115                                2.8167 0.2412  2.3435 0.0873  1.4912 0.1935 
338.970580 33.957069  0.1496 0.0314  0.1416 0.0297  0.1493 0.0343  0.2137 0.0178  0.3780 0.0359 
338.983860 33.954723  0.2555 0.0445  0.3969 0.0691  0.4726 0.0671  0.9124 0.1277  1.0373 0.0581 
339.022160 33.972637  0.7672 0.0337  1.0533 0.0462  1.1184 0.0391  0.4446 0.0583                
339.001530 33.982246  0.4250 0.0734  0.3560 0.0615  0.6367 0.0533  0.6947 0.0466  1.4109 0.0587 
338.981450 33.962612  2.7493 0.0915  3.2807 0.1092  2.8869 0.0883  1.9469 0.0496  1.0853 0.1157 
338.996770 33.964348                                                                            
339.009610 33.966122  0.4971 0.0777  0.4012 0.0627  0.3747 0.0526  0.5630 0.0560  0.5638 0.0649 
338.995330 33.981533  0.9479 0.0896  0.9227 0.0872  0.9288 0.0740  0.7807 0.0386  0.4764 0.0322 
339.012940 33.974453  0.8503 0.0730  0.9335 0.0802  0.8405 0.0704  0.8528 0.0951  0.6428 0.1823 
338.989260 33.962093  6.0650 0.1805  9.7339 0.2898  9.1569 0.2543  6.9333 0.1042  5.1899 0.1065 
339.025880 33.961628                                               0.2681 0.0616  0.1756 0.0399 
338.991580 33.945644                                                                            
338.998470 33.960026  0.3587 0.0518  0.5343 0.0771  0.5554 0.0869  0.4952 0.1003  0.3529 0.0423 
338.999240 33.967930  0.5962 0.0549  0.5274 0.0485  0.6041 0.0368  0.6312 0.1477  0.4774 0.0893 
339.009000 33.974075  0.4930 0.0548  0.9185 0.1022  0.9782 0.0902  0.7825 0.0377  0.8163 0.0354 
339.006070 33.981449  0.1362 0.0271  0.1046 0.0208                                              
338.985780 33.952259                                               1.6643 0.2703  2.7195 0.4289 
339.016780 33.979744  3.4050 0.1001  4.8773 0.1433  4.9218 0.1509  3.1113 0.1373  2.3722 0.0686 
338.995240 33.959316  0.5663 0.0556  1.2376 0.1214  1.2050 0.1197  0.8782 0.0812  0.7291 0.0570 
338.991730 33.946869  0.0846 0.0114  0.2056 0.0277  0.2876 0.0608  0.1861 0.0399  0.1977 0.0115 
339.004330 33.977276  0.5621 0.0859  0.5086 0.0777  0.4293 0.0599  0.4223 0.0540  0.2274 0.0409 
339.002900 33.962559  0.4279 0.0757  0.4845 0.0857  0.6705 0.1269  1.7904 0.2379  1.6218 0.1429 
338.979430 33.960564  2.8853 0.1147  3.2772 0.1303  2.7661 0.0938  1.9076 0.0400  1.2579 0.0246 
339.000920 33.968067                                0.5651 0.1797  0.9587 0.2024  0.9428 0.1508 
339.001740 33.984627  0.5546 0.0376  0.3873 0.0262  0.2244 0.0204  0.1549 0.0489  0.1255 0.0296 
339.020260 33.977390  0.5683 0.0560  0.3920 0.0386  0.2452 0.0359  0.1884 0.0276  0.1764 0.0583 
338.975130 33.954624  0.4441 0.0421  0.5029 0.0476  0.5321 0.0486  0.2651 0.0466  0.2863 0.0274 
338.992370 33.979279  0.2310 0.0420  0.1996 0.0363  0.2936 0.0414                               
339.028020 33.961010                                0.0992 0.0287                               
339.020170 33.972443  2.1453 0.3215  1.1138 0.1669  1.0449 0.1411  0.7671 0.0792  6.0426 0.7277 
339.017940 33.962772  0.2766 0.0388  0.1834 0.0257  0.2083 0.0234  0.4266 0.0421  0.5136 0.1362 
338.984310 33.953888  0.1244 0.0272  0.3790 0.0828  0.3880 0.0859  0.6000 0.1031  1.1617 0.1266 
339.026730 33.956230  0.5574 0.0775  0.4332 0.0602  0.2980 0.0206                 0.1426 0.0232 
338.975460 33.952484  0.2517 0.0167  0.8571 0.0570  0.7065 0.0674  0.4563 0.0601  0.6064 0.0915 
338.979800 33.963982  0.2316 0.0296  0.3020 0.0386  0.2367 0.0342  0.2074 0.0212  0.1992 0.0141 
338.999330 33.974285  0.3466 0.0278  0.3056 0.0245  0.4214 0.0361  0.4516 0.1283  0.3701 0.1113 
339.002990 33.966988  0.3388 0.0941  0.0871 0.0242  0.1552 0.0272  0.1064 0.0186                
338.986760 33.953674                                0.1961 0.0478  0.1400 0.0212  0.1427 0.0305 
338.999880 33.973122                                0.2767 0.0473  1.0360 0.1733  0.6365 0.0583 
339.028900 33.963074  2.2557 0.0935  0.6400 0.0265  0.7108 0.0371  0.5689 0.0708  0.6652 0.0721 
338.987090 33.976269                                                                            
338.976680 33.954773  0.3683 0.0334  0.7436 0.0675  1.0319 0.1161  2.3534 0.3548  2.1743 0.2433 
339.004580 33.968369  0.2672 0.0466  0.1669 0.0291                                              
339.027740 33.972088  0.2212 0.0666  0.1785 0.0537  0.3517 0.0511  0.8103 0.1229  0.6157 0.0873 
339.026090 33.960789  0.5636 0.0705  0.6651 0.0832  0.7423 0.0564  0.4067 0.0328  0.4147 0.0170 
338.981840 33.961506  0.3008 0.0449  0.2017 0.0301  0.1812 0.0420                               
339.000730 33.969395  0.5241 0.0567  0.4412 0.0477  0.2945 0.0530  0.2191 0.0136  0.1484 0.0232 
338.993930 33.981014  0.7041 0.0755  0.7663 0.0822  0.6340 0.0783  0.5505 0.1142  0.2809 0.0703 
339.013370 33.965111  0.2037 0.0391  0.2005 0.0385  0.2440 0.0506  0.3117 0.0653  0.1769 0.0288 
339.006350 33.973736  0.8831 0.0524  0.7040 0.0418  0.7641 0.0782  0.7103 0.0683  0.5333 0.0482 
339.006770 33.973717  0.6258 0.0467  0.6158 0.0460  0.6271 0.0370  0.6384 0.0564  0.3942 0.0249 
339.011380 33.968861  0.7635 0.0375  0.8477 0.0416  0.7998 0.0393  0.6040 0.0164  0.5525 0.1262 
338.998780 33.966660  0.5539 0.0659  0.4722 0.0562  0.5288 0.0551  0.2175 0.0289  0.2472 0.0228 
338.994110 33.972843  0.4058 0.0387  0.3981 0.0379  0.5092 0.0518  0.4969 0.0556  0.3786 0.0364 
339.023250 33.972256                                                                            
338.994810 33.972225  0.1569 0.0409  0.1637 0.0427  0.1959 0.0319  0.2647 0.0450  0.2524 0.0366 
338.997280 33.954159  0.2664 0.0394  0.1694 0.0250                                              
338.999270 33.985481  0.3043 0.0199  0.2855 0.0186  0.1826 0.0166  0.1611 0.0137  0.0844 0.0126 
338.993320 33.977913  1.3664 0.0399  1.5058 0.0439  1.4107 0.0584  1.0847 0.0530  0.6765 0.0377 
338.990330 33.966042  2.6270 0.6519  9.7464 2.4185  2.0349 0.2858  1.5021 0.0855  1.0514 0.0470 
339.000430 33.982136  1.8374 0.1095  1.8109 0.1080  1.5251 0.0801  1.1224 0.0545  0.8181 0.0383 
339.012660 33.963501  0.7036 0.0423  0.7226 0.0434  0.7622 0.0274  0.5746 0.0180  0.4743 0.0217 
338.976840 33.969810  0.0940 0.0186  0.2098 0.0414  0.2510 0.0293  0.1671 0.0353  0.2215 0.0313 
338.984470 33.958614  5.1929 0.0641  5.2652 0.0649  5.0517 0.0650  5.2476 0.6345  2.5271 0.1113 
339.034300 33.964088  1.6108 0.4326  2.3468 0.6302  1.5347 0.0737  1.1646 0.0995  0.7289 0.1579 
338.983340 33.962173  1.9170 0.0480  2.6036 0.0652  2.1765 0.0949  1.5743 0.1395  1.1826 0.0695 
339.006040 33.975620  0.5737 0.0389  0.7029 0.0476  0.5721 0.0360  0.3663 0.0619  0.3241 0.0494 
339.006740 33.970543  0.1661 0.0268  0.1974 0.0318  0.2681 0.0304                               
339.012850 33.967598                 0.9776 0.1638  4.9771 0.8275  0.8551 0.1294  0.7579 0.1039 
339.000980 33.960823  0.5677 0.0291  0.4742 0.0243  0.2902 0.0338  0.2352 0.0186  0.2077 0.0093 
339.002140 33.983498  0.3848 0.0600  0.4199 0.0654  0.4219 0.0632  0.3900 0.0751  0.3448 0.0476 
338.999910 33.985344  0.2669 0.0204  0.2787 0.0213  0.2380 0.0187  0.1749 0.0211                
339.023040 33.972927  0.3392 0.0437  0.4385 0.0564  0.5928 0.0760  1.6375 0.3297  1.9960 0.2827 
339.009120 33.971165  0.2995 0.0362  0.1765 0.0213  0.1448 0.0293                 0.0771 0.0118 
338.994110 33.959789  0.4579 0.0633  0.7205 0.0997  0.6686 0.0940  0.5798 0.0781  0.6428 0.0343 
338.992160 33.984512                                                                            
338.998020 33.972305  0.7145 0.0383  0.5146 0.0276  0.4272 0.0347  0.3029 0.0333  0.1553 0.0288 
339.007660 33.967587                                                                            
339.000340 33.959877  0.8089 0.0736  0.9981 0.0908  0.9643 0.0538  0.7188 0.0347  0.4482 0.0180 
338.982640 33.964123  0.5933 0.0313  0.8696 0.0459  0.8261 0.0425  0.9120 0.0498  0.6580 0.0999 
338.970310 33.960758  0.5016 0.0929  1.0820 0.2003  1.4935 0.2464  4.8201 0.5761  5.1399 0.5000 
338.995150 33.983074  0.7584 0.1174  0.9339 0.1446  0.7162 0.1377  0.7391 0.0994  0.5651 0.0745 
339.020660 33.967144  1.0773 0.0849  0.7109 0.0560  0.5347 0.0539  0.4079 0.0368  0.2343 0.0510 
338.996700 33.976170  1.0902 0.0180  1.8106 0.0299  2.0954 0.0534  1.5697 0.1754  1.2371 0.0812 
338.990020 33.979561  0.1761 0.0243  0.5686 0.0784                 0.5946 0.1103  0.6116 0.0715 
338.991880 33.970467  0.6306 0.0533  0.7705 0.0651  0.6337 0.0528  0.3436 0.0449  0.2909 0.0570 
339.009280 33.980698  2.4144 0.0561  2.8963 0.0673  2.3953 0.0440  1.6062 0.0200  1.1031 0.0498 
338.985200 33.955677  0.0881 0.0021  1.1540 0.0282  1.1600 0.0288  0.9083 0.0547  0.8524 0.1038 
339.000850 33.967583                                0.3719 0.0549  0.3331 0.0811  0.1688 0.0495 
339.008880 33.976013  0.3744 0.0524  0.4487 0.0628                 1.1950 0.1668  1.1851 0.2913 
338.995510 33.956398  2.5482 0.1580  2.7544 0.1708  2.3572 0.0760  1.6842 0.1406  1.1629 0.0409 
339.027770 33.973465  0.6009 0.0421  0.5788 0.0405  0.6173 0.0693  0.3345 0.0394  0.3172 0.0270 
338.998200 33.954842                 0.0965 0.0229                                              
338.998500 33.984676  0.2776 0.0611  0.6482 0.1427  1.2212 0.1779  3.4999 0.5265  5.7619 0.6428 
339.008670 33.968655  0.4894 0.0844  0.3267 0.0564  0.5146 0.1045  1.8165 0.3017  1.4300 0.1742 
338.995610 33.984211  0.3439 0.0437  0.3429 0.0435  0.2850 0.0447                 0.1355 0.0110 
338.999020 33.973816  0.3175 0.0416  0.2361 0.0309  0.2906 0.0571  0.4251 0.0851  0.3669 0.0774 
338.993350 33.978436  0.3764 0.0745  0.3501 0.0693  0.3993 0.0642  0.3739 0.0243  0.2292 0.0406 
338.993650 33.982800  6.0942 0.0822  7.5755 0.1022  6.8063 0.1029  4.9362 0.0701  3.1013 0.0617 
339.022860 33.973419  0.3812 0.0319  0.4197 0.0352  0.2180 0.0369  0.1705 0.0520                
338.977660 33.959690  0.3487 0.0316  0.3992 0.0362  0.4466 0.0465  2.0029 0.4167  2.6159 0.3533 
338.997470 33.971889                                0.2483 0.0351  0.2859 0.0575                
339.026980 33.973476  0.2529 0.0370  0.2289 0.0335  0.3423 0.0230                 0.1457 0.0153 
338.982970 33.959309  1.3426 0.0585  1.6347 0.0712  1.3426 0.0485  0.9973 0.0729  0.5490 0.0279 
339.001800 33.979713  0.3500 0.0319  0.4445 0.0406  0.2799 0.0259  0.2518 0.0229                
338.988370 33.961231  0.5701 0.0547  0.6564 0.0630  0.3923 0.0378                 0.2486 0.0443 
339.002560 33.974312  0.2397 0.0351  0.2587 0.0379  0.2056 0.0227                 0.1026 0.0179 
338.987980 33.952896  0.3738 0.0124  0.6641 0.0221  0.7811 0.0291  0.4697 0.0359  0.3929 0.0550 
338.983700 33.960033  4.7860 0.0672  6.2946 0.0884  5.7172 0.1292  4.2252 0.0930  2.8822 0.0722 
339.002840 33.973515                                0.3241 0.0616                 0.4668 0.0807 
339.003780 33.988319  0.7024 0.0257  0.9805 0.0359  1.1619 0.0475  0.8934 0.0809  1.1154 0.1683 
339.024080 33.963783  0.4932 0.0436  0.4104 0.0362  0.5047 0.0599  1.0339 0.1784  1.3459 0.2087 
338.995210 33.984173  1.3397 0.0433  1.7080 0.0553  1.5558 0.0583  1.1269 0.0277  0.8653 0.0265 
338.996730 33.979233  0.3974 0.0469  0.5952 0.0702  0.5268 0.0594  1.0350 0.1388  0.9588 0.1196 
338.988490 33.952469                                0.3984 0.0302  0.2907 0.0424  0.1667 0.0100 
339.019780 33.964909  2.0371 0.0866  2.0174 0.0858  1.6505 0.0808  1.2975 0.0583  0.8226 0.0267 
338.982270 33.971100  1.3334 0.0347  1.5832 0.0412  1.3275 0.0542  0.9121 0.0689  0.4879 0.0560 
339.002110 33.974731                                0.8093 0.1074  0.6171 0.0375  0.5426 0.0679 
338.997860 33.962814  0.8694 0.0409  1.0841 0.0510  1.1683 0.0383  0.8917 0.0142  0.7331 0.0712 
338.998110 33.971230  0.4722 0.0208  0.8070 0.0356  0.7380 0.0410  0.5566 0.0460  0.3512 0.0310 
339.028110 33.963631  0.2297 0.0600  0.1026 0.0268  0.1277 0.0228                 0.1425 0.0265 
338.998050 33.974545  0.7976 0.0362  0.7587 0.0345  0.7662 0.0353  0.4958 0.0283                
338.996800 33.972710                                               1.2673 0.3062                
338.997620 33.985603  1.8406 0.0654  2.5035 0.0889  2.3264 0.0958  1.8146 0.0429  1.5884 0.0332 
339.002140 33.965420  0.2725 0.0263  0.4090 0.0394  0.3044 0.0311                               
339.005040 33.978855  0.4050 0.0164  0.6909 0.0280  0.6276 0.0348  0.5066 0.0415  0.4914 0.0376 
339.003850 33.964645  0.6054 0.0409  0.9660 0.0653  1.0136 0.0823  0.8298 0.0951  0.7428 0.0704 
339.003300 33.965000  0.2012 0.0359  0.4203 0.0750  0.4553 0.0549  0.3457 0.0732  0.2235 0.0279 
339.024630 33.966671  1.2434 0.2927  3.5311 0.8312  0.6720 0.1731  0.4198 0.0691  0.3439 0.0180 
338.989690 33.953140  0.1654 0.0551  0.0633 0.0211  0.1022 0.0180                 0.0848 0.0163 
339.022670 33.971840  0.2865 0.0394  0.5274 0.0726  0.6357 0.0754  0.5579 0.0565  0.5137 0.0459 
338.980620 33.955341                                               0.2921 0.0661  0.2421 0.0353 
338.987490 33.946686  0.6019 0.1112  0.4579 0.0846  0.3383 0.0702  0.4623 0.0865  0.4067 0.0671 
338.980770 33.961979  1.3021 0.0547  1.4725 0.0619  1.0429 0.0384  0.8124 0.0268  0.4672 0.0549 
338.998440 33.971928  0.1555 0.0281  0.1439 0.0260  0.5020 0.0490  0.9005 0.0814  0.4828 0.0329 
338.989040 33.973434  3.0786 0.0810  5.6210 0.1480  4.9260 0.0941  3.4992 0.0744  2.5325 0.0571 
338.998690 33.954430                                               1.1053 0.1633  0.4890 0.0662 
339.008030 33.977856  0.7603 0.0391  0.7969 0.0410  0.8361 0.0574  0.6855 0.0509  0.7117 0.0341 
338.997650 33.954536  0.4156 0.0312  0.4416 0.0331  0.5297 0.0248  0.3760 0.0450  0.3439 0.0369 
338.976290 33.962646  1.0063 0.0260  1.0004 0.0258  0.8334 0.0285  0.6223 0.0327  0.4349 0.0291 
338.991520 33.978771  0.3521 0.0427  0.4374 0.0530  0.4465 0.0555  0.3143 0.0285  0.3901 0.0429 
338.976320 33.955982  1.7543 0.0528  2.7680 0.0833  2.3788 0.0330  1.2991 0.0276  1.1836 0.0326 
338.997920 33.968777  0.8027 0.0654  1.2973 0.1057  1.3567 0.1163  1.6059 0.1352  1.0953 0.1717 
338.999730 33.947487  0.4043 0.0507  0.4749 0.0595  0.5430 0.0507  0.8370 0.0506  0.7454 0.0335 
339.022800 33.967033  0.1103 0.0309  0.1022 0.0286  0.1677 0.0378  0.5919 0.1039  0.4732 0.0693 
339.002440 33.974792  0.3378 0.0417  0.3610 0.0446  0.3298 0.0296  0.3011 0.0330  0.1961 0.0381 
338.989620 33.953308                                               0.0693 0.0179  0.1234 0.0241 
338.996220 33.982059  1.1689 0.0907  1.5136 0.1174  1.4169 0.1023  1.2894 0.0939  1.0609 0.0993 
338.998050 33.957172  2.1117 0.0888  2.3204 0.0976  2.0070 0.1132  1.6362 0.0995  1.1526 0.0545 
338.994450 33.973427  0.5970 0.0457  0.6235 0.0477  0.4609 0.0408  0.5140 0.0487                
339.015050 33.968437                                               0.7884 0.1164  0.6261 0.0694 
338.989140 33.975945  0.3465 0.0382  0.3862 0.0426  0.4657 0.0362  0.2812 0.0236  0.1250 0.0287 
339.015990 33.963360  0.5515 0.0448  0.5483 0.0446  0.4817 0.0286  0.3197 0.0181  0.2311 0.0312 
339.011230 33.961823  0.6469 0.0287  0.7411 0.0329  0.6405 0.0845  0.4878 0.0354  0.3693 0.1013 
338.999210 33.985699  0.4964 0.0149  0.6624 0.0198  0.6190 0.0163                 0.3630 0.0928 
338.993870 33.961803  0.1192 0.0124  0.5680 0.0591  0.5628 0.0544  0.9307 0.0995  0.9961 0.0624 
338.997710 33.986305  1.0423 0.0383  1.6550 0.0608  1.2999 0.0217  0.9234 0.0196  0.5910 0.0397 
338.994450 33.981152  0.5528 0.0322  0.8356 0.0486  0.7265 0.0312  0.5776 0.0558  0.6021 0.0425 
339.001620 33.965733  0.7724 0.1225  0.5741 0.0910  0.6309 0.0924  0.5871 0.0856                
338.990330 33.979115  1.9372 0.1242  2.3096 0.1481  1.8787 0.1042  1.5898 0.1419  1.0977 0.0375 
338.993380 33.955173  2.3506 0.0406  2.8702 0.0496  2.4743 0.0389  1.5712 0.0650  1.0382 0.0229 
338.980220 33.949200                                                                            
338.999210 33.962330                                3.0057 0.2053  2.2165 0.3384  2.1508 0.0795 
338.994290 33.980755  1.0755 0.0550  1.2596 0.0644  0.9377 0.0415  0.5628 0.0711  0.3659 0.0372 
338.976350 33.954723  0.2853 0.0616  0.2831 0.0612  0.2016 0.0348                               
339.000000 33.950504  4.8461 1.3987  0.1954 0.0564  2.8701 0.8507                               
339.006440 33.974266                                0.1579 0.0305  0.2462 0.0232                
338.983700 33.970688  1.9818 0.0613  1.9921 0.0616  1.7115 0.0552  1.0922 0.0822  0.7957 0.1107 
338.987060 33.958050  1.0459 0.0376  1.1045 0.0397  0.8664 0.0249  0.6180 0.0349  0.4543 0.0579 
338.992250 33.978790  0.6313 0.0385  0.5815 0.0354  0.5443 0.0326  0.4066 0.0506  0.3701 0.1050 
338.997530 33.975533  0.5797 0.0737  0.6407 0.0814  0.5733 0.0364  0.6174 0.0952  0.3632 0.0653 
339.002620 33.937996  0.4950 0.0916  0.3042 0.0563  0.5080 0.0598  1.1765 0.1014  0.9469 0.0875 
339.010040 33.980228  0.4828 0.0381  0.7882 0.0621  0.7383 0.0509  0.5478 0.0489                
338.997310 33.985512  0.5968 0.0428  0.6368 0.0457  0.5886 0.0466  0.3805 0.0304  0.2425 0.0156 
338.999390 33.988064  0.4956 0.0199  0.5370 0.0216  0.4905 0.0109  0.2443 0.0116  0.2081 0.0186 
339.013340 33.973351  1.4468 0.2333  1.5432 0.2488  1.3779 0.0386  0.9704 0.0506  0.6293 0.1146 
338.986420 33.966923  4.1363 0.1441  5.2692 0.1836  4.6807 0.1857  3.9900 0.3106  3.1786 0.1245 
338.996670 33.981140  0.3880 0.1124  0.1803 0.0522                 0.2837 0.0440  0.2940 0.0497 
339.005770 33.980797  0.3471 0.0835  0.3000 0.0722  0.4540 0.0766  0.5675 0.0763  0.5355 0.0558 
338.982300 33.967106  0.6082 0.0889  0.6787 0.0993  0.7515 0.0709  0.7030 0.0433  0.4221 0.0287 
338.992460 33.983166  0.7628 0.0351  0.8529 0.0392  0.6622 0.0207  0.4939 0.0195  0.3695 0.0291 
339.005460 33.979237  0.3406 0.0231  0.3164 0.0215  0.3217 0.0272                 0.2204 0.0444 
338.985600 33.962563  1.2643 0.1227  1.7322 0.1681  1.9871 0.1242  1.4895 0.0311  1.2592 0.0302 
338.991000 33.982811  0.5850 0.0226  0.6886 0.0266  0.6129 0.0275  0.3515 0.0623  0.3086 0.0687 
339.006010 33.973885  0.8319 0.0434  0.7841 0.0409  0.6209 0.0289  0.4679 0.0896  0.2107 0.0384 
338.986210 33.968121  1.0909 0.1424  2.2860 0.2984  3.2050 0.3369  4.8801 0.3079  7.3689 0.3746 
339.031560 33.959724                                0.2264 0.0448  0.2721 0.0418  0.3224 0.0316 
339.007970 33.975296  0.9889 0.0658  0.9719 0.0646  0.9089 0.0450  0.7012 0.0335  0.6161 0.0175 
338.983950 33.954716  0.1632 0.0289  0.1325 0.0235  0.0577 0.0143  0.2289 0.0414  0.3388 0.0425 
338.989810 33.976978  0.7651 0.0320  0.5303 0.0222  0.4249 0.0241  0.2876 0.0424  0.2574 0.0382 
339.001860 33.968197  1.0086 0.0720  1.4026 0.1001  1.5352 0.0641  1.0871 0.0332  1.1537 0.0610 
338.998900 33.956276  0.6610 0.0318  0.4193 0.0202  0.2015 0.0253                               
338.999210 33.978676  1.0932 0.0430  1.4458 0.0569  1.5810 0.0640  1.2218 0.0358  1.1054 0.0368 
339.030060 33.970676  1.8050 0.0621  1.8418 0.0634  1.4747 0.0589  1.2649 0.0422  0.8603 0.0949 
338.986760 33.966930  3.4858 0.0572  5.8250 0.0956  5.9154 0.0823  3.7445 0.1916  2.7029 0.3675 
338.999330 33.945992  0.3365 0.0303  0.2688 0.0242  0.3433 0.0345  0.6576 0.0584  0.7187 0.0924 
339.000670 33.948765  0.8228 0.0293  0.6506 0.0231  0.5410 0.0289  0.2822 0.0188  0.2217 0.0268 
338.990080 33.963741  1.6225 0.0719  1.7052 0.0755  1.6744 0.0696  1.3142 0.0939  0.8105 0.0608 
339.013060 33.978897  2.2322 0.0599  3.5949 0.0965  3.3490 0.0784  2.0150 0.0998  1.5197 0.0635 
338.995910 33.947392  0.2498 0.0384  0.7857 0.1209  0.5687 0.1582  1.3638 0.1144  1.4258 0.0940 
338.981720 33.970932  0.6892 0.0562  0.4661 0.0380  0.3895 0.0248  0.3318 0.0260  0.3656 0.0296 
339.029170 33.959270  0.3941 0.0719  0.4949 0.0902  0.6385 0.0822  0.4680 0.1027  0.5902 0.1728 
339.014470 33.965523                                                                            
338.992370 33.969902  0.3111 0.0434  0.5778 0.0806  0.6167 0.0728  0.4105 0.0635  0.2724 0.0369 
338.986360 33.967400  2.6838 0.0928  4.7604 0.1646  4.2545 0.1625  3.3721 0.1189  2.8844 0.1377 
338.982820 33.965275  4.0291 0.0981  6.9553 0.1693  6.6525 0.2882  4.0959 0.2379  3.4970 0.1855 
338.991910 33.965973  4.3002 0.5209  4.7874 0.5800  4.8658 0.2940  2.6229 0.2066  1.8185 0.3668 
338.982880 33.968170  0.3982 0.1077  2.8109 0.7601  3.2583 0.5800  0.4312 0.0439                
338.989230 33.980083  1.1260 0.3389  0.2381 0.0717  0.1888 0.0418                 0.1204 0.0159 
339.004240 33.979576  0.5078 0.0359  0.5301 0.0375  0.4391 0.0305  0.2787 0.0194  0.2735 0.0269 
338.982180 33.969894  1.4390 0.0849  1.3622 0.0804  1.2388 0.0956  0.9544 0.1608  0.6626 0.0713 
338.989840 33.958946  2.5340 0.0488  3.1609 0.0608  2.7578 0.0553  1.9071 0.0413  1.4076 0.0544 
338.989560 33.963383  2.0001 0.0634  2.4254 0.0769  2.0491 0.0610  1.0585 0.1860  0.4210 0.0929 
338.992310 33.978245  0.5279 0.0427  0.5598 0.0453  0.5144 0.0502  0.4967 0.0513  0.4204 0.0363 
338.983730 33.962055  1.6092 0.1829  0.4397 0.0500  0.4375 0.0386  0.3241 0.0570  0.3706 0.0530 
338.990330 33.956547  0.1091 0.0166  0.1984 0.0302  0.3305 0.0385  0.5239 0.0631  0.6117 0.0261 
338.983370 33.969021  1.7167 0.0468  1.6713 0.0456  1.3646 0.0519  0.9462 0.0839  0.6690 0.0439 
338.981410 33.970230  0.3264 0.0403  0.3699 0.0457  0.3350 0.0467                               
338.983180 33.963566  2.4642 0.0664  2.5775 0.0694  2.0516 0.0553  1.4468 0.0653  1.0446 0.0347 
338.996520 33.981518  0.6623 0.0253  0.8800 0.0336  0.8497 0.0305  0.6984 0.0335  0.4822 0.0195 
338.974120 33.954720  4.7598 0.0642  6.9913 0.0943  6.1737 0.0886  4.5081 0.1234  2.9534 0.0332 
338.989530 33.976143  0.4370 0.1358  0.3043 0.0946                                0.2929 0.0718 
339.016750 33.964787                                                                            
338.980130 33.952614                                               0.1518 0.0408                
338.984280 33.963741                                8.4332 0.5206  6.9184 0.6061  4.1483 0.2424 
339.015560 33.979019  1.0314 0.0543  1.0967 0.0578  1.0845 0.0558  0.7366 0.0411  0.5033 0.0454 
339.015140 33.980526  0.5643 0.0564  0.6889 0.0688  0.6455 0.0559  0.4880 0.0529  0.3639 0.0352 
338.999270 33.984512                                0.0900 0.0197  0.1321 0.0366                
338.992160 33.967995                                               0.8557 0.1420                
339.002040 33.960876  0.5283 0.0738  0.4964 0.0694  0.4950 0.0873  0.4109 0.0838  0.2601 0.0313 
338.993560 33.977829  0.8513 0.0416  0.8215 0.0401  0.9185 0.0395  0.5600 0.0503  0.5304 0.0478 
338.981960 33.965851  4.2327 0.5478  1.6130 0.2088  1.4265 0.0657  0.8987 0.0247  0.5867 0.0254 
339.017030 33.963406                                                                            
339.002690 33.944321  0.4577 0.1029  0.7471 0.1680  0.9087 0.1127  2.2176 0.1936  2.1334 0.1785 
339.003020 33.965172  0.7302 0.1187  0.9952 0.1618  0.9979 0.1195  0.7696 0.0579  0.5562 0.0556 
338.999970 33.969948  0.2632 0.0361  0.3771 0.0517  0.4303 0.0632  0.3511 0.0212  0.3930 0.0318 
338.999570 33.960072  0.3832 0.0353  0.9257 0.0853  0.8840 0.0817  0.6181 0.0746  0.5441 0.0321 
338.992610 33.958344                 0.1784 0.0334                                0.3165 0.1047 
339.003300 33.965958  0.3364 0.0223  0.3592 0.0238  0.4613 0.0349  0.3734 0.0322  0.3330 0.0211 
339.001590 33.964355                                0.4403 0.0505  0.3327 0.0352                
338.995510 33.979584  0.5492 0.0594  0.3262 0.0353  0.2761 0.0314                               
338.976750 33.964783  2.2759 0.0552  2.9488 0.0715  2.8173 0.0374  1.8418 0.0289  1.2801 0.0320 
338.996060 33.971664  0.4030 0.0546  0.4539 0.0615  0.4371 0.0386  0.4663 0.0336  0.3301 0.0349 
338.993590 33.972343  0.3739 0.0455  0.3572 0.0435  0.3483 0.0261  0.2228 0.0391                
338.997590 33.973763                                               0.1958 0.0610  0.2194 0.0343 
338.969600 33.959587  1.6661 0.0359  1.6818 0.0362  1.4096 0.0254  0.7933 0.0268  0.5729 0.0254 
339.002660 33.965031  0.8353 0.1140  1.0241 0.1397  1.0780 0.1331  0.9109 0.2403  0.8204 0.0758 
338.992460 33.975403  0.7710 0.0430  0.6979 0.0389  0.7395 0.0422  0.5641 0.0414  0.3804 0.0381 
339.025020 33.972202  0.7962 0.0822  0.4693 0.0485  0.2233 0.0512                               
338.982390 33.963432  1.3362 0.1052  1.3463 0.1060  1.0720 0.0984  0.7975 0.0887  0.5660 0.0601 
338.996520 33.979942  0.5948 0.0655  0.7817 0.0861  0.9658 0.0782  1.2224 0.1566  1.0083 0.0924 
339.019290 33.961456                 0.1612 0.0250  0.2055 0.0177  0.1389 0.0155  0.1549 0.0435 
339.022920 33.965160  0.5497 0.0881  1.2745 0.2042  1.2445 0.1447  1.7094 0.1533  1.8745 0.1504 
338.996800 33.949745  0.1082 0.0200  0.2077 0.0383  0.2177 0.0484  0.6248 0.0684  0.4310 0.1154 
338.993190 33.973370                                0.1074 0.0218  0.2997 0.0634                
338.996580 33.980125  0.7130 0.0698  0.9887 0.0967  0.9499 0.0831  0.8269 0.0734                
338.997010 33.980686  0.4543 0.0458  0.2610 0.0263  0.2285 0.0443                               
338.985630 33.962460  2.2338 0.1005  3.1167 0.1402  2.6391 0.0922  2.0306 0.0671  1.5421 0.0368 
339.013580 33.981689  0.2319 0.0718  5.5414 1.7151  0.6878 0.1494                               
339.012510 33.961567  0.4314 0.0607  0.2875 0.0405  0.2768 0.0440  0.6227 0.0918  0.5547 0.0611 
338.990360 33.974117  0.1927 0.0391  0.2285 0.0464  0.4725 0.0636  0.5429 0.0674  0.3835 0.0203 
338.991120 33.978134  1.0110 0.0911  1.1815 0.1064  1.4466 0.0912  1.4141 0.0831  1.2076 0.0696 
338.987400 33.948212  1.1278 0.0376  1.3959 0.0465  1.1263 0.0407  0.7760 0.0281  0.4578 0.0193 
338.979370 33.953793  1.1330 0.0250  1.1474 0.0253  0.8410 0.0179  0.6676 0.0270  0.5929 0.0804 
338.988680 33.962219  2.0155 0.1357  2.1907 0.1474  1.5184 0.0724  1.1975 0.1725  0.8196 0.0514 
339.009250 33.959763  0.5274 0.0237  0.8106 0.0364  0.6442 0.0669                 0.9397 0.2527 
338.988370 33.965771 40.8020 1.1927  5.2924 0.1547  4.5610 0.2190  3.2567 0.2970  2.6461 0.1798 
338.987300 33.975361  0.1544 0.0173  0.2563 0.0287  0.1427 0.0277                               
338.988860 33.981659  0.3421 0.0356  0.4725 0.0492  0.4540 0.0367  0.2172 0.0212  0.2363 0.0347 
339.010310 33.959713  0.6735 0.0234  1.0949 0.0380  1.0091 0.0360  0.7668 0.0335  0.5504 0.0234 
338.981320 33.959591  0.8151 0.1347  0.5040 0.0833  0.3149 0.0489  0.4613 0.0689  0.6266 0.0841 
338.994380 33.983109  0.4379 0.0236  0.3665 0.0197  0.3350 0.0143  0.3816 0.0735  0.3020 0.0408 
338.998410 33.981339                                0.3572 0.0541                               
338.994630 33.973034  0.1023 0.0168  0.2115 0.0347  0.2117 0.0236                               
338.980650 33.957310  1.2337 0.0310  1.4976 0.0377  1.5057 0.0458  0.8743 0.0377  0.8138 0.0240 
339.024840 33.972527  0.9171 0.0445  1.1596 0.0563  1.1946 0.0740  1.2955 0.2049  1.4017 0.1631 
339.014680 33.973354                                                                            
339.005490 33.975784  0.2314 0.0227  0.2814 0.0276  0.1896 0.0334  0.1993 0.0252                
339.009550 33.961185                                0.1915 0.0177                               
338.997530 33.972324  0.6227 0.0777  0.5051 0.0630  0.5583 0.0552  0.4627 0.0648  0.3262 0.0553 
339.017430 33.978477  0.3669 0.0555  0.3959 0.0598  0.4804 0.0977  1.1645 0.2059  0.8255 0.0797 
339.009740 33.980629  0.5608 0.0671  0.6254 0.0748  0.3713 0.0567  0.5126 0.1428  0.6869 0.0961 
338.996580 33.964958  2.9315 0.0809  3.1687 0.0874  2.7677 0.0632  1.9445 0.0367  1.5067 0.0387 
338.981140 33.968189  0.9546 0.0405  1.0601 0.0450  0.9289 0.0514  0.6277 0.0634  0.4083 0.0300 
338.997280 33.954052  5.0489 0.2780  0.5466 0.0301  0.4967 0.0296  0.2917 0.0326                
338.988340 33.962517  1.1745 0.0466  1.5377 0.0610  1.5452 0.0675  1.0755 0.0756  0.6483 0.0810 
338.982540 33.963005  1.5067 0.0993  0.9712 0.0640  0.8451 0.0805  0.7211 0.0870  0.6607 0.0475 
339.018430 33.974190  3.0230 0.1328  4.8929 0.2150  4.2958 0.1431  3.0801 0.0539  2.2508 0.0783 
339.004150 33.974239  0.6758 0.0579  0.5626 0.0482  0.4196 0.0333  0.3602 0.0324  0.2543 0.0243 
338.977600 33.965126  2.0800 0.0425  2.6934 0.0550  2.3476 0.0419  1.4905 0.0566  0.9822 0.0401 
339.002750 33.964767  0.4495 0.0640  0.5497 0.0783  0.4725 0.0665                 0.3916 0.1099 
338.997500 33.969547  1.0694 0.1035  1.0912 0.1056  0.9526 0.1899  0.8252 0.1759                
338.982670 33.961014  1.5599 0.0785  1.8172 0.0915  1.3896 0.0875  0.9599 0.1587  0.6778 0.0906 
339.001160 33.967987  0.5477 0.0495  0.4719 0.0427  0.2944 0.0352                               
339.021360 33.965649                                0.5674 0.0972  1.2634 0.2011  1.7399 0.2007 
339.004120 33.980480  0.2328 0.0449  0.1669 0.0322  0.1334 0.0192                               
338.995880 33.970619                                                                            
338.998380 33.974232  2.0263 0.0505  2.4844 0.0619  2.2952 0.0532  1.6025 0.0233  1.0481 0.0463 
339.027920 33.969765  0.1043 0.0146  0.2335 0.0326  0.2123 0.0359  0.4505 0.0545  0.5508 0.0520 
338.998840 33.965031  0.4028 0.0617  0.3155 0.0484  0.2612 0.0563                 0.2748 0.0528 
339.012480 33.962357  0.1460 0.0366  0.1410 0.0353  0.1478 0.0312  0.2864 0.0590  0.1518 0.0248 
338.995820 33.958508  1.9357 0.1114  2.2019 0.1267  1.9942 0.1091  1.4725 0.0812  1.0057 0.0401 
338.971010 33.955933  4.3068 0.1149  6.4987 0.1734  6.5399 0.0971  4.0112 0.1781  2.9474 0.0383 
339.017790 33.967968  0.3021 0.0196  0.3108 0.0202  0.2164 0.0156  0.1905 0.0513                
338.981720 33.959843  0.2258 0.0300  0.3997 0.0531  0.3757 0.0547  0.3558 0.0880  0.2432 0.0530 
338.991490 33.947319  0.2251 0.0155  0.2582 0.0177  0.2090 0.0166  0.1509 0.0152                
339.006470 33.977345  0.2340 0.0564  0.1481 0.0357  0.2609 0.0246                 0.1946 0.0400 
338.989560 33.956131  0.5456 0.0210  0.6233 0.0240  0.4104 0.0153  0.2568 0.0255  0.1639 0.0543 
338.997920 33.979446  0.7511 0.0527  0.9705 0.0681  0.9586 0.0697  0.9140 0.0849  0.8147 0.0467 
338.996640 33.981384  0.5130 0.0709  0.4467 0.0618  0.3860 0.0686  0.4123 0.0289  0.5396 0.0866 
339.010310 33.969296  0.8896 0.1436  0.9088 0.1467  1.2847 0.2346  3.1460 0.4760  3.9970 0.4577 
338.989500 33.965530  2.9537 0.0666  3.5990 0.0811  3.2987 0.0617  2.2381 0.0978  1.2229 0.1748 
339.026700 33.961342  0.3414 0.0365  0.2665 0.0285  0.2023 0.0187  0.2010 0.0400                
338.996060 33.973198  1.3437 0.0372  1.8694 0.0517  1.5497 0.0590  1.1273 0.0717  1.0245 0.0494 
338.977870 33.962288  0.7704 0.0540  0.6393 0.0448  0.6767 0.0510  0.5652 0.0137  0.5827 0.0918 
338.998900 33.955055  0.4979 0.0988  1.0045 0.1994  1.3135 0.1685  2.1631 0.1856  2.1881 0.1619 
338.984680 33.959866  1.6352 0.1220  3.2608 0.2433  2.9894 0.1781  1.9779 0.1880  1.5050 0.1048 
339.011780 33.967331  0.3271 0.0214  0.5230 0.0342  0.5487 0.0318  0.5571 0.0435  0.4492 0.0269 
338.973940 33.964935  1.0378 0.0229  1.2800 0.0282  0.8974 0.0198  0.5524 0.0202  0.4414 0.0182 
339.021670 33.964489  1.4990 0.3395 21.7970 4.9369  0.9144 0.0632  0.7486 0.0266  0.5214 0.1283 
338.977750 33.955730                                                                            
338.992980 33.980530  1.2859 0.0261  1.6464 0.0335  1.2507 0.0420  0.8363 0.0865  0.5706 0.1650 
338.997920 33.943623  0.2942 0.0252  0.3785 0.0324  0.3579 0.0383  0.5875 0.0309  0.4176 0.0283 
338.987730 33.952583  5.7919 0.6420  0.2988 0.0331  0.1760 0.0336  0.1436 0.0111                
338.999240 33.976620  0.4485 0.0465  0.2522 0.0261  0.2534 0.0376  0.2356 0.0481  0.2199 0.0240 
338.993530 33.974026                                                                            
338.994080 33.980625  0.5025 0.0498  0.5422 0.0537  0.4667 0.0418  0.2201 0.0227  0.1617 0.0246 
338.982480 33.967781  2.8176 0.0471  4.1489 0.0693  4.0652 0.0602  2.4241 0.0561  1.7362 0.1095 
339.011600 33.960743  0.4107 0.0488  0.1724 0.0205  0.1990 0.0208  0.1880 0.0174  0.0615 0.0140 
338.983120 33.953300  2.1587 0.0369  3.0515 0.0521  2.6719 0.0638  1.7895 0.0245  1.2567 0.0277 
338.981960 33.960556  0.5484 0.1536  0.6783 0.1899  0.7642 0.1703  1.0354 0.1810  0.8720 0.1033 
339.002590 33.941330  0.2775 0.0850  0.3194 0.0979  0.3052 0.0719  0.2142 0.0179  0.1062 0.0225 
339.018620 33.976734  0.9486 0.0510  1.1479 0.0617  1.1247 0.0561  0.9009 0.0253  0.8596 0.0374 
338.994870 33.978966  1.5711 0.1766  0.9233 0.1038  0.7912 0.1802  0.5504 0.0749  0.4422 0.0817 
339.012970 33.974270  1.4362 0.0779  1.6521 0.0896  1.2894 0.0566  0.9311 0.0593  0.7937 0.0370 
338.992190 33.974770  0.4226 0.0512  0.3618 0.0438  0.2243 0.0448  0.1638 0.0270  0.1308 0.0428 
338.989650 33.982986  0.5013 0.0272  0.4470 0.0242  0.4306 0.0329  0.7477 0.0336  0.9006 0.0384 
339.000120 33.973660  0.5518 0.0706  0.9281 0.1188  0.8976 0.1739  0.7080 0.1044  0.6731 0.0432 
338.993290 33.972294                                0.3102 0.0400  0.1664 0.0293                
339.031430 33.958923                                                                            
339.002960 33.969170  1.2468 0.0590  1.3024 0.0617  1.0641 0.0382  0.7278 0.0345  0.3604 0.0367 
339.009740 33.968464  1.5500 0.3135  0.1121 0.0227  0.0837 0.0192                               
338.991610 33.976936  0.2604 0.0443  0.3105 0.0528  0.3224 0.0602  0.3393 0.0522  0.4583 0.0271 
338.989590 33.980778  0.3268 0.0230  0.4565 0.0321  0.2526 0.0121                               
338.983980 33.971771  0.2331 0.0384  0.2788 0.0459  0.2189 0.0245  0.1714 0.0206  0.2093 0.0611 
339.001340 33.978489  0.4734 0.0218  0.6473 0.0298  0.6075 0.0364  0.4493 0.0353  0.4068 0.0352 
339.015010 33.964916  0.2683 0.0442  0.2116 0.0348  0.2758 0.0345  0.0880 0.0173  0.0858 0.0124 
338.999020 33.963188  0.2263 0.0348  0.1691 0.0260  0.0869 0.0244  0.0576 0.0147                
339.000060 33.952232  0.3137 0.1031  0.2586 0.0849  0.5316 0.0953  1.1096 0.1351  0.6853 0.0417 
338.996920 33.979233  0.5760 0.0905  0.8283 0.1301  0.7322 0.1109  1.6217 0.2034  1.5476 0.1130 
338.999660 33.950157  0.5678 0.0341  1.1629 0.0698  1.1154 0.0595  0.7618 0.0136  0.5675 0.0240 
338.997990 33.954372  0.8188 0.1285  0.6297 0.0989  0.6521 0.1519  1.3587 0.3516  1.4740 0.2115 
339.001250 33.983948  0.8596 0.0263  1.6168 0.0494  1.6005 0.0369  1.0673 0.0412  0.8348 0.0341 
338.988560 33.946823  0.2950 0.0376  0.2954 0.0377  0.2533 0.0219                 0.1033 0.0183 
339.000850 33.975288  0.6762 0.1566  2.9696 0.6878  2.6591 0.7163                 0.4298 0.0779 
339.001770 33.970261  2.7856 0.8348  6.4023 1.9186  1.7642 0.2451  1.5862 0.1645  1.1202 0.0932 
338.984860 33.951729                 0.2186 0.0507  0.2292 0.0314  0.2335 0.0258  0.1784 0.0059 
338.991060 33.969303  1.1191 0.1448  1.3415 0.1736  1.5287 0.1789  1.3473 0.1045  1.0082 0.0610 
339.017060 33.962685  0.6063 0.0685  1.9469 0.2200  2.6411 0.2976  4.5989 0.5168  6.2916 0.4207 
339.015780 33.978870  3.6778 0.0639  6.0253 0.1046  5.9298 0.0940  3.9128 0.0398  3.3139 0.0315 
338.983670 33.965664  1.7169 0.0873  2.3645 0.1202  2.3738 0.1051  1.9177 0.1909  1.5534 0.1131 
339.001070 33.980045                                0.4118 0.0523  0.5126 0.0760  1.0247 0.1551 
339.000790 33.971584  0.2432 0.0641  0.4656 0.1227  0.4206 0.0532  0.3702 0.0189                
339.001220 33.976807  0.6807 0.0467  0.8375 0.0575  0.6761 0.0384  0.5441 0.0180  0.4162 0.0159 
338.996400 33.984913  0.4206 0.0694  0.7432 0.1226  0.7750 0.0799  0.6468 0.0361  0.4097 0.0359 
338.996150 33.972248  0.5829 0.0417  0.5349 0.0382  0.3848 0.0238                               
338.997220 33.967201  2.9227 0.1219  3.1896 0.1330  2.8175 0.1015  2.5524 0.1072  1.5904 0.0737 
339.002440 33.986439  0.2033 0.0225  0.3803 0.0421  0.6563 0.1105  2.3200 0.5261  4.7851 0.6658 
338.992800 33.959503  2.6215 0.0905  2.7655 0.0955  2.3448 0.0612  1.6958 0.0505  1.1355 0.0316 
338.992950 33.974171                                0.2125 0.0519  0.2460 0.0532  0.2083 0.0176 
338.984470 33.968048  0.6883 0.0670  0.9273 0.0902  0.7383 0.0682  0.4597 0.0599  0.3030 0.0831 
339.010590 33.981285  0.9949 0.0670  1.1372 0.0766  1.0515 0.0819  0.8621 0.0630  0.6704 0.0397 
338.976140 33.956593  0.4593 0.0714  0.9886 0.1537  0.9847 0.1037                 0.5668 0.0279 
338.987430 33.967186  2.6350 0.0948  3.7664 0.1354  3.0336 0.1079  2.9156 0.2040  2.4857 0.2037 
338.993440 33.970688  0.3847 0.0577  0.3804 0.0570  0.4161 0.0656  0.8086 0.1571  0.9086 0.1298 
338.992000 33.976254  0.4585 0.0355  0.4389 0.0340  0.4271 0.0288  0.3787 0.0337  0.4473 0.0415 
339.016080 33.964046  0.1947 0.0173  0.3305 0.0294  0.3378 0.0287  0.2109 0.0252  0.2601 0.0308 
338.990690 33.970215  5.2886 0.1269  7.6052 0.1825  7.4894 0.1092  4.4466 0.2125  3.7258 0.0642 
339.009490 33.959358                                               0.7448 0.1794  0.7024 0.1208 
338.999760 33.958763  1.6140 0.0463  1.9830 0.0569  1.7130 0.0373  1.3331 0.0938  0.8154 0.0254 
338.975890 33.958740                                               0.1890 0.0299  0.0989 0.0159 
338.995300 33.984615  0.3286 0.0637  0.1551 0.0301  0.1958 0.0234                               
338.991060 33.979061  0.1887 0.0413  0.4507 0.0987  0.6299 0.0666  0.5233 0.0258  0.4429 0.0288 
339.002990 33.943012                                0.0952 0.0212  0.2014 0.0249  0.1242 0.0241 
338.979640 33.952484  0.4287 0.0395  0.4926 0.0453  0.6111 0.0235  0.4971 0.0322  0.5179 0.0178 
338.989530 33.982170  0.3232 0.0269  0.3317 0.0276  0.3490 0.0242  0.2267 0.0318  0.2566 0.0282 
338.997560 33.985828  0.4973 0.0413  0.3941 0.0327  0.3203 0.0309  0.2919 0.0756                
339.020290 33.976112                                2.9070 0.0648  1.7753 0.2041  1.5541 0.0465 
338.993740 33.975372  0.4575 0.0303  0.5440 0.0360  0.4874 0.0291  0.5029 0.0576  0.4273 0.0564 
339.009550 33.980892  0.5445 0.0357  0.5774 0.0379  0.4605 0.0243  0.3631 0.0447  0.2182 0.0528 
339.002900 33.969769  0.3331 0.0591  0.8860 0.1572  0.7374 0.0605  0.7180 0.0773  0.6667 0.0465 
338.983980 33.974964  0.4656 0.0426  0.5978 0.0547                 0.5400 0.0542  0.5764 0.0544 
338.982790 33.976273  1.2271 0.0207  1.4982 0.0253  1.2366 0.0312  0.8479 0.0441  0.4765 0.0225 
339.005220 33.964176  0.6216 0.0274  0.9348 0.0412  0.9923 0.0311  0.7626 0.0318  0.8712 0.0678 
338.975770 33.955204  0.7183 0.0303  0.5273 0.0222  0.3964 0.0217  0.2800 0.0299  0.2371 0.0558 
338.996520 33.980270  0.5851 0.1484  0.5316 0.1348                 0.4792 0.0736                
338.992070 33.979706  0.3748 0.0572  0.2278 0.0348  0.2419 0.0391                               
339.008210 33.974785  0.2779 0.0296  0.6091 0.0650  0.6058 0.0654  0.4820 0.0257  0.3923 0.0209 
339.005520 33.975437  0.2538 0.0344  0.2188 0.0297  0.1873 0.0189                               
338.982790 33.968487  6.2209 1.9398  4.7085 1.4682 15.7270 3.1521  2.2014 0.1205  1.7545 0.2713 
338.990450 33.958160                                                                            
339.002780 33.943859  0.5069 0.0208  0.7509 0.0308  0.7176 0.0163  0.4856 0.0606  0.4635 0.0424 
338.979640 33.953682  0.1777 0.0234  0.1806 0.0238                 0.1819 0.0337                
338.995450 33.948589                 0.2054 0.0152  0.1428 0.0145  0.0604 0.0148                
339.019070 33.971802                                0.3526 0.0544  0.3674 0.0592                
338.995270 33.949841  1.0690 0.0387  1.1901 0.0431  1.0686 0.0683  0.7071 0.0215  0.5628 0.0635 
338.976900 33.955418  2.4825 0.0309  3.6908 0.0459  3.4046 0.0656  1.9008 0.0401  1.5989 0.0320 
338.994380 33.970188  0.8890 0.1309  0.7863 0.1158  0.6250 0.1033  0.5539 0.0650  0.5893 0.0398 
339.001430 33.936516  0.1339 0.0443  0.0914 0.0302  0.1106 0.0280  0.2215 0.0292  0.2217 0.0302 
339.015110 33.964756  0.3329 0.0550  0.2915 0.0481  0.3753 0.0447  0.5184 0.0747  0.2099 0.0293 
338.994600 33.974464  0.6353 0.0652  1.5220 0.1562  1.9124 0.1921  3.8815 0.3902  4.4227 0.2693 
339.005550 33.980057                                                                            
339.014980 33.968384  0.2578 0.0126  0.7806 0.0382  0.8189 0.0282  0.5820 0.0266  0.4355 0.0667 
338.998540 33.974693                                0.1809 0.0300  0.1495 0.0199                
339.026790 33.970669  0.6888 0.2229  4.1653 1.3481                 0.7579 0.0710  0.4782 0.1152 
338.997920 33.985935  0.8622 0.0388  0.9068 0.0408  0.7482 0.0415  0.6631 0.0235  0.3799 0.0090 
338.985630 33.972134  0.3446 0.0909  0.2455 0.0647  0.2511 0.0578                 0.0902 0.0267 
338.982480 33.971275  1.5449 0.0440  1.6210 0.0461  1.4695 0.0683  1.0172 0.0584  0.6358 0.0954 
339.004880 33.961269  5.6724 0.1562  2.2554 0.0621  2.0497 0.1000  1.4569 0.0300  0.9890 0.0730 
338.981900 33.965477  3.4370 0.2615  0.5730 0.0436                                              
338.993500 33.984959  0.2559 0.0291  0.1626 0.0185  0.1043 0.0180                               
339.000000 33.980782  0.2941 0.0222  0.4902 0.0369  0.4683 0.0255  0.3858 0.0352  0.2861 0.0243 
338.991820 33.962387  1.4041 0.1070  1.4679 0.1118  0.8006 0.0869  0.5013 0.1409                
338.993100 33.959202  0.4345 0.0414  0.4167 0.0397  0.3472 0.0291  0.7659 0.0919  0.6061 0.0961 
339.013090 33.965191                                0.6889 0.0398  0.5435 0.0350  0.2699 0.0184 
338.985870 33.967804  2.7067 0.0438  4.3648 0.0706  3.7403 0.0798  2.6809 0.0689  1.6533 0.1158 
339.003880 33.988380  0.7115 0.0311  0.5750 0.0252  0.3882 0.0176  0.3007 0.0147  0.2279 0.0241 
339.005490 33.970306  0.2917 0.0352  0.3062 0.0370  0.3637 0.0399  0.2127 0.0417                
338.994230 33.968174  1.4566 0.0706  2.2991 0.1114  2.1255 0.1550  2.4313 0.2629  2.3175 0.2029 
339.022670 33.968269  0.9799 0.0546  1.0904 0.0608  0.8851 0.0355  0.6611 0.0488  0.4221 0.0314 
338.999050 33.955540                                0.6317 0.0787  0.6623 0.1120  0.4844 0.0709 
339.002620 33.969215  2.3173 0.2264  2.4459 0.2390  2.0966 0.0526  1.4911 0.0302  1.1125 0.0270 
338.985960 33.974102                                               1.3156 0.2249                
338.994050 33.978443  0.9382 0.0351  1.3817 0.0516  1.4287 0.0801  1.2988 0.0860  0.9676 0.0786 
338.982570 33.970566  0.9911 0.0441  1.0539 0.0469  0.8399 0.0369  0.3399 0.0742                
338.996830 33.978451  0.6277 0.0257  0.7579 0.0311  0.6061 0.0236  0.4008 0.0295  0.2724 0.0272 
338.992520 33.968624  2.6445 0.2914  2.5523 0.2813  2.4077 0.3016  1.8608 0.1480  1.4909 0.2415 
339.005800 33.967869  1.2818 0.0533  1.4513 0.0603  1.3724 0.0623  1.1049 0.0316  0.7230 0.0160 
339.031520 33.965160  1.3437 0.2596  5.3589 1.0351  1.0348 0.1130  0.8036 0.1132  0.7330 0.0457 
338.995480 33.985992  0.5590 0.0190  0.6664 0.0226  0.6562 0.0246  0.4473 0.0088  0.3421 0.0178 
339.000180 33.975388  0.4048 0.0436  0.4924 0.0530  0.4831 0.0572  0.4426 0.0512  0.3080 0.0740 
338.988710 33.971512  2.6563 0.0958  4.0022 0.1444  3.9126 0.0808  2.7751 0.0189  2.0862 0.0383 
338.976100 33.954021                                0.1789 0.0205  0.1500 0.0311                
339.002040 33.961254  0.3049 0.0537  0.1871 0.0330                 0.0844 0.0257                
338.999600 33.988468  0.6664 0.0212  0.7485 0.0238  0.5252 0.0306  0.4422 0.0327  0.3028 0.0192 
338.991550 33.961552  4.2707 0.1365  6.9225 0.2212  6.5839 0.2043  4.3178 0.0638  3.5263 0.0375 
338.977420 33.963261  0.8605 0.0202  1.1868 0.0279  1.1243 0.0471  0.7955 0.0436  0.6724 0.0306 
339.028050 33.963650                                2.6146 0.6790                 6.0553 1.3086 
339.024480 33.973103  0.3782 0.1211  0.7718 0.2471                                              
338.992250 33.982735  0.3920 0.0281  0.3765 0.0270  0.2559 0.0201  0.1359 0.0270                
339.023010 33.962410                                0.2809 0.0760  0.2571 0.0437                
339.002810 33.984760                                0.1890 0.0373  4.1601 1.1357                
338.987880 33.951653  1.7568 0.0530  1.8031 0.0544  1.4184 0.0262  0.9663 0.0257  0.6890 0.0167 
338.998140 33.949112                 0.8473 0.0800  0.4613 0.0682  0.7544 0.1037  0.6643 0.0969 
338.987000 33.971542  0.4498 0.0441  0.4967 0.0487  0.3816 0.0226  0.3565 0.0459  0.4260 0.0253 
339.025570 33.971653                                0.5698 0.0975  0.8310 0.2267  1.2619 0.1478 
339.006650 33.941254                 0.2849 0.0456  0.2492 0.0614  0.6959 0.1055                
338.983550 33.965889  3.5503 0.1282  5.2819 0.1907  5.2147 0.1711  3.2823 0.0795  3.2651 0.0946 
338.997530 33.979263  0.4532 0.0225  0.3926 0.0195  0.4349 0.0376  0.2084 0.0230  0.1977 0.0228 
338.997220 33.979622                                               0.1416 0.0296                
339.002560 33.981888  0.6423 0.0347  0.7929 0.0429  0.6310 0.0567  0.5957 0.0484  0.4523 0.0251 
338.995790 33.984810  0.2580 0.0181  0.4276 0.0300  0.4506 0.0191  0.2457 0.0456  0.1710 0.0492 
338.988040 33.963341  2.5931 0.1064  3.1624 0.1298  3.1958 0.1259  2.3300 0.1070  1.2697 0.1095 
339.025480 33.966835  0.7962 0.0264  1.0252 0.0340  0.9502 0.0367  0.7529 0.0446  0.5904 0.0227 
339.009220 33.961487  3.8433 0.3748  0.6252 0.0610  0.5544 0.0558  0.4649 0.0695  0.3310 0.0420 
339.010220 33.970238  0.3273 0.0264  0.4696 0.0378  0.3590 0.0235  0.2331 0.0220  0.1296 0.0166 
338.990840 33.954456  0.1358 0.0312  0.4121 0.0946  0.5883 0.0796  1.3009 0.1544  1.3788 0.1727 
338.985020 33.951191  1.6687 0.0352  2.2891 0.0483  1.7973 0.0621  1.2774 0.0179  0.9010 0.0320 
339.025020 33.962910  0.4271 0.0732  0.7747 0.1328  1.1036 0.1599  2.7524 0.3377  3.4295 0.2820 
339.018040 33.963120                                0.2534 0.0407                               
338.983400 33.972553                 0.2453 0.0380                 0.3335 0.0561  0.1555 0.0363 
338.997710 33.948898  0.6322 0.0590  0.5566 0.0520  0.4810 0.0428  0.6216 0.0619  0.8715 0.0227 
338.992430 33.970242  1.8594 0.0832  2.4970 0.1117  2.4351 0.0738  1.9314 0.0883  1.4889 0.1615 
338.990750 33.972939  0.2723 0.0658  0.1866 0.0451  0.1164 0.0369  0.2986 0.0839  0.3470 0.0310 
338.988490 33.969227  0.8846 0.0392  1.1168 0.0495  0.9006 0.0445  0.4908 0.0390  0.4132 0.0397 
339.001130 33.978470  0.2485 0.0218  0.3162 0.0278  0.2899 0.0214  0.1550 0.0238  0.1464 0.0392 
339.000210 33.973671  0.5138 0.0245  0.7268 0.0347  0.6076 0.0397  0.4521 0.0367                
339.009280 33.965080                                0.2405 0.0444                               
339.024780 33.961418                                                                            
339.010990 33.973003  3.1747 0.1167  4.4946 0.1653  4.1651 0.1468  3.1160 0.0697  1.8363 0.0529 
338.997010 33.984749  0.8466 0.0573  1.4655 0.0991  1.4801 0.0776  1.0268 0.0759  0.5169 0.0641 
339.026250 33.960220  0.9198 0.0515  1.2661 0.0709  1.3859 0.0548  1.1095 0.0424  0.9480 0.0097 
338.971100 33.957916  1.0220 0.0411  1.2336 0.0497  0.9434 0.0249  0.5013 0.0348  0.4533 0.0311 
339.000520 33.983761  0.1775 0.0364  0.1119 0.0230  0.1421 0.0273  0.1603 0.0286                
339.027220 33.960621  0.3368 0.0496  0.1923 0.0283  0.2131 0.0401                               
339.019200 33.978245  0.2293 0.0345  0.3201 0.0482  0.3521 0.0369  0.2341 0.0233                
338.993590 33.973598  0.9419 0.0833  1.6556 0.1464  1.7987 0.1441  1.6084 0.1198  1.2329 0.0542 
339.002140 33.984398  0.6065 0.0481  0.7402 0.0588  0.7081 0.0390  0.5873 0.0275  0.3419 0.0296 
338.977480 33.970383  0.7986 0.0282  1.0013 0.0354  0.7773 0.0220  0.6126 0.0332  0.4993 0.0501 
339.008850 33.975895  0.5615 0.0365  0.7135 0.0464  0.6459 0.0399  0.6469 0.0774  0.4806 0.0575 
339.000210 33.949013  2.0505 0.0514  2.4263 0.0608  2.2156 0.0661  1.3078 0.2368  0.9921 0.0697 
338.994630 33.980106  0.5099 0.0465  1.0435 0.0951                 1.5682 0.2065  2.0512 0.2782 
338.997590 33.979542  2.3047 0.0602  2.8225 0.0737  2.6393 0.0440  1.9767 0.0431  1.3053 0.0137 
338.992980 33.982117  0.7164 0.0403  1.4706 0.0827  1.7316 0.0952  1.6890 0.1433  1.5689 0.1054 
338.980560 33.968800  0.2442 0.0290  0.3362 0.0399  0.2739 0.0330  0.2306 0.0675                
338.974120 33.960583  1.0471 0.0319  1.9839 0.0605  1.7848 0.0331  1.0590 0.0278  0.8927 0.0363 
339.006810 33.968464                                                                            
339.016020 33.970722  0.4040 0.0220  0.3550 0.0193  0.3797 0.0251  0.3542 0.0358  0.2067 0.0237 
338.990720 33.969940  0.8321 0.1123  0.9008 0.1216  1.1397 0.1319  3.6074 0.6194  5.2315 1.0105 
338.971220 33.958164  0.5973 0.0347  0.9109 0.0530  0.9585 0.0431  0.5008 0.0393  0.5097 0.0209 
338.996340 33.954250  0.6801 0.0149  1.2027 0.0264  1.1336 0.0179  0.7483 0.0206  0.5992 0.0365 
338.996700 33.979038  0.5056 0.0487  0.4373 0.0421  0.4262 0.0506  0.7030 0.0516  0.4247 0.0201 
338.993840 33.972286  0.3450 0.0771  0.2967 0.0663  0.3836 0.0484  0.3882 0.0321  0.3816 0.0419 
338.990080 33.964233  3.0291 0.0525  4.7215 0.0818  4.4920 0.0938  3.1056 0.0975  2.0409 0.0711 
338.982300 33.965759  1.0878 0.0367  1.6682 0.0563  1.4082 0.0637  0.7748 0.0471  0.3990 0.0655 
338.991610 33.948708  0.0820 0.0232  0.1660 0.0469  0.2471 0.0590  0.4847 0.0785  0.5322 0.0560 
339.027280 33.960739  0.3477 0.0227  0.3389 0.0222  0.3902 0.0356  0.3096 0.0269  0.2581 0.0113 
338.991730 33.977608  0.5226 0.0302  0.6339 0.0366  0.6138 0.0189  0.5043 0.0355  0.3617 0.0392 
338.998870 33.950535  0.1785 0.0217  0.2827 0.0344  0.2630 0.0200                               
338.989290 33.976513                                               0.1888 0.0482  0.2470 0.0679 
338.993800 33.975109  0.3277 0.0552  0.1697 0.0286  0.1364 0.0285                               
338.984590 33.952335  0.7257 0.0433  0.4916 0.0293  0.3168 0.0208  0.2910 0.0161  0.1619 0.0262 
338.991790 33.983414                                0.6554 0.0455  0.4825 0.0302                
338.981170 33.967033  0.6405 0.0280  0.9876 0.0431  0.8700 0.0328  0.4104 0.0573  0.3676 0.0498 
338.997070 33.978355  0.5478 0.0476  0.5878 0.0510  0.5338 0.0550  0.4758 0.0609  0.3401 0.0542 
338.985050 33.971905  0.4424 0.0491  0.5592 0.0621  0.6102 0.0694  0.2871 0.0365  0.2012 0.0444 
339.021790 33.975403  1.4737 0.2482  1.0235 0.1724                 0.6256 0.1012  0.4809 0.0705 
338.998780 33.984589                                0.1035 0.0201  0.1527 0.0359                
338.975860 33.955368  0.8135 0.0336  0.6629 0.0274  0.4666 0.0272  0.2659 0.0856                
339.008330 33.978737                                                              0.2044 0.0612 
338.990230 33.945950  0.0317 0.0065  0.1078 0.0221  0.1063 0.0340                               
339.010160 33.965149  4.8261 0.2174  0.8197 0.0369  0.6648 0.0600  0.5746 0.0168  0.2927 0.0437 
338.974950 33.958439  1.3686 0.0285  1.1979 0.0249  0.9454 0.0208  0.4911 0.0197  0.4164 0.0193 
338.982670 33.967464  0.5081 0.0775  0.4147 0.0633  0.4745 0.0537  0.4606 0.0505  0.2174 0.0578 
339.003780 33.978634  0.3331 0.0251  0.5258 0.0396  0.5646 0.0288  0.4338 0.0328  0.2737 0.0256 
339.028380 33.960693  0.4646 0.0897  0.6249 0.1207  0.9407 0.2077  1.8986 0.2701  2.0923 0.2061 


==> Tables/datafile5.txt <==
Title: Characterizing the star cluster populations in Stephan's Quintet 
       using HST and JWST observations
Authors: Aromal P., Gallagher S.C., Fedotov K., Bastian N., Lisenfeld U., 
         Charlton J.C., Appleton P.N., Braine J., Johnson K.E., Tzanavaris P.,
         Emonts B.H.C., Togi A., Xu C.K., Guillard P., Barcos-Munoz L., 
         Smith L.J., Konstantopoulos I.S. 
Table: Cigale SED fitting results with HST+JWST photometry
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---       Index   Internal index number
   6- 15 F10.6  deg       RAdeg   Right Ascension in decimal degrees (J2000)
  17- 25 F9.6   deg       DEdeg   Declination in decimal degrees (J2000)
  27- 32 F6.4   [yr]      FRlogA  Cigale fiducial run log age
  34- 39 F6.4   [solMass] FRlogM  Cigale fiducial run log mass
  41- 44 F4.2   mag       FRAV    Cigale fiducial run V band extinction
  46- 51 F6.4   [yr]      mulogA  Cigale {mu} run log age
  53- 58 F6.4   [solMass] mulogM  Cigale {mu} run log mass
  60- 63 F4.2   mag       muAV    Cigale {mu} run V band extinction
  65- 67 F3.1   ---       mu      Input parameter (1)
--------------------------------------------------------------------------------
Note (1): Where mu = (A_V,ISM_)/(A_V,BC_+A_V,ISM)) as defined in Section 3.2.1.
--------------------------------------------------------------------------------
   1 339.006260 33.961269 6.6990 4.0829 0.00 6.6990 4.0829 0.00 0.1 
   2 338.981840 33.962265 6.8451 4.4034 0.35 6.9031 4.3709 0.05 0.6 
   3 338.984920 33.963043 6.6021 3.9567 0.35 6.6021 3.9567 0.35 1.0 
   4 338.994290 33.962212 6.6021 3.8752 0.45 6.6021 3.8752 0.45 1.0 
   5 338.997740 33.960545 8.0569 5.2516 0.00 8.0569 5.2516 0.00 0.1 
   6 338.998750 33.960556 6.8451 4.3157 0.60 6.8451 4.2802 0.20 0.4 
   7 338.990020 33.983852 6.6021 3.8610 0.55 6.6021 3.8610 0.55 1.0 
   8 338.981900 33.961868 6.6021 3.6777 0.20 6.6021 3.6505 0.05 0.4 
   9 338.993770 33.962276 6.6021 4.1284 1.20 6.6021 4.1284 1.20 1.0 
  10 338.989930 33.979782 6.6021 3.5629 0.20 6.6021 3.5384 0.05 0.4 
  11 338.996370 33.969730 6.6021 3.7922 0.65 6.6021 3.7922 0.65 1.0 
  12 338.994350 33.962276 6.6990 4.0642 0.75 6.6990 4.0131 0.30 0.5 
  13 338.997010 33.976151 6.6021 3.5815 0.35 6.6021 3.5588 0.20 0.7 
  14 338.997100 33.972378 6.6990 3.5855 0.00 6.6990 3.5855 0.00 0.1 
  15 338.997990 33.956902 6.6021 3.3488 0.00 6.6021 3.3488 0.00 0.1 
  16 339.000000 33.962906 7.7324 4.9701 0.30 7.7324 4.9701 0.30 0.1 
  17 338.977420 33.962284 7.5051 4.7284 0.25 7.5051 4.7284 0.25 0.1 
  18 338.996310 33.959499 6.6021 3.6587 0.55 6.6021 3.6587 0.55 1.0 
  19 338.982030 33.962486 6.9031 3.9792 0.20 6.9031 3.9890 0.20 0.9 
  20 338.992950 33.961716 6.6021 3.7036 0.60 6.6021 3.7036 0.60 1.0 
  21 338.981260 33.952755 6.9031 3.9113 0.40 6.9031 3.9113 0.40 1.0 
  22 338.993160 33.982834 6.4771 3.9552 0.85 6.4771 3.9552 0.85 1.0 
  23 339.003200 33.979565 6.8451 4.0882 0.65 6.8451 4.0882 0.65 1.0 
  24 338.993500 33.981052 6.7782 4.2861 1.05 6.7782 4.2138 0.50 0.6 
  25 338.994350 33.975159 6.4771 3.6283 0.35 6.4771 3.5982 0.15 0.6 
  26 338.989900 33.983727 6.6021 3.6153 0.55 6.6021 3.6153 0.55 1.0 
  27 338.975800 33.954807 6.6021 3.3436 0.05 6.6021 3.3458 0.05 0.9 
  28 338.980900 33.952950 7.8062 4.9580 0.35 7.8062 4.9580 0.35 0.1 
  29 338.998660 33.961411 6.6021 3.7290 0.75 6.6021 3.7290 0.75 1.0 
  30 338.985840 33.972687 6.9031 3.8171 0.15 6.9031 3.8171 0.15 1.0 
  31 338.976530 33.953159 6.7782 3.6656 0.10 6.7782 3.6579 0.05 0.7 
  32 338.979000 33.953697 6.8451 3.7632 0.15 6.8451 3.7464 0.05 0.5 
  33 338.993040 33.961071 6.8451 3.8143 0.45 6.8451 3.8143 0.45 1.0 
  34 338.994420 33.962757 6.6990 3.8392 0.60 6.6990 3.7342 0.10 0.3 
  35 338.994380 33.959290 6.6990 3.5117 0.15 6.6990 3.4936 0.05 0.5 
  36 339.000310 33.951122 6.6990 3.7291 0.50 6.6990 3.7291 0.50 1.0 
  37 338.996830 33.984741 7.6232 5.0083 0.80 7.6232 5.0083 0.80 0.1 
  38 338.996310 33.939838 6.7782 3.8006 0.40 6.7782 3.7767 0.20 0.6 
  39 339.002170 33.968189 6.7782 3.8470 0.55 6.7782 3.8470 0.55 1.0 
  40 338.992920 33.961746 6.8451 3.7095 0.50 6.8451 3.7095 0.50 1.0 
  41 338.993190 33.981831 6.6990 3.6395 0.30 6.6990 3.6204 0.15 0.6 
  42 339.013760 33.967194 6.6990 3.6332 0.25 6.6990 3.6036 0.05 0.3 
  43 338.999180 33.971481 7.9085 4.8421 0.10 7.9085 4.8421 0.10 0.1 
  44 338.981930 33.960354 6.6021 3.4460 0.25 6.6021 3.4460 0.25 1.0 
  45 338.982030 33.962387 6.8451 4.2026 0.95 6.8451 4.1813 0.70 0.8 
  46 338.985870 33.971748 6.9542 4.1645 0.75 6.9542 4.1645 0.75 1.0 
  47 338.985470 33.955608 6.6990 3.3406 0.10 6.6990 3.3340 0.05 0.8 
  48 338.976100 33.954395 7.5563 4.6481 0.35 7.5563 4.6481 0.35 0.1 
  49 338.988710 33.976456 6.6021 3.8736 1.05 6.6021 3.8736 1.05 1.0 
  50 338.984590 33.962585 6.7782 4.0084 0.75 6.6990 4.0130 0.15 0.2 
  51 338.985380 33.972706 7.9085 4.8985 0.20 7.9085 4.8985 0.20 0.1 
  52 338.997830 33.959572 6.8451 3.7919 0.55 6.8451 3.7919 0.55 1.0 
  53 338.997770 33.974865 6.3010 3.8766 0.95 6.3010 3.8530 0.60 0.7 
  54 338.995850 33.948940 6.6990 3.3851 0.10 6.6990 3.3785 0.05 0.6 
  55 338.995510 33.981068 6.6021 3.2788 0.00 6.6021 3.2788 0.00 0.1 
  56 338.997280 33.971149 8.0569 4.8434 0.00 8.0569 4.8434 0.00 0.1 
  57 338.998500 33.967617 6.8451 3.9047 0.40 6.8451 3.8802 0.10 0.3 
  58 338.998110 33.975395 6.6990 3.8258 0.75 6.6990 3.8168 0.65 0.9 
  59 338.991390 33.982323 6.6021 3.7361 0.90 6.6021 3.7361 0.90 1.0 
  60 338.975890 33.952820 6.6990 3.7987 0.80 6.6021 3.6104 0.05 0.1 
  61 338.981290 33.959675 6.6021 3.5689 0.55 6.6021 3.5689 0.55 1.0 
  62 339.014830 33.972908 6.6990 3.8547 0.80 6.6990 3.8547 0.80 1.0 
  63 338.996460 33.976582 6.9031 4.0290 0.55 6.9031 3.9757 0.15 0.4 
  64 338.996190 33.979343 6.6990 3.7180 0.55 6.6990 3.7006 0.35 0.7 
  65 338.991240 33.978817 6.4771 3.4392 0.25 6.4771 3.4064 0.05 0.3 
  66 338.976170 33.958893 7.1139 4.2594 0.45 7.1139 4.2594 0.45 0.1 
  67 338.999180 33.972874 6.8451 3.8223 0.75 6.8451 3.8223 0.75 1.0 
  68 338.986270 33.960865 6.6021 3.7925 1.15 6.6021 3.7925 1.15 1.0 
  69 339.025850 33.961235 6.6990 3.6276 0.25 6.6990 3.5993 0.05 0.3 
  70 338.995820 33.972473 6.6021 3.4070 0.40 6.6021 3.4070 0.40 1.0 
  71 338.992830 33.972015 6.6990 3.3451 0.10 6.6990 3.3349 0.05 0.7 
  72 339.020140 33.978306 6.9031 3.8889 0.60 6.9031 3.8889 0.60 1.0 
  73 339.017880 33.962746 6.6021 3.5371 0.65 6.6021 3.5371 0.65 1.0 
  74 338.990390 33.978485 6.6021 3.5099 0.60 6.6021 3.5099 0.60 1.0 
  75 338.996610 33.976368 6.3010 4.0734 1.30 6.4771 4.0778 0.60 0.5 
  76 338.993230 33.980335 6.6990 3.6739 0.65 6.6990 3.6739 0.65 1.0 
  77 338.987370 33.960567 6.6021 3.9543 1.45 6.6021 3.9543 1.45 1.0 
  78 339.000030 33.963394 6.6990 3.4151 0.20 6.6990 3.3895 0.05 0.4 
  79 338.997160 33.976337 6.7782 3.7400 0.55 6.7782 3.7227 0.45 0.9 
  80 338.993190 33.980282 7.5051 4.5279 0.30 7.5051 4.5279 0.30 0.1 
  81 338.996670 33.979507 6.6021 3.2491 0.15 6.6021 3.2398 0.05 0.4 
  82 338.985380 33.970467 7.5051 4.5515 0.45 7.5051 4.5515 0.45 0.1 
  83 338.998810 33.960785 6.8451 4.2931 1.30 6.8451 4.2142 0.75 0.7 
  84 338.993070 33.958988 6.6990 3.5808 0.50 6.6021 3.4329 0.10 0.3 
  85 338.991730 33.983070 6.8451 3.6384 0.10 6.8451 3.6319 0.05 0.6 
  86 339.003200 33.961403 6.6990 3.3704 0.10 6.6990 3.3589 0.05 0.8 
  87 338.994020 33.981445 7.1461 4.4766 0.95 7.1461 4.4766 0.95 0.1 
  88 339.014830 33.972672 6.7782 4.4068 1.70 6.7782 4.4015 1.50 0.9 
  89 338.999300 33.971546 8.0569 4.8251 0.05 8.0569 4.8251 0.05 0.1 
  90 338.991850 33.982983 6.6990 3.7089 0.65 6.6990 3.7089 0.65 1.0 
  91 338.988370 33.960114 6.6021 3.1373 0.00 6.6021 3.1373 0.00 0.1 
  92 338.994380 33.962128 6.6021 3.4213 0.45 6.6021 3.3969 0.30 0.8 
  93 338.990910 33.979961 6.3010 3.8586 1.05 6.4771 3.8461 0.35 0.4 
  94 338.997160 33.960030 7.8573 4.6810 0.15 6.7782 3.8214 0.05 0.1 
  95 338.982420 33.962456 6.4771 3.9341 1.30 6.4771 3.9341 1.30 1.0 
  96 339.002590 33.964607 7.9085 4.7485 0.20 7.9085 4.7485 0.20 0.1 
  97 338.984310 33.962532 7.5051 4.5920 0.50 6.9031 4.0448 0.25 0.4 
  98 338.997410 33.969471 8.0569 4.8375 0.10 8.0569 4.8375 0.10 0.1 
  99 338.998170 33.973320 6.9031 3.9580 1.00 6.9031 3.9580 1.00 1.0 
 100 338.987400 33.960400 6.6021 3.5392 0.65 6.6021 3.4898 0.25 0.5 
 101 339.014740 33.973003 7.7324 5.2753 1.40 7.7324 5.2753 1.40 0.1 
 102 339.019500 33.969017 6.8451 3.9145 0.75 6.8451 3.9145 0.75 1.0 
 103 338.995360 33.978413 7.7324 4.5501 0.15 7.7324 4.5501 0.15 0.1 
 104 339.000210 33.950996 6.6990 3.4109 0.25 6.6990 3.4109 0.25 1.0 
 105 338.981320 33.959702 6.7782 3.8746 0.90 6.7782 3.8746 0.90 1.0 
 106 338.995790 33.948959 6.6990 3.4600 0.30 6.6990 3.4228 0.10 0.5 
 107 338.996980 33.959583 6.6021 3.6157 0.85 6.6021 3.6157 0.85 1.0 
 108 338.984950 33.969570 8.0569 4.7436 0.00 8.0569 4.7436 0.00 0.1 
 109 338.996950 33.975861 6.6021 3.1118 0.15 6.6021 3.1118 0.15 1.0 
 110 338.998470 33.960457 6.6990 3.4909 0.40 6.6990 3.4909 0.40 1.0 
 111 339.000210 33.963306 6.9031 4.0115 0.95 6.9031 4.0115 0.95 1.0 
 112 338.998720 33.960876 6.6990 3.7011 0.75 6.6990 3.6810 0.55 0.8 
 113 338.999450 33.962330 6.8451 3.5126 0.20 6.8451 3.5126 0.20 1.0 
 114 338.997860 33.943016 6.7782 3.8080 0.85 6.7782 3.8080 0.85 1.0 
 115 338.989930 33.983543 7.3979 4.3458 0.35 7.3979 4.3458 0.35 0.1 
 116 338.981900 33.973511 6.9031 3.5160 0.15 6.9031 3.5160 0.15 1.0 
 117 338.993130 33.959015 6.6021 3.3667 0.40 6.6021 3.3325 0.15 0.5 
 118 338.997310 33.959618 7.7324 4.9033 0.75 7.7324 4.9033 0.75 0.1 
 119 339.029420 33.961754 6.6021 3.5615 0.95 6.6021 3.5615 0.95 1.0 
 120 339.001680 33.982216 6.9031 3.8786 0.95 6.9031 3.8786 0.95 1.0 
 121 338.979190 33.953606 6.8451 3.9108 0.85 6.8451 3.9108 0.85 1.0 
 122 338.991090 33.982403 6.7782 3.8158 0.85 6.7782 3.8158 0.85 1.0 
 123 338.985570 33.971287 7.1461 3.9798 0.20 7.1461 3.9798 0.20 0.1 
 124 338.996060 33.944389 6.7782 3.6393 0.65 6.7782 3.6393 0.65 1.0 
 125 339.013790 33.980148 6.4771 3.5185 0.65 6.4771 3.5060 0.55 0.9 
 126 338.996000 33.959461 6.9031 3.8019 0.55 6.9031 3.8019 0.55 1.0 
 127 338.985690 33.972504 6.8451 3.4863 0.20 6.8451 3.4863 0.20 1.0 
 128 338.999850 33.962902 7.5563 4.5103 0.40 7.5563 4.5103 0.40 0.1 
 129 338.997160 33.954906 6.6990 3.1934 0.00 6.6990 3.1934 0.00 0.1 
 130 338.977570 33.953842 6.9031 3.5122 0.30 6.9031 3.5122 0.30 1.0 
 131 338.995940 33.965508 6.6990 3.2721 0.15 6.6990 3.2721 0.15 1.0 
 132 338.994780 33.963409 6.7782 3.7767 0.55 6.7782 3.7641 0.05 0.1 
 133 338.990450 33.979965 6.4771 3.5356 0.65 6.4771 3.4875 0.20 0.4 
 134 338.997990 33.975830 6.6021 3.5420 0.85 6.6021 3.5420 0.85 1.0 
 135 338.983860 33.972462 7.7324 4.5708 0.35 7.7324 4.5708 0.35 0.1 
 136 338.985320 33.952030 6.9031 3.6567 0.45 6.9031 3.6567 0.45 1.0 
 137 339.003510 33.964348 6.8451 3.8394 0.70 6.8451 3.8022 0.35 0.6 
 138 338.993770 33.981075 8.0569 4.6228 0.00 8.0569 4.6228 0.00 0.1 
 139 338.991460 33.982956 6.6021 3.7796 1.30 6.6021 3.7796 1.30 1.0 
 140 338.985900 33.972046 6.6990 3.5634 0.60 6.6990 3.5264 0.40 0.8 
 141 338.989750 33.959831 6.7782 3.5007 0.50 6.7782 3.5007 0.50 1.0 
 142 338.975590 33.952396 6.6990 3.6497 0.65 6.6990 3.6030 0.05 0.1 
 143 338.991670 33.979813 6.8451 3.6337 0.35 6.8451 3.6025 0.05 0.2 
 144 339.010280 33.980583 6.6990 3.4037 0.30 6.6990 3.3859 0.10 0.4 
 145 339.001950 33.964855 6.9031 3.7186 0.45 6.9031 3.7186 0.45 1.0 
 146 338.991820 33.983055 6.8451 3.9985 1.05 6.8451 3.9985 1.05 1.0 
 147 338.996980 33.969826 8.0569 4.8186 0.10 8.0569 4.8186 0.10 0.1 
 148 338.994080 33.961990 6.3010 3.8298 1.35 6.3010 3.8298 1.35 1.0 
 149 338.992130 33.983894 6.6021 3.3322 0.50 6.6021 3.3322 0.50 1.0 
 150 338.997680 33.974442 6.4771 3.5562 0.85 6.4771 3.5562 0.85 1.0 
 151 339.017330 33.971939 6.4771 3.7598 1.30 6.4771 3.7598 1.30 1.0 
 152 339.003660 33.964340 6.7782 3.3596 0.15 6.7782 3.3410 0.05 0.5 
 153 338.995820 33.959328 6.6021 3.3343 0.55 6.6021 3.3343 0.55 1.0 
 154 338.994350 33.980537 6.7782 3.4259 0.20 6.7782 3.3995 0.05 0.4 
 155 338.986540 33.960705 6.7782 3.7080 0.70 6.7782 3.7080 0.70 1.0 
 156 338.997920 33.975288 6.8451 3.8247 0.90 6.8451 3.8247 0.90 1.0 
 157 338.994170 33.943775 6.6990 3.1771 0.00 6.6990 3.1771 0.00 0.1 
 158 338.991970 33.980186 6.9031 3.8083 0.80 6.9031 3.8083 0.80 1.0 
 159 338.990570 33.979389 6.9031 3.6069 0.25 6.9031 3.5876 0.10 0.5 
 160 338.999600 33.963345 6.6021 3.3424 0.55 6.6021 3.3424 0.55 1.0 
 161 338.994510 33.964264 7.8573 4.5479 0.10 7.8573 4.5479 0.10 0.1 
 162 338.986020 33.970467 6.8451 3.9875 1.30 6.8451 3.9875 1.30 1.0 
 163 338.996090 33.959492 6.9031 3.5862 0.25 6.9031 3.5862 0.25 1.0 
 164 338.993230 33.981926 6.4771 3.5434 0.90 6.4771 3.5434 0.90 1.0 
 165 338.999080 33.953640 6.7782 3.2419 0.10 6.7782 3.2316 0.05 0.8 
 166 338.987270 33.946606 6.8451 3.7476 0.85 6.8451 3.7476 0.85 1.0 
 167 338.993320 33.970219 6.8451 3.3758 0.10 6.8451 3.3758 0.10 1.0 
 168 339.024780 33.969372 6.7782 3.4267 0.35 6.7782 3.4267 0.35 1.0 
 169 338.998470 33.961117 6.9031 3.8595 0.95 6.9031 3.8595 0.95 1.0 
 170 338.990750 33.978367 7.5051 4.4720 0.55 7.5051 4.4720 0.55 0.1 
 171 338.993040 33.962109 6.9031 3.6895 0.45 6.9031 3.6895 0.45 1.0 
 172 339.003660 33.964275 6.7782 3.4278 0.45 6.7782 3.4278 0.45 1.0 
 173 338.998930 33.973911 6.6990 3.1419 0.00 6.6990 3.1419 0.00 0.1 
 174 338.972810 33.965225 6.7782 3.6247 0.80 6.7782 3.6247 0.80 1.0 
 175 338.993800 33.982628 6.7782 3.7529 0.90 6.7782 3.7529 0.90 1.0 
 176 338.993260 33.958942 6.8451 3.8880 1.00 6.8451 3.8880 1.00 1.0 
 177 338.999270 33.961021 6.6990 3.4482 0.50 6.6990 3.3918 0.10 0.3 
 178 338.982450 33.959747 6.6021 3.4590 1.00 6.6021 3.4590 1.00 1.0 
 179 338.994810 33.982788 6.6021 3.2697 0.45 6.6021 3.2678 0.40 0.9 
 180 339.011410 33.976124 6.7782 3.8289 1.10 6.7782 3.8289 1.10 1.0 
 181 338.992100 33.984295 6.6021 3.3832 0.65 6.6021 3.3832 0.65 1.0 
 182 338.981540 33.963070 6.7782 4.0172 1.40 6.7782 3.9036 0.65 0.6 
 183 338.975460 33.954781 6.9031 3.5561 0.45 6.9031 3.5561 0.45 1.0 
 184 338.996950 33.979095 6.6021 3.2964 0.55 6.6021 3.2964 0.55 1.0 
 185 338.996860 33.940357 6.6021 3.4708 0.80 6.6021 3.4708 0.80 1.0 
 186 338.994660 33.959812 6.6021 3.3731 0.60 6.6021 3.3406 0.30 0.6 
 187 338.991610 33.983150 6.8451 3.3159 0.00 6.8451 3.3159 0.00 0.1 
 188 339.019560 33.962608 6.6021 3.9655 1.70 6.6021 3.9382 1.45 0.9 
 189 339.005580 33.980816 6.8451 3.4779 0.20 6.8451 3.4536 0.05 0.4 
 190 338.982940 33.965031 7.7160 4.4151 0.25 7.7160 4.4151 0.25 0.1 
 191 338.993230 33.947205 6.6990 3.3093 0.30 6.6990 3.2904 0.20 0.8 
 192 338.992800 33.979988 7.1139 4.0646 0.55 7.1139 4.0646 0.55 0.1 
 193 339.000310 33.963131 6.6990 3.3059 0.30 6.6990 3.2978 0.25 0.9 
 194 339.001890 33.965057 6.6990 3.1399 0.00 6.6990 3.1399 0.00 0.1 
 195 338.992130 33.960358 6.9031 3.8439 1.00 6.9031 3.8439 1.00 1.0 
 196 338.991150 33.979259 7.5051 4.3571 0.45 7.5051 4.3571 0.45 0.1 
 197 338.992920 33.982319 6.8451 4.2287 1.70 6.8451 4.2807 1.70 0.9 
 198 338.981320 33.961357 6.7782 3.3356 0.25 6.7782 3.3356 0.25 1.0 
 199 339.009580 33.966148 6.6990 3.5869 0.80 6.6990 3.5394 0.25 0.4 
 200 338.993070 33.980198 7.5051 4.5882 0.85 7.5051 4.5882 0.85 0.1 
 201 338.999540 33.962463 6.7782 3.8861 1.10 6.7782 3.7717 0.15 0.2 
 202 339.016390 33.972507 7.7324 4.8392 0.90 6.8451 4.0820 0.10 0.1 
 203 338.997680 33.974091 6.9031 3.6282 0.35 6.9031 3.6282 0.35 1.0 
 204 338.999300 33.967834 7.7324 4.4579 0.30 7.7324 4.4579 0.30 0.1 
 205 339.020780 33.977859 6.9031 3.9684 1.10 6.9031 3.9684 1.10 1.0 
 206 339.025390 33.974640 7.7324 4.8321 0.95 7.7324 4.8321 0.95 0.1 
 207 338.984380 33.970440 7.8573 4.4177 0.05 7.8573 4.4177 0.05 0.1 
 208 338.979340 33.953026 7.0792 4.1776 0.90 7.0792 4.1776 0.90 0.1 
 209 338.991390 33.982822 6.6990 3.7461 1.10 6.7782 3.4592 0.10 0.3 
 210 338.992520 33.979744 8.0569 4.4909 0.00 8.0569 4.4909 0.00 0.1 
 211 338.977260 33.954449 6.8451 3.4408 0.25 6.8451 3.4408 0.25 1.0 
 212 338.976720 33.954918 6.4771 2.9896 0.00 6.4771 2.9896 0.00 0.1 
 213 338.990690 33.983727 6.9031 3.6896 0.50 6.9031 3.6538 0.20 0.5 
 214 338.991300 33.970055 6.9542 3.8667 0.75 6.9542 3.8667 0.75 1.0 
 215 338.988710 33.970360 6.7782 3.6307 0.80 6.7782 3.6234 0.70 0.9 
 216 338.984470 33.952351 7.5563 4.1627 0.10 7.5563 4.1627 0.10 0.1 
 217 338.993470 33.980663 6.9031 3.3310 0.00 6.9031 3.3310 0.00 0.1 
 218 339.000460 33.968548 6.8451 3.6931 0.55 6.8451 3.6768 0.20 0.4 
 219 338.994810 33.982868 6.9031 3.6704 0.65 6.9031 3.6704 0.65 1.0 
 220 338.993960 33.981213 7.6232 4.1688 0.00 7.6232 4.1688 0.00 0.1 
 221 338.980320 33.950424 6.8451 3.6250 0.75 6.8451 3.6250 0.75 1.0 
 222 338.995570 33.970753 8.3096 4.8950 0.00 8.3096 4.8950 0.00 0.1 
 223 339.015170 33.972542 6.8451 4.3436 1.70 6.8451 4.3641 1.40 0.8 
 224 339.026250 33.973602 6.9031 3.9165 0.95 6.9031 3.8986 0.80 0.9 
 225 338.981660 33.962383 7.7324 4.2990 0.10 6.8451 3.6503 0.10 0.2 
 226 338.991550 33.981377 6.6021 3.0037 0.20 6.6021 2.9992 0.15 0.8 
 227 338.998200 33.974327 6.6021 3.3460 0.95 6.6021 3.3460 0.95 1.0 
 228 338.991460 33.982376 6.6021 3.4494 0.95 6.6021 3.4305 0.80 0.9 
 229 338.991730 33.948250 6.8451 3.4584 0.30 6.8451 3.4584 0.30 1.0 
 230 338.984620 33.970707 6.8451 3.6036 0.60 6.8451 3.6036 0.60 1.0 
 231 338.992370 33.961578 8.1072 4.7428 0.30 8.1072 4.7428 0.30 0.1 
 232 338.995510 33.972408 6.6990 3.0324 0.00 6.6990 3.0324 0.00 0.1 
 233 338.993560 33.980690 6.4771 3.7843 1.55 6.4771 3.7843 1.55 1.0 
 234 338.985690 33.972443 6.6021 2.8816 0.00 6.6021 2.8816 0.00 0.1 
 235 339.002840 33.964985 7.9085 4.7024 0.50 7.9085 4.7024 0.50 0.1 
 236 338.996220 33.953369 6.6990 3.1221 0.05 6.6990 3.1238 0.05 0.9 
 237 339.000180 33.952217 6.6990 3.1484 0.15 6.6990 3.1297 0.05 0.5 
 238 339.003080 33.943775 6.6990 3.3088 0.50 6.6021 3.1552 0.10 0.3 
 239 338.997620 33.972359 6.4771 3.1907 0.30 6.4771 3.1684 0.15 0.6 
 240 338.999880 33.967712 8.0569 4.6126 0.00 8.0569 4.6126 0.00 0.1 
 241 338.990910 33.980267 6.6990 3.3877 0.60 6.6990 3.3877 0.60 1.0 
 242 339.010250 33.980434 6.7782 3.1257 0.05 6.7782 3.1257 0.05 1.0 
 243 338.998900 33.974255 8.3598 4.9728 0.00 8.3598 4.9728 0.00 0.1 
 244 338.974950 33.953999 6.6990 3.3611 0.40 6.6990 3.3116 0.05 0.2 
 245 338.981690 33.960110 6.6021 3.5719 1.25 6.6021 3.5719 1.25 1.0 
 246 338.995730 33.980347 8.0569 4.5624 0.00 6.6990 3.8765 0.10 0.1 
 247 338.995120 33.983768 6.6990 3.3164 0.45 6.6990 3.3152 0.40 0.9 
 248 338.997650 33.954693 8.1072 4.7888 0.45 8.1072 4.7888 0.45 0.1 
 249 338.994320 33.953365 6.6021 3.3346 0.85 6.6021 3.3346 0.85 1.0 
 250 338.997130 33.959694 6.8451 4.0037 1.25 6.8451 3.9400 0.30 0.3 
 251 339.001770 33.984684 7.9085 4.5800 0.35 7.9085 4.5800 0.35 0.1 
 252 338.981660 33.960049 6.7782 3.4391 0.65 6.7782 3.4391 0.65 1.0 
 253 338.997190 33.959976 6.9031 3.8252 0.95 6.9031 3.8252 0.95 1.0 
 254 339.020020 33.966034 6.7782 3.3407 0.55 6.7782 3.3407 0.55 1.0 
 255 338.984770 33.952576 6.6021 3.0921 0.30 6.6021 3.0722 0.15 0.6 
 256 338.995940 33.959454 7.6721 4.5797 0.75 7.6721 4.5797 0.75 0.1 
 257 339.001340 33.965111 7.5563 4.5346 0.80 7.5563 4.5346 0.80 0.1 
 258 338.995000 33.974918 6.6021 3.0572 0.35 6.6021 3.0341 0.20 0.7 
 259 339.001500 33.968075 7.7559 4.4380 0.35 7.7559 4.4380 0.35 0.1 
 260 338.990600 33.983688 6.6990 3.4381 0.70 6.6990 3.4011 0.35 0.6 
 261 338.999820 33.963013 7.7324 4.4317 0.45 6.8451 3.7374 0.15 0.2 
 262 338.972810 33.954746 6.8451 3.7482 1.10 6.8451 3.7482 1.10 1.0 
 263 338.992800 33.972279 6.9031 3.4357 0.30 6.9031 3.4357 0.30 1.0 
 264 338.991520 33.982510 6.6021 2.9704 0.20 6.6021 2.9704 0.20 1.0 
 265 339.002230 33.965923 6.8451 3.5044 0.60 6.8451 3.5044 0.60 1.0 
 266 338.976990 33.959003 6.7782 3.4089 0.60 6.7782 3.4089 0.60 1.0 
 267 338.992950 33.961899 6.6990 3.6505 1.10 6.7782 3.4850 0.35 0.6 
 268 338.999940 33.974689 6.6021 3.1144 0.50 6.6021 3.1144 0.50 1.0 
 269 338.987060 33.974216 7.7324 4.3547 0.30 7.7324 4.3547 0.30 0.1 
 270 338.995910 33.960175 6.6021 3.3359 0.80 6.6021 3.2958 0.40 0.6 
 271 338.986510 33.960842 6.8451 3.7336 0.90 6.8451 3.6837 0.45 0.6 
 272 339.001830 33.966518 7.7324 4.7018 0.95 6.8451 3.9884 0.35 0.3 
 273 338.983370 33.967804 6.9542 4.3820 1.70 6.9031 4.4486 1.65 0.8 
 274 338.997340 33.959480 7.9590 4.5252 0.25 7.9590 4.5252 0.25 0.1 
 275 338.996610 33.975887 6.6990 3.0092 0.00 6.6990 3.0092 0.00 0.1 
 276 338.987670 33.968296 9.0000 5.6631 0.00 9.0000 5.6631 0.00 0.1 
 277 338.987150 33.955528 6.7782 3.3196 0.15 6.7782 3.3196 0.15 1.0 
 278 338.991820 33.981766 6.9031 4.0187 1.40 6.9031 4.0187 1.40 1.0 
 279 338.986390 33.962219 6.7782 4.0739 1.70 6.7782 4.1427 1.70 0.9 
 280 338.990510 33.983658 6.8451 3.5032 0.70 6.8451 3.5032 0.70 1.0 
 281 339.000060 33.967617 8.0569 4.5822 0.05 8.0569 4.5822 0.05 0.1 
 282 339.000090 33.985146 7.7324 4.4529 0.45 7.7324 4.4529 0.45 0.1 
 283 338.995420 33.959793 6.9031 3.7556 0.95 6.9031 3.7556 0.95 1.0 
 284 338.975220 33.953941 6.3010 3.1963 0.60 6.3010 3.1963 0.60 1.0 
 285 338.989530 33.977337 6.9542 3.9261 1.05 6.9542 3.9261 1.05 1.0 
 286 338.980500 33.953400 6.7782 4.0324 1.60 6.7782 3.9852 1.00 0.7 
 287 338.997440 33.970276 6.8451 3.9148 1.30 6.8451 3.9148 1.30 1.0 
 288 338.993230 33.959553 6.6990 3.4680 0.80 6.6021 3.2857 0.05 0.1 
 289 338.995700 33.964367 6.7782 3.3749 0.55 6.7782 3.3588 0.40 0.8 
 290 338.992280 33.983795 6.7782 3.5840 1.00 6.7782 3.5840 1.00 1.0 
 291 338.998540 33.966656 8.2577 4.6853 0.00 8.2577 4.6853 0.00 0.1 
 292 338.998080 33.975410 6.8451 3.2244 0.15 6.8451 3.2244 0.15 1.0 
 293 338.990880 33.970718 6.9031 3.5598 0.55 6.9031 3.5598 0.55 1.0 
 294 338.989720 33.979801 7.8573 4.5408 0.45 7.8573 4.5408 0.45 0.1 
 295 338.981810 33.968433 6.6990 4.0145 1.70 6.6990 4.0487 1.60 0.9 
 296 338.998140 33.967148 6.8451 3.6729 0.70 6.8451 3.6124 0.05 0.1 
 297 338.992920 33.982666 6.8451 3.5005 0.45 6.8451 3.4595 0.10 0.3 
 298 339.013580 33.967396 6.7782 3.6864 1.10 6.6990 3.7194 1.10 0.9 
 299 338.975070 33.953686 7.2553 4.0350 0.55 7.0000 3.7180 0.10 0.3 
 300 338.989380 33.959839 6.8451 3.6412 0.85 6.8451 3.6080 0.60 0.8 
 301 338.991940 33.983730 6.9031 3.9567 1.50 6.9031 3.9567 1.50 1.0 
 302 338.995760 33.978786 7.4150 4.0505 0.25 7.4150 4.0505 0.25 0.1 
 303 338.985050 33.962418 6.7782 3.7577 1.20 6.7782 3.7577 1.20 1.0 
 304 338.996150 33.985027 6.8451 3.4222 0.80 6.8451 3.4222 0.80 1.0 
 305 338.996800 33.984528 6.7782 3.3829 0.45 6.7782 3.3432 0.10 0.3 
 306 338.996800 33.973148 6.9031 3.2266 0.00 6.9031 3.2266 0.00 0.1 
 307 338.977110 33.959965 6.7782 3.3725 0.70 6.7782 3.3725 0.70 1.0 
 308 338.999240 33.967976 6.6021 3.6488 1.45 6.6021 3.6488 1.45 1.0 
 309 338.995850 33.959450 6.8451 4.1562 1.70 6.7782 4.1176 1.60 0.9 
 310 338.981140 33.952812 7.4472 4.6322 1.30 6.9542 3.9986 0.25 0.3 
 311 338.992160 33.983288 6.6021 3.4697 1.40 6.6021 3.4697 1.40 1.0 
 312 339.001130 33.968872 7.8573 4.6180 0.60 7.8573 4.6180 0.60 0.1 
 313 338.999630 33.962101 6.7782 3.5717 0.80 6.6990 3.5066 0.20 0.3 
 314 338.998540 33.975559 6.7782 3.2835 0.50 6.7782 3.2835 0.50 1.0 
 315 338.997470 33.949814 6.6990 3.0295 0.05 6.6990 3.0295 0.05 1.0 
 316 338.995180 33.964024 8.0569 4.5111 0.05 8.0569 4.5111 0.05 0.1 
 317 338.997070 33.985237 6.9031 3.6084 0.70 6.9031 3.6084 0.70 1.0 
 318 339.000370 33.966042 6.9031 3.7954 0.90 6.9031 3.7707 0.65 0.8 
 319 338.975770 33.952881 6.6990 3.6477 1.10 6.6990 3.5748 0.25 0.3 
 320 338.999850 33.972542 6.6021 2.9448 0.25 6.6021 2.9448 0.25 1.0 
 321 338.993470 33.979919 6.8451 3.3583 0.10 6.8451 3.3500 0.05 0.7 
 322 339.020940 33.977768 7.5051 4.7930 1.50 6.9031 4.2008 1.05 0.7 
 323 338.994050 33.962021 6.4771 3.6648 1.35 6.4771 3.6648 1.35 1.0 
 324 338.994480 33.971054 7.7324 4.3492 0.35 7.7324 4.3492 0.35 0.1 
 325 338.994660 33.984013 6.6021 3.0317 0.45 6.6021 3.0317 0.45 1.0 
 326 339.000700 33.961452 8.3598 4.8381 0.00 8.3598 4.8381 0.00 0.1 
 327 338.992460 33.975250 8.3598 4.8572 0.00 8.3598 4.8572 0.00 0.1 
 328 339.014800 33.972797 6.4771 3.7348 1.70 6.9031 4.2282 1.40 0.3 
 329 339.020900 33.966362 8.3096 4.8671 0.15 8.3096 4.8671 0.15 0.1 
 330 338.995210 33.951530 9.0099 5.8357 0.30 9.0099 5.8357 0.30 0.1 
 331 338.984560 33.970699 6.8451 3.7186 0.95 6.7782 3.6865 0.70 0.7 
 332 338.994960 33.971527 6.9031 3.5911 0.75 6.9031 3.5911 0.75 1.0 
 333 339.001770 33.965328 6.7782 2.9896 0.00 6.7782 2.9896 0.00 0.1 
 334 339.002080 33.968208 6.6990 3.5996 1.15 6.6990 3.5996 1.15 1.0 
 335 338.996520 33.977177 7.0000 4.2804 1.55 7.0000 4.2483 1.30 0.9 
 336 338.983920 33.971783 7.7324 4.5273 0.65 7.7324 4.5273 0.65 0.1 
 337 338.985200 33.970837 7.7324 4.0613 0.00 7.7324 4.0613 0.00 0.1 
 338 338.999020 33.972866 6.7782 3.0839 0.20 6.7782 3.0839 0.20 1.0 
 339 338.991000 33.955933 6.8451 3.8945 1.55 6.8451 3.8945 1.55 1.0 
 340 338.988280 33.960270 6.8451 3.9146 1.35 6.8451 3.8933 1.15 0.9 
 341 339.004030 33.985508 9.0099 5.6084 0.00 9.0099 5.6084 0.00 0.1 
 342 338.987580 33.960606 6.8451 3.5277 0.60 6.8451 3.4942 0.20 0.4 
 343 338.995300 33.959614 6.6990 3.3893 0.85 6.6990 3.3893 0.85 1.0 
 344 338.984710 33.966530 9.0099 5.7645 0.30 9.0099 5.7645 0.30 0.1 
 345 339.001590 33.966118 6.9031 3.7753 1.05 6.9031 3.7753 1.05 1.0 
 346 338.981050 33.959824 6.6021 3.1341 0.65 6.6021 3.1341 0.65 1.0 
 347 338.985470 33.952591 6.6990 3.0027 0.00 6.6990 3.0027 0.00 0.1 
 348 339.005920 33.974281 6.7782 3.0761 0.15 6.7782 3.0761 0.15 1.0 
 349 338.996730 33.985294 7.0000 4.2735 1.70 6.8451 4.8154 1.45 0.3 
 350 338.983060 33.964306 6.6990 3.6593 1.15 6.6990 3.5397 0.15 0.2 
 351 338.990910 33.982029 6.9031 3.3156 0.20 6.9031 3.3046 0.15 0.9 
 352 338.975800 33.952446 6.7782 3.2260 0.25 6.7782 3.1955 0.05 0.3 
 353 339.001830 33.967690 6.6990 3.4212 0.80 6.6990 3.4212 0.80 1.0 
 354 339.020360 33.976849 6.6990 3.6091 1.00 6.6990 3.5612 0.15 0.2 
 355 338.995610 33.978504 8.3096 4.6794 0.00 8.3096 4.6794 0.00 0.1 
 356 338.993770 33.970749 8.3096 4.7864 0.00 8.3096 4.7864 0.00 0.1 
 357 339.020900 33.977749 6.9031 4.1680 1.60 6.9031 4.1342 1.35 0.9 
 358 339.000060 33.968327 6.8451 3.6154 0.75 6.8451 3.5520 0.05 0.1 
 359 339.001280 33.968018 6.8451 3.5404 0.55 6.8451 3.5230 0.20 0.4 
 360 338.984010 33.968948 6.6990 3.2987 0.65 6.6990 3.2479 0.30 0.6 
 361 338.987340 33.967751 9.0099 5.6879 0.20 9.0099 5.6879 0.20 0.1 
 362 338.997040 33.959881 7.4771 4.1198 0.40 7.4771 4.1198 0.40 0.1 
 363 338.994260 33.953449 6.8451 3.3258 0.40 6.8451 3.3258 0.40 1.0 
 364 339.001070 33.963264 8.2577 4.6073 0.00 8.2577 4.6073 0.00 0.1 
 365 339.022340 33.973846 8.2577 4.6146 0.00 8.2577 4.6146 0.00 0.1 
 366 338.999510 33.968552 8.0569 4.4069 0.00 8.0569 4.4069 0.00 0.1 
 367 338.981750 33.970051 7.6435 4.1693 0.20 7.6435 4.1693 0.20 0.1 
 368 338.986600 33.952808 7.6232 4.3876 0.65 7.6232 4.3876 0.65 0.1 
 369 339.005280 33.974106 6.6990 2.9493 0.05 6.6021 2.9667 0.05 0.2 
 370 338.996150 33.981720 6.6990 3.0078 0.25 6.6990 3.0078 0.25 1.0 
 371 339.003330 33.965260 7.3010 4.0809 0.70 7.3010 4.0809 0.70 0.1 
 372 339.019410 33.965027 9.0099 5.5625 0.00 9.0099 5.5625 0.00 0.1 
 373 338.993100 33.980831 7.5051 4.1109 0.35 7.5051 4.1109 0.35 0.1 
 374 338.993190 33.982235 6.6990 3.4092 0.95 6.6990 3.4092 0.95 1.0 
 375 339.000850 33.968250 6.4771 3.6513 1.60 6.4771 3.6513 1.60 1.0 
 376 338.982270 33.959621 7.7324 4.1439 0.15 7.7324 4.1439 0.15 0.1 
 377 338.971920 33.955112 6.6990 3.8028 1.65 6.6990 3.8028 1.65 1.0 
 378 338.997070 33.984852 6.9031 3.5733 0.65 6.9031 3.5733 0.65 1.0 
 379 338.986270 33.959480 6.9031 3.4139 0.45 6.9031 3.4139 0.45 1.0 
 380 338.983000 33.965935 9.2499 5.9564 0.15 9.2499 5.9564 0.15 0.1 
 381 338.995270 33.948738 8.0569 4.5106 0.10 8.0569 4.5106 0.10 0.1 
 382 338.990360 33.979958 6.7782 3.2448 0.45 6.7782 3.2057 0.10 0.3 
 383 338.995730 33.979626 7.8062 4.3336 0.30 7.8062 4.3336 0.30 0.1 
 384 338.984190 33.969856 7.7559 4.3023 0.35 7.7559 4.3023 0.35 0.1 
 385 339.013610 33.977272 9.0099 5.9034 0.55 9.0099 5.9034 0.55 0.1 
 386 338.995210 33.983761 6.7782 3.0870 0.20 6.7782 3.0743 0.10 0.6 
 387 338.990230 33.983768 6.8451 4.0045 1.65 6.8451 4.0045 1.65 1.0 
 388 338.997340 33.985577 6.8451 3.4893 0.70 6.8451 3.4692 0.45 0.7 
 389 338.999690 33.962158 6.8451 3.8503 1.30 6.8451 3.8503 1.30 1.0 
 390 338.991420 33.983360 6.4771 3.3763 1.15 6.4771 3.3763 1.15 1.0 
 391 339.001710 33.977257 6.8451 3.7257 1.05 6.7782 3.6812 0.20 0.2 
 392 338.997280 33.974480 7.7324 4.5302 0.85 6.8451 3.7100 0.25 0.3 
 393 339.008940 33.959946 6.6990 2.9972 0.15 6.6990 2.9908 0.05 0.4 
 394 338.979250 33.953842 6.7782 3.1893 0.40 6.7782 3.1372 0.05 0.2 
 395 338.995210 33.979649 7.8573 4.1993 0.05 7.8573 4.1993 0.05 0.1 
 396 338.996220 33.984631 6.8451 4.0558 1.70 6.8451 3.9893 1.20 0.8 
 397 339.022580 33.965370 6.8451 3.5386 0.70 6.8451 3.4875 0.05 0.1 
 398 338.973020 33.952988 9.0099 5.6341 0.20 9.0099 5.6341 0.20 0.1 
 399 338.984470 33.973686 8.0569 4.4962 0.10 8.0569 4.4962 0.10 0.1 
 400 338.996770 33.970608 7.7324 4.3485 0.50 7.7324 4.3485 0.50 0.1 
 401 339.029690 33.961159 6.6990 2.9318 0.05 6.6990 2.9385 0.05 0.8 
 402 338.989380 33.960327 6.6021 3.0964 0.70 6.6021 3.0964 0.70 1.0 
 403 338.985200 33.955620 6.6990 3.0712 0.30 6.6990 3.0350 0.10 0.5 
 404 338.991460 33.981754 6.9031 3.7863 1.45 6.9031 3.7863 1.45 1.0 
 405 338.996860 33.959862 6.6990 3.8383 1.70 6.6021 3.8237 1.70 0.9 
 406 339.005800 33.969662 6.7782 2.9434 0.00 6.7782 2.9434 0.00 0.1 
 407 339.014100 33.980324 7.5051 4.1092 0.40 6.8451 3.5377 0.20 0.3 
 408 339.019170 33.977169 7.1461 4.5529 1.70 6.9031 4.3455 1.50 0.8 
 409 339.004430 33.963234 8.0569 4.3111 0.00 8.0569 4.3111 0.00 0.1 
 410 338.996220 33.975620 7.5051 4.2695 0.70 7.5051 4.2695 0.70 0.1 
 411 338.998170 33.978859 6.6990 3.1625 0.55 6.6990 3.1625 0.55 1.0 
 412 339.000760 33.965488 8.6096 5.1074 0.05 8.6096 5.1074 0.05 0.1 
 413 338.998440 33.975559 7.1461 3.8075 0.60 7.1461 3.8075 0.60 0.1 
 414 339.014470 33.973495 8.4594 4.8845 0.00 8.4594 4.8845 0.00 0.1 
 415 338.976560 33.958046 6.6021 2.9099 0.30 6.6021 2.9099 0.30 1.0 
 416 339.028020 33.958870 6.7782 3.7248 1.35 6.7782 3.7248 1.35 1.0 
 417 338.987950 33.955307 6.7782 3.5377 1.25 6.7782 3.5377 1.25 1.0 
 418 339.007720 33.960121 6.6021 3.3436 1.10 6.6021 3.3436 1.10 1.0 
 419 338.998200 33.973236 7.1461 3.9576 0.80 7.1461 3.9576 0.80 0.1 
 420 338.991940 33.981941 6.6990 2.9892 0.25 6.6990 2.9601 0.05 0.3 
 421 339.023100 33.960457 6.6021 3.3910 1.20 6.6021 3.3910 1.20 1.0 
 422 338.998540 33.960178 6.8451 3.3411 0.50 6.8451 3.3172 0.30 0.7 
 423 338.975490 33.952599 6.6990 3.5718 1.30 6.6021 3.3851 0.40 0.4 
 424 338.998290 33.985622 8.0569 4.4251 0.15 8.0569 4.4251 0.15 0.1 
 425 338.985990 33.971405 6.9031 3.5559 0.75 6.9031 3.5559 0.75 1.0 
 426 338.984220 33.964542 6.6990 3.9060 1.70 6.6990 3.7299 0.35 0.3 
 427 338.997920 33.972656 8.3096 4.6380 0.00 8.3096 4.6380 0.00 0.1 
 428 338.996120 33.978985 6.9031 3.5651 0.90 6.9031 3.5651 0.90 1.0 
 429 338.997920 33.973850 6.6990 3.1677 0.50 6.6990 3.1092 0.10 0.3 
 430 338.985260 33.952148 6.3010 3.3108 0.95 6.4771 3.3005 0.40 0.5 
 431 338.996370 33.982780 6.6990 2.8618 0.00 6.6990 2.8618 0.00 0.1 
 432 339.006100 33.968864 6.4771 3.2535 0.85 6.4771 3.2169 0.50 0.7 
 433 339.001010 33.966232 6.6021 3.4947 1.35 6.6021 3.4947 1.35 1.0 
 434 338.987580 33.960480 8.0569 4.4271 0.00 6.6990 3.8886 0.40 0.3 
 435 339.004520 33.968674 6.6990 2.8899 0.00 6.6990 2.8899 0.00 0.1 
 436 339.012450 33.980724 8.2577 4.6090 0.05 8.2577 4.6090 0.05 0.1 
 437 338.993260 33.947559 6.6990 3.2034 0.50 6.6990 3.1548 0.10 0.3 
 438 338.984100 33.973610 8.0569 4.4289 0.00 8.0569 4.4289 0.00 0.1 
 439 338.999940 33.967598 8.0569 4.3750 0.00 6.6990 3.7068 0.10 0.1 
 440 339.002110 33.973019 8.8597 5.3952 0.00 8.8597 5.3952 0.00 0.1 
 441 338.978030 33.953884 7.7324 4.6218 1.05 6.8451 3.9133 0.25 0.2 
 442 338.997920 33.975491 6.8451 3.5165 0.90 6.8451 3.5165 0.90 1.0 
 443 339.014070 33.962616 6.7782 3.0432 0.10 6.7782 3.0333 0.05 0.7 
 444 339.014800 33.968433 6.8451 3.2693 0.40 6.8451 3.2207 0.05 0.2 
 445 338.995390 33.978439 7.5563 4.1521 0.45 6.9031 3.5458 0.05 0.1 
 446 338.996920 33.959438 6.6990 3.6798 1.20 6.6990 3.6216 0.30 0.3 
 447 338.993500 33.981575 6.9031 3.3541 0.35 6.9031 3.3414 0.25 0.8 
 448 338.998230 33.977123 8.6096 5.1272 0.10 8.6096 5.1272 0.10 0.1 
 449 338.987180 33.961174 6.6990 3.5705 1.25 6.6990 3.4809 0.70 0.7 
 450 338.977050 33.968094 6.6990 3.1203 0.40 6.6990 3.0687 0.05 0.2 
 451 338.975560 33.954460 7.0000 3.7267 0.70 7.0000 3.6654 0.05 0.1 
 452 338.985780 33.952213 6.7782 3.7711 1.55 6.7782 3.7711 1.55 1.0 
 453 338.994450 33.973980 8.3096 4.6464 0.00 8.3096 4.6464 0.00 0.1 
 454 339.030360 33.961838 8.3096 4.7821 0.20 8.3096 4.7821 0.20 0.1 
 455 338.988710 33.983006 6.7782 3.1143 0.50 6.7782 3.1143 0.50 1.0 
 456 338.999570 33.971722 6.7782 3.3720 0.70 6.7782 3.3034 0.15 0.3 
 457 338.985530 33.952213 6.6021 3.1985 0.90 6.6021 3.1985 0.90 1.0 
 458 338.998410 33.967548 6.8451 3.4273 0.55 6.8451 3.4079 0.25 0.5 
 459 338.997560 33.974331 6.4771 3.4970 1.70 6.6021 4.1554 1.60 0.3 
 460 338.980530 33.955261 6.7782 3.3002 0.75 6.7782 3.3002 0.75 1.0 
 461 339.004610 33.977470 6.7782 3.4271 0.75 6.7782 3.3524 0.05 0.1 
 462 338.992770 33.972614 6.7782 3.1367 0.60 6.7782 3.1367 0.60 1.0 
 463 338.995700 33.967148 8.0569 4.4571 0.10 8.0569 4.4571 0.10 0.1 
 464 339.000370 33.966320 6.0000 3.5953 1.45 6.0000 3.5789 1.25 0.9 
 465 338.997800 33.953114 7.2553 3.8818 0.50 7.2553 3.8818 0.50 0.1 
 466 339.001250 33.965546 8.1584 4.6349 0.35 8.1584 4.6349 0.35 0.1 
 467 338.991760 33.974873 8.4099 4.7871 0.00 8.4099 4.7871 0.00 0.1 
 468 338.992890 33.958580 6.9031 4.0599 1.70 6.4771 4.1676 1.70 0.7 
 469 338.997040 33.985546 6.9031 3.3994 0.50 6.9031 3.3994 0.50 1.0 
 470 338.998170 33.959545 6.0000 3.5462 1.40 6.0000 3.5004 0.60 0.5 
 471 338.991580 33.970757 7.2553 3.9529 0.60 7.2553 3.9529 0.60 0.1 
 472 338.996430 33.975624 6.9031 3.3567 0.50 6.9031 3.3567 0.50 1.0 
 473 338.979310 33.953892 6.7782 3.7877 1.35 6.6990 3.7706 0.25 0.2 
 474 338.981320 33.965836 6.3010 3.7581 1.70 6.4771 3.9144 1.55 0.8 
 475 338.995390 33.959908 7.3010 4.3269 1.40 7.3010 4.3269 1.40 0.1 
 476 338.982450 33.958370 9.0000 5.4608 0.00 9.0000 5.4608 0.00 0.1 
 477 339.004120 33.976994 6.9031 3.4478 0.70 6.9031 3.4478 0.70 1.0 
 478 339.006770 33.940056 6.6990 3.7780 1.70 6.6990 3.7780 1.70 1.0 
 479 338.990260 33.983639 6.9031 3.8944 1.70 6.9031 3.9292 1.70 0.9 
 480 338.996580 33.953854 6.6990 2.9458 0.15 6.6990 2.9396 0.05 0.4 
 481 339.000370 33.968128 7.7160 4.0959 0.15 7.7160 4.0959 0.15 0.1 
 482 338.990750 33.960075 6.6990 2.8212 0.05 6.6990 2.8212 0.05 1.0 
 483 339.025700 33.960499 8.3598 4.6941 0.00 8.3598 4.6941 0.00 0.1 
 484 339.008030 33.971676 7.1461 3.9495 0.85 7.1461 3.9495 0.85 0.1 
 485 339.018430 33.965847 6.6990 3.8291 1.70 6.6990 3.8314 1.35 0.8 
 486 338.976070 33.956638 6.7782 3.2303 0.30 6.7782 3.2017 0.10 0.5 
 487 338.996460 33.984402 6.6990 2.9694 0.25 6.6990 2.9401 0.05 0.3 
 488 338.980470 33.953266 6.7782 3.3438 0.90 6.7782 3.3438 0.90 1.0 
 489 339.006650 33.943161 6.9031 4.0366 1.70 6.8451 4.1460 1.70 0.8 
 490 339.000400 33.964298 6.8451 3.4464 0.80 6.8451 3.4464 0.80 1.0 
 491 338.989110 33.979595 8.6096 5.0253 0.00 8.6096 5.0253 0.00 0.1 
 492 339.026000 33.961575 8.3096 4.6420 0.05 8.3096 4.6420 0.05 0.1 
 493 338.992980 33.958923 6.6021 3.2716 1.10 6.6021 3.2716 1.10 1.0 
 494 338.976470 33.956894 8.8597 5.3245 0.00 8.8597 5.3245 0.00 0.1 
 495 338.988490 33.970474 6.7782 3.5624 1.10 6.7782 3.5421 0.60 0.6 
 496 338.985870 33.972824 6.8451 3.5152 1.00 6.8451 3.5152 1.00 1.0 
 497 338.984860 33.973858 8.0569 4.4091 0.15 8.0569 4.4091 0.15 0.1 
 498 338.982360 33.960445 6.6021 3.1323 0.85 6.6021 3.1323 0.85 1.0 
 499 338.990780 33.954250 6.6990 3.4020 1.05 6.6990 3.3686 0.65 0.7 
 500 338.981720 33.961960 6.9031 3.7036 1.15 6.9031 3.7036 1.15 1.0 
 501 338.991550 33.981773 6.6990 3.5288 1.25 6.6990 3.4421 0.70 0.7 
 502 338.991490 33.959854 6.3010 3.2557 1.00 6.3010 3.2557 1.00 1.0 
 503 338.990880 33.947540 6.6021 2.9303 0.55 6.6021 2.9303 0.55 1.0 
 504 338.993410 33.961330 6.9031 3.1447 0.00 6.9031 3.1447 0.00 0.1 
 505 339.000030 33.968716 6.0000 3.4157 1.20 6.3010 3.4183 0.65 0.6 
 506 339.015010 33.977962 8.9600 5.2968 0.00 8.9600 5.2968 0.00 0.1 
 507 338.999080 33.952602 6.7782 3.1195 0.30 6.7782 3.0881 0.10 0.5 
 508 339.002440 33.937969 6.8451 3.9522 1.70 6.8451 4.0368 1.70 0.9 
 509 339.003450 33.982159 7.5563 4.0648 0.40 7.5563 4.0648 0.40 0.1 
 510 338.986630 33.961025 7.4150 4.5093 1.45 7.0000 3.9727 0.30 0.3 
 511 338.990510 33.978390 6.6990 3.2559 0.80 6.6990 3.1523 0.10 0.2 
 512 339.001920 33.984642 6.6990 2.9438 0.30 6.6990 2.9062 0.10 0.5 
 513 338.999690 33.974285 6.9542 3.7597 1.20 6.9542 3.7597 1.20 1.0 
 514 338.998200 33.981335 6.6021 3.4083 1.50 6.6021 3.4083 1.50 1.0 
 515 339.020780 33.977673 7.5051 4.4814 1.20 7.5051 4.4814 1.20 0.1 
 516 339.002080 33.967804 6.8451 3.7237 1.15 6.8451 3.6930 0.20 0.2 
 517 338.981200 33.959682 6.7782 3.7081 1.55 6.7782 3.7081 1.55 1.0 
 518 338.981660 33.966770 9.0000 5.3951 0.00 9.0000 5.3951 0.00 0.1 
 519 339.009740 33.970390 8.3598 4.7257 0.00 8.3598 4.7257 0.00 0.1 
 520 338.990840 33.983440 7.0000 3.9894 1.70 7.0000 3.9894 1.70 1.0 
 521 338.985230 33.966789 8.2577 4.7237 0.40 6.7782 3.9598 0.45 0.3 
 522 338.996000 33.983250 7.0000 3.9497 1.30 7.0000 3.9497 1.30 1.0 
 523 338.997680 33.956528 7.3010 3.7335 0.35 7.3010 3.7335 0.35 0.1 
 524 339.000580 33.985062 8.3598 5.1225 0.70 8.3598 5.1225 0.70 0.1 
 525 339.001400 33.967777 6.6021 2.8010 0.35 6.6021 2.8010 0.35 1.0 
 526 339.025880 33.971546 6.8451 3.9230 1.55 6.7782 3.8756 0.90 0.6 
 527 338.988620 33.951874 6.7782 3.3490 0.85 6.7782 3.3051 0.20 0.3 
 528 338.998410 33.951542 7.1461 3.4804 0.10 7.1461 3.4804 0.10 0.1 
 529 338.992370 33.958912 8.8597 5.2907 0.00 8.8597 5.2907 0.00 0.1 
 530 338.997710 33.969936 7.7559 4.2557 0.45 7.7559 4.2557 0.45 0.1 
 531 338.997070 33.970085 6.7782 3.1149 0.45 6.7782 3.1149 0.45 1.0 
 532 339.001950 33.966396 7.2553 4.3125 1.35 7.0000 3.9739 0.65 0.6 
 533 339.005890 33.980686 8.1072 4.2881 0.00 8.1072 4.2881 0.00 0.1 
 534 339.001560 33.965031 6.9542 3.2917 0.20 6.9542 3.2633 0.05 0.4 
 535 338.998350 33.951279 6.6990 2.8753 0.05 6.6990 2.8918 0.05 0.6 
 536 338.992190 33.947689 8.3096 4.6041 0.00 8.3096 4.6041 0.00 0.1 
 537 338.995940 33.939201 7.9085 4.7152 1.05 6.7782 3.8076 0.25 0.2 
 538 338.980900 33.953533 7.5051 4.1932 0.70 6.8451 3.6207 0.70 0.7 
 539 338.997440 33.985653 6.8451 3.1378 0.35 6.8451 3.1159 0.20 0.7 
 540 338.999020 33.985802 8.0569 4.2790 0.00 8.0569 4.2790 0.00 0.1 
 541 338.997190 33.971123 8.0569 4.3108 0.05 8.0569 4.3108 0.05 0.1 
 542 339.001460 33.966206 6.8451 3.5819 1.05 6.8451 3.5819 1.05 1.0 
 543 338.990420 33.978588 6.7782 2.8275 0.00 6.7782 2.8275 0.00 0.1 
 544 338.996950 33.985203 7.7324 4.3234 0.70 7.7324 4.3234 0.70 0.1 
 545 338.991970 33.947582 6.0000 3.5033 1.40 6.3010 3.4968 0.75 0.6 
 546 338.980870 33.963009 6.6990 3.0876 0.60 6.6990 3.0876 0.60 1.0 
 547 339.014400 33.965469 7.9085 4.0840 0.00 7.9085 4.0840 0.00 0.1 
 548 338.997410 33.959873 7.5563 4.2133 0.65 7.5563 4.2133 0.65 0.1 
 549 339.003360 33.983425 6.8451 3.3197 0.50 6.8451 3.2784 0.15 0.4 
 550 338.992460 33.950970 6.8451 3.5248 0.85 6.7782 3.4609 0.15 0.2 
 551 338.987150 33.961029 6.0000 3.1102 0.75 6.3010 3.0633 0.05 0.1 
 552 338.998440 33.974270 7.8573 4.0742 0.05 7.8573 4.0742 0.05 0.1 
 553 338.989750 33.962715 8.1072 4.7834 0.90 8.1072 4.7834 0.90 0.1 
 554 338.990880 33.959740 7.5563 4.5249 1.25 6.9031 3.9379 0.80 0.6 
 555 338.988980 33.976955 6.6990 3.1563 0.65 6.6990 3.1272 0.10 0.2 
 556 338.984830 33.962269 6.9031 3.3894 0.60 6.9031 3.3591 0.30 0.6 
 557 338.999820 33.985340 6.8451 3.0999 0.10 6.8451 3.0967 0.05 0.5 
 558 338.999240 33.960766 7.7324 4.1878 0.40 7.7324 4.1878 0.40 0.1 
 559 338.996400 33.983391 6.9031 3.5527 1.10 6.9031 3.5527 1.10 1.0 
 560 338.975680 33.952503 6.8451 3.1793 0.55 6.8451 3.1793 0.55 1.0 
 561 338.986390 33.960945 7.8573 4.5837 0.90 7.8573 4.5837 0.90 0.1 
 562 338.998690 33.976200 8.6096 4.9653 0.00 8.6096 4.9653 0.00 0.1 
 563 338.989690 33.980221 8.0569 4.4017 0.25 8.0569 4.4017 0.25 0.1 
 564 338.999540 33.974125 6.0000 3.8362 1.70 6.6021 4.1558 1.70 0.7 
 565 338.997440 33.954597 8.1072 4.2648 0.00 8.1072 4.2648 0.00 0.1 
 566 338.980990 33.952713 6.7782 3.3596 0.60 6.7782 3.3350 0.05 0.1 
 567 339.003170 33.984215 7.3010 4.0774 1.00 7.3010 4.0774 1.00 0.1 
 568 338.993260 33.953278 6.6990 3.0459 0.50 6.6990 2.9896 0.10 0.3 
 569 338.998500 33.967552 8.2577 4.6218 0.30 8.2577 4.6218 0.30 0.1 
 570 339.001920 33.968410 8.3096 4.5791 0.10 8.3096 4.5791 0.10 0.1 
 571 338.996770 33.959282 8.3598 4.7425 0.00 6.6990 4.0665 0.15 0.1 
 572 339.021270 33.976658 6.9031 3.4373 0.70 6.9031 3.4164 0.50 0.8 
 573 338.988490 33.964844 9.0000 5.3464 0.00 9.0000 5.3464 0.00 0.1 
 574 339.000760 33.964027 6.6990 3.3621 1.00 6.6990 3.2458 0.20 0.3 
 575 338.998440 33.970531 7.7324 4.2749 0.50 7.7324 4.2749 0.50 0.1 
 576 338.993350 33.980488 6.9031 3.7285 1.15 6.9031 3.6457 0.35 0.4 
 577 338.993710 33.970196 8.0569 4.5615 0.60 8.0569 4.5615 0.60 0.1 
 578 338.990630 33.978817 7.5051 3.8584 0.25 7.5051 3.8584 0.25 0.1 
 579 338.999180 33.985912 6.8451 3.2292 0.55 6.8451 3.2292 0.55 1.0 
 580 338.993800 33.983978 8.3598 4.7938 0.30 8.3598 4.7938 0.30 0.1 
 581 339.025020 33.972099 6.7782 3.1591 0.40 6.6990 3.2384 0.05 0.1 
 582 339.000670 33.964077 8.0569 4.2725 0.00 8.0569 4.2725 0.00 0.1 
 583 338.997070 33.975739 7.7324 4.1115 0.30 7.7324 4.1115 0.30 0.1 
 584 338.991970 33.983166 7.3010 4.0308 1.05 7.3010 4.0308 1.05 0.1 
 585 338.977510 33.951031 6.4771 3.6738 1.70 6.6021 3.6886 1.65 0.9 
 586 338.991060 33.947472 7.7559 4.1134 0.30 7.7559 4.1134 0.30 0.1 
 587 339.002440 33.938129 6.6990 3.2524 0.90 6.6990 3.2295 0.75 0.9 
 588 338.994570 33.971752 6.7782 2.9775 0.30 6.7782 2.9424 0.10 0.5 
 589 339.000370 33.950397 6.8451 2.9963 0.20 6.8451 2.9963 0.20 1.0 
 590 338.989560 33.962692 6.8451 3.6071 1.00 6.7782 3.5321 0.25 0.3 
 591 338.993800 33.968712 9.2598 5.8960 0.30 9.2598 5.8960 0.30 0.1 
 592 338.990660 33.983448 7.7559 4.4330 0.85 7.7559 4.4330 0.85 0.1 
 593 338.984590 33.970905 6.7782 3.5895 1.35 6.7782 3.5895 1.35 1.0 
 594 339.022090 33.976643 7.9085 4.2440 0.30 7.9085 4.2440 0.30 0.1 
 595 338.987950 33.960377 6.6990 3.5976 1.50 6.6990 3.5655 1.10 0.8 
 596 339.005400 33.969349 6.7782 3.0547 0.35 6.7782 3.0214 0.05 0.2 
 597 338.997800 33.959850 6.6990 3.6472 1.30 6.6990 3.5549 0.20 0.2 
 598 338.993960 33.982849 8.6096 5.1134 0.30 8.6096 5.1134 0.30 0.1 
 599 338.993530 33.947144 6.6021 2.9702 0.70 6.6021 2.9702 0.70 1.0 
 600 339.012660 33.960453 6.6990 2.7803 0.10 6.6990 2.7754 0.05 0.6 
 601 338.977660 33.954685 6.9542 3.4912 0.70 6.9542 3.4912 0.70 1.0 
 602 338.983180 33.953903 9.0000 5.3353 0.00 9.0000 5.3353 0.00 0.1 
 603 338.975950 33.952389 6.7782 3.1964 0.75 6.7782 3.1964 0.75 1.0 
 604 338.998110 33.974236 6.6021 3.0360 0.75 6.6021 3.0360 0.75 1.0 
 605 338.990720 33.954170 6.7782 3.4917 1.20 6.7782 3.4540 0.65 0.6 
 606 339.000120 33.967876 8.0569 4.2853 0.00 8.0569 4.2853 0.00 0.1 
 607 339.010590 33.979000 6.8451 3.7565 1.45 6.8451 3.7369 1.25 0.9 
 608 338.991390 33.982456 6.9031 3.3242 1.05 6.9031 3.3242 1.05 1.0 
 609 339.003300 33.963875 8.0569 4.2094 0.00 8.0569 4.2094 0.00 0.1 
 610 338.997770 33.974049 7.7160 4.1890 0.60 7.7160 4.1890 0.60 0.1 
 611 338.992490 33.974773 8.3598 4.6364 0.00 8.3598 4.6364 0.00 0.1 
 612 339.002010 33.964481 7.6435 4.4588 1.20 7.0000 3.6633 0.05 0.1 
 613 338.995790 33.984718 6.6021 3.1271 0.90 6.6021 3.0981 0.55 0.7 
 614 338.996370 33.948250 6.6990 2.8910 0.20 6.6990 2.8852 0.05 0.3 
 615 338.985110 33.972717 6.7782 3.4396 1.10 6.7782 3.3344 0.40 0.5 
 616 338.998050 33.973873 7.8573 4.2863 0.45 7.8573 4.2863 0.45 0.1 
 617 338.997440 33.977711 6.3010 3.1384 0.90 6.3010 3.1384 0.90 1.0 
 618 338.991520 33.959816 6.4771 3.1108 0.90 6.4771 3.1108 0.90 1.0 
 619 339.012700 33.964714 9.0000 5.3776 0.00 9.0000 5.3776 0.00 0.1 
 620 338.991150 33.980164 6.0000 3.6092 1.70 6.3010 3.6866 1.65 0.9 
 621 338.994450 33.967896 8.0086 5.1663 1.70 6.7782 4.5194 1.60 0.6 
 622 338.999420 33.971603 7.8573 4.2280 0.40 7.8573 4.2280 0.40 0.1 
 623 338.977910 33.966068 6.8451 3.9355 1.70 6.8451 3.9886 1.70 0.9 
 624 338.984380 33.953011 6.6990 3.0222 0.30 6.6990 2.9892 0.10 0.5 
 625 338.993230 33.963341 8.0086 4.3952 0.45 8.0086 4.3952 0.45 0.1 
 626 339.025540 33.963634 6.7782 3.7965 1.70 6.7782 3.7405 1.05 0.7 
 627 339.019620 33.962570 6.8451 3.8370 1.70 6.6021 3.8979 1.60 0.7 
 628 339.023010 33.965214 6.8451 3.7080 1.70 6.8451 3.7080 1.70 1.0 
 629 338.986270 33.960983 6.9542 3.9166 1.70 6.9031 3.9986 1.70 0.8 
 630 338.987090 33.961014 8.3096 4.5133 0.00 8.3096 4.5133 0.00 0.1 
 631 338.989690 33.961994 7.5563 4.0853 0.65 7.5563 4.0853 0.65 0.1 
 632 338.996340 33.981888 8.6599 5.2940 0.55 8.6599 5.2940 0.55 0.1 
 633 339.020600 33.977512 6.6990 3.4574 1.25 6.6990 3.4208 0.90 0.8 
 634 338.997280 33.959648 6.8451 3.9008 1.70 6.8451 3.8811 1.30 0.8 
 635 338.985750 33.952389 6.6021 2.8789 0.65 6.6021 2.8789 0.65 1.0 
 636 338.998500 33.960285 8.2577 4.8176 0.80 8.2577 4.8176 0.80 0.1 
 637 338.996830 33.975780 6.6990 3.2501 0.80 6.6990 3.1638 0.05 0.1 
 638 338.984990 33.963737 8.7597 5.0934 0.00 8.7597 5.0934 0.00 0.1 
 639 338.999940 33.963230 8.0569 4.2452 0.00 8.0569 4.2452 0.00 0.1 
 640 339.000670 33.984264 6.9031 2.9793 0.15 6.9031 2.9793 0.15 1.0 
 641 338.983340 33.973190 6.6021 3.3680 1.50 6.6021 3.3680 1.50 1.0 
 642 338.996150 33.985207 6.7782 3.1554 0.55 6.7782 3.1029 0.15 0.4 
 643 339.003080 33.967262 6.8451 3.1315 0.50 6.8451 3.1315 0.50 1.0 
 644 339.000820 33.973164 8.0569 4.1992 0.00 8.0569 4.1992 0.00 0.1 
 645 338.973210 33.955803 8.9096 5.2620 0.00 8.9096 5.2620 0.00 0.1 
 646 339.003110 33.988316 6.8451 3.3198 0.60 6.8451 3.2933 0.05 0.1 
 647 338.980560 33.956512 6.8451 3.8506 1.70 6.8451 3.8506 1.70 1.0 
 648 338.996980 33.984489 6.6990 3.0320 0.50 6.6990 3.0082 0.30 0.7 
 649 338.997860 33.982800 6.6990 3.2435 0.80 6.6990 3.1498 0.05 0.1 
 650 339.004850 33.964024 7.4314 4.4237 1.35 6.9542 3.8174 0.10 0.1 
 651 338.999540 33.939690 6.6021 3.0500 1.00 6.6021 3.0500 1.00 1.0 
 652 338.995670 33.975918 8.4594 4.6740 0.00 8.4594 4.6740 0.00 0.1 
 653 338.989140 33.978569 8.3096 4.5243 0.00 8.3096 4.5243 0.00 0.1 
 654 339.015620 33.961662 9.0099 5.3705 0.10 9.0099 5.3705 0.10 0.1 
 655 338.989590 33.977528 6.3010 3.2538 1.15 6.3010 3.2538 1.15 1.0 
 656 338.984040 33.968487 6.9031 3.3860 0.70 6.9031 3.3460 0.40 0.7 
 657 338.993190 33.958759 6.9542 3.8206 1.70 6.9542 3.8206 1.70 1.0 
 658 338.993840 33.983936 8.3096 4.7241 0.35 8.3096 4.7241 0.35 0.1 
 659 339.000520 33.967133 8.0569 4.1650 0.00 6.7782 3.3795 0.15 0.2 
 660 338.977810 33.963394 6.7782 3.5798 1.70 6.7782 3.5798 1.70 1.0 
 661 338.997650 33.961521 8.0086 4.5400 0.70 8.0086 4.5400 0.70 0.1 
 662 338.982420 33.958675 6.6021 3.3087 1.45 6.6021 3.3087 1.45 1.0 
 663 338.997710 33.975098 8.0086 4.2308 0.20 8.0086 4.2308 0.20 0.1 
 664 338.990140 33.979607 7.2553 4.2312 1.50 7.0000 3.9026 0.90 0.7 
 665 338.989590 33.983612 6.9031 3.0861 0.35 6.9031 3.0861 0.35 1.0 
 666 338.994140 33.959496 6.6990 3.8149 1.70 6.6990 3.7080 0.40 0.3 
 667 338.988100 33.950756 6.8451 3.2614 0.65 6.8451 3.2210 0.10 0.2 
 668 339.000240 33.951176 7.0000 3.2734 0.30 7.0000 3.2734 0.30 1.0 
 669 338.983370 33.972015 6.8451 3.0621 0.40 6.8451 3.0621 0.40 1.0 
 670 338.999210 33.967552 6.8451 3.5851 1.10 6.8451 3.5190 0.25 0.3 
 671 338.997310 33.981445 6.0000 3.2691 1.20 6.0000 3.2691 1.20 1.0 
 672 338.994780 33.947689 6.8451 3.2455 0.60 6.8451 3.2091 0.05 0.1 
 673 338.997830 33.979626 6.7782 2.9571 0.20 6.7782 2.9464 0.05 0.3 
 674 338.992800 33.952133 7.3010 3.3130 0.00 7.3010 3.3130 0.00 0.1 
 675 338.997560 33.974434 7.1461 4.1798 1.60 7.1461 4.1798 1.60 0.1 
 676 339.005800 33.974327 7.5563 4.3361 1.05 7.5563 4.3361 1.05 0.1 
 677 338.996340 33.979576 6.7782 3.5322 1.50 6.7782 3.5322 1.50 1.0 
 678 338.997190 33.984734 8.5599 4.8106 0.00 8.5599 4.8106 0.00 0.1 
 679 338.994750 33.964806 9.2499 5.6892 0.05 9.2499 5.6892 0.05 0.1 
 680 338.992920 33.975887 8.5599 4.7898 0.00 8.5599 4.7898 0.00 0.1 
 681 338.978820 33.967213 9.0099 5.5456 0.30 9.0099 5.5456 0.30 0.1 
 682 339.004640 33.964127 8.1072 4.1809 0.00 8.1072 4.1809 0.00 0.1 
 683 338.975520 33.952641 6.4771 3.2814 1.20 6.4771 3.2250 0.60 0.6 
 684 338.996640 33.984570 8.1072 4.2022 0.00 8.1072 4.2022 0.00 0.1 
 685 339.024870 33.960781 6.6021 3.1608 1.20 6.6021 3.1608 1.20 1.0 
 686 338.981690 33.959908 7.5051 3.9866 0.65 7.5051 3.9866 0.65 0.1 
 687 338.991000 33.971897 8.3096 4.5832 0.20 8.3096 4.5832 0.20 0.1 
 688 338.999330 33.972469 6.4771 3.4397 1.40 6.4771 3.4199 1.05 0.8 
 689 338.976040 33.955006 6.8451 3.0135 0.40 6.8451 3.0135 0.40 1.0 
 690 338.979980 33.955261 6.6021 3.0586 1.15 6.6021 3.0586 1.15 1.0 
 691 339.001740 33.968342 7.7324 4.4918 1.10 6.8451 3.8034 0.55 0.4 
 692 339.011230 33.977936 8.3096 4.8623 0.60 8.3096 4.8623 0.60 0.1 
 693 338.994290 33.978149 7.7324 4.0944 0.45 7.7324 4.0944 0.45 0.1 
 694 338.997890 33.985653 8.1584 4.5038 0.50 8.1584 4.5038 0.50 0.1 
 695 338.982180 33.965233 9.0000 5.1817 0.00 9.0000 5.1817 0.00 0.1 
 696 339.014800 33.972733 8.0569 4.8270 1.20 6.6990 4.1855 1.15 0.5 
 697 338.991670 33.974876 8.4099 4.6319 0.00 8.4099 4.6319 0.00 0.1 
 698 338.984410 33.970284 8.0569 4.1817 0.05 8.0569 4.1817 0.05 0.1 
 699 339.012270 33.961636 6.7782 3.6584 1.70 6.7782 3.6584 1.70 1.0 
 700 338.987920 33.955200 6.7782 3.5956 1.30 6.7782 3.5343 0.10 0.1 
 701 338.982150 33.962822 6.7782 3.6769 1.65 6.6990 3.6602 0.95 0.6 
 702 339.002500 33.961277 8.0569 4.7560 0.85 6.8451 3.7719 0.10 0.1 
 703 338.996770 33.984459 7.8573 4.2320 0.50 7.8573 4.2320 0.50 0.1 
 704 339.012970 33.964321 6.9031 2.8385 0.00 6.9031 2.8385 0.00 0.1 
 705 339.003300 33.965096 6.7782 3.8831 1.70 6.6021 4.1027 1.50 0.6 
 706 338.999330 33.968029 7.3010 3.9534 0.95 7.3010 3.9534 0.95 0.1 
 707 339.011290 33.966644 8.0569 4.3289 0.10 8.0569 4.3289 0.10 0.1 
 708 338.998110 33.973701 8.1584 4.7561 1.15 8.1584 4.7561 1.15 0.1 
 709 338.988040 33.960472 8.0569 4.3627 0.20 8.0569 4.3627 0.20 0.1 
 710 338.983550 33.947018 9.0000 5.3461 0.00 9.0000 5.3461 0.00 0.1 
 711 338.991300 33.983418 6.3010 3.5345 1.70 6.4771 3.7816 1.70 0.7 
 712 338.981780 33.961681 6.6990 3.5848 1.55 6.6990 3.5245 0.80 0.6 
 713 338.984680 33.972713 6.6990 3.6006 1.65 6.6990 3.3588 0.30 0.3 
 714 338.998440 33.975365 7.6435 4.2978 0.90 7.6435 4.2978 0.90 0.1 
 715 339.025300 33.962025 8.6599 4.9583 0.00 8.6599 4.9583 0.00 0.1 
 716 339.001250 33.965118 8.0569 4.1513 0.00 8.0569 4.1513 0.00 0.1 
 717 338.992400 33.960293 8.0569 4.2954 0.00 8.0569 4.2954 0.00 0.1 
 718 338.997410 33.959721 8.1072 4.5995 0.80 8.1072 4.5995 0.80 0.1 
 719 338.993190 33.947807 6.6990 3.1989 0.95 6.6021 3.0108 0.20 0.3 
 720 339.001130 33.984943 6.7782 2.9509 0.45 6.7782 2.9158 0.10 0.3 
 721 338.986360 33.970821 9.0000 5.1050 0.00 9.0000 5.1050 0.00 0.1 
 722 339.000030 33.968124 7.6721 4.1885 0.70 7.6721 4.1885 0.70 0.1 
 723 339.013180 33.978111 9.0000 5.3156 0.00 6.6990 4.6314 0.25 0.1 
 724 338.992710 33.958549 7.4472 4.3848 1.45 6.9542 3.7547 0.20 0.2 
 725 338.991910 33.985802 8.1072 5.1657 1.70 6.6021 4.4719 1.50 0.5 
 726 339.010890 33.959366 7.4314 4.3570 1.35 7.4314 4.3570 1.35 0.1 
 727 339.001620 33.968048 6.7782 3.4663 1.10 6.7782 3.4117 0.25 0.3 
 728 338.989260 33.961868 8.1072 4.1296 0.00 6.8451 3.3399 0.20 0.3 
 729 339.006410 33.963696 6.7782 2.8142 0.15 6.7782 2.7973 0.05 0.5 
 730 339.016820 33.960011 7.4472 4.0419 0.85 7.0000 3.5151 0.05 0.1 
 731 338.982390 33.959419 8.3598 4.4750 0.00 8.3598 4.4750 0.00 0.1 
 732 338.995300 33.983070 6.8451 3.8425 1.70 6.8451 3.8193 1.30 0.8 
 733 339.000580 33.968208 7.9590 4.0707 0.15 6.7782 3.2896 0.15 0.2 
 734 338.983550 33.968033 8.3096 4.8343 0.70 8.3096 4.8343 0.70 0.1 
 735 338.982090 33.962917 8.0569 4.0529 0.00 6.7782 3.2590 0.20 0.3 
 736 338.994110 33.983070 8.3598 4.5037 0.00 8.3598 4.5037 0.00 0.1 
 737 338.989900 33.978458 6.6990 3.4127 1.30 6.7782 3.1310 0.05 0.1 
 738 338.988460 33.978394 7.7324 3.8994 0.25 6.8451 3.1408 0.10 0.3 
 739 338.998440 33.975655 6.7782 3.6253 1.65 6.7782 3.6253 1.65 1.0 
 740 338.983220 33.955276 6.7782 3.6075 1.65 6.7782 3.6075 1.65 1.0 
 741 338.990360 33.969719 8.3598 4.6143 0.25 8.3598 4.6143 0.25 0.1 
 742 338.981350 33.970867 6.8451 2.8663 0.30 6.8451 2.8663 0.30 1.0 
 743 338.989290 33.962757 8.0569 4.4244 0.55 8.0569 4.4244 0.55 0.1 
 744 339.021760 33.973759 6.8451 3.8737 1.70 6.7782 3.9708 1.70 0.8 
 745 338.982120 33.960430 6.9031 3.6885 1.45 6.9031 3.6885 1.45 1.0 
 746 339.011750 33.967388 6.6990 3.1412 0.85 6.6990 3.1011 0.20 0.3 
 747 338.994350 33.982960 8.0569 4.2630 0.00 8.0569 4.2630 0.00 0.1 
 748 338.998080 33.954731 6.8451 3.0748 0.70 6.8451 3.0748 0.70 1.0 
 749 338.999760 33.972874 6.3010 3.1902 1.15 6.4771 3.1924 0.50 0.5 
 750 338.994780 33.982937 6.4771 3.5200 1.70 6.4771 3.5885 1.70 0.9 
 751 339.002200 33.982365 6.8451 3.7032 1.70 6.8451 3.7032 1.70 1.0 
 752 339.024350 33.968155 6.9031 3.9064 1.70 6.8451 4.0320 1.70 0.8 
 753 339.013790 33.979729 8.7093 5.8051 1.70 8.7093 5.8051 1.70 0.1 
 754 338.982940 33.963699 9.0099 5.4911 0.35 9.0099 5.4911 0.35 0.1 
 755 338.995670 33.970818 8.2577 4.7495 0.95 8.2577 4.7495 0.95 0.1 
 756 338.991520 33.979858 6.8451 3.4461 1.10 6.8451 3.3585 0.25 0.3 
 757 338.980160 33.963539 6.7782 3.3619 1.00 6.7782 3.2454 0.20 0.3 
 758 338.995790 33.977058 6.9031 3.1386 0.30 6.9031 3.1202 0.15 0.6 
 759 338.998990 33.986015 6.8451 2.9478 0.15 6.8451 2.9310 0.05 0.5 
 760 338.989110 33.978455 8.3096 4.6329 0.45 8.3096 4.6329 0.45 0.1 
 761 338.976720 33.953850 7.8573 3.8768 0.00 7.8573 3.8768 0.00 0.1 
 762 339.019470 33.975422 8.3598 4.5449 0.00 8.3598 4.5449 0.00 0.1 
 763 338.991460 33.981930 6.7782 3.5891 1.60 6.7782 3.5891 1.60 1.0 
 764 338.979000 33.957382 8.7093 4.8903 0.00 8.7093 4.8903 0.00 0.1 
 765 338.991730 33.976070 8.3096 4.6155 0.30 8.3096 4.6155 0.30 0.1 
 766 338.996030 33.984989 6.9031 3.1238 0.50 6.9031 3.1238 0.50 1.0 
 767 339.000270 33.964031 7.7559 4.8205 1.70 7.7559 4.8205 1.70 0.1 
 768 339.012730 33.979259 8.5599 4.7170 0.00 8.5599 4.7170 0.00 0.1 
 769 338.998140 33.975174 8.0569 4.1945 0.00 8.0569 4.1945 0.00 0.1 
 770 339.029850 33.961113 6.6990 2.9926 0.65 6.6990 2.9491 0.15 0.3 
 771 338.981690 33.960354 7.8573 4.6387 1.30 6.7782 3.6492 0.25 0.2 
 772 339.001800 33.947392 7.3010 3.3783 0.00 7.3010 3.3783 0.00 0.1 
 773 338.998050 33.954662 6.9031 3.3977 0.95 6.9031 3.3977 0.95 1.0 
 774 338.998500 33.967705 6.8451 3.3718 1.00 6.8451 3.3533 0.75 0.8 
 775 338.988130 33.950832 7.7324 3.7888 0.05 7.7324 3.7888 0.05 0.1 
 776 339.028590 33.965569 7.7324 4.4112 1.15 6.8451 3.5563 0.10 0.1 
 777 338.992580 33.958584 6.6990 3.5266 1.65 6.6021 3.3651 1.00 0.7 
 778 339.002080 33.982273 8.0569 4.8769 1.30 6.7782 3.8742 0.15 0.1 
 779 338.984590 33.970318 6.7782 3.2732 1.05 6.7782 3.2094 0.60 0.7 
 780 339.030640 33.961040 8.0569 4.0659 0.00 8.0569 4.0659 0.00 0.1 
 781 338.993500 33.947544 6.6990 3.1109 0.90 6.6990 3.1070 0.80 0.9 
 782 338.982570 33.962582 6.6990 3.4789 1.50 6.6021 3.2308 0.10 0.1 
 783 339.008150 33.960060 7.6232 4.6360 1.70 6.9542 3.7680 0.10 0.1 
 784 338.976100 33.955257 7.7324 3.9933 0.35 7.7324 3.9933 0.35 0.1 
 785 339.022920 33.972546 7.5051 4.0062 0.75 7.5051 4.0062 0.75 0.1 
 786 338.999940 33.951965 6.8451 2.7192 0.00 6.8451 2.7192 0.00 0.1 
 787 338.996060 33.980850 8.0569 4.8007 1.30 6.7782 3.8191 0.15 0.1 
 788 339.000060 33.980186 8.3096 4.8151 0.70 8.3096 4.8151 0.70 0.1 
 789 339.026250 33.971546 8.3096 4.4180 0.00 8.3096 4.4180 0.00 0.1 
 790 338.984340 33.962753 8.2095 4.2134 0.00 8.2095 4.2134 0.00 0.1 
 791 338.994110 33.973679 8.8597 5.1651 0.00 8.8597 5.1651 0.00 0.1 
 792 338.990940 33.983231 7.1461 4.0374 1.45 7.1461 4.0374 1.45 0.1 
 793 339.007390 33.980537 8.3598 4.6824 0.40 8.3598 4.6824 0.40 0.1 
 794 338.991550 33.982098 6.3010 3.2422 1.25 6.4771 3.2222 0.20 0.2 
 795 338.992030 33.946514 6.7782 3.0005 0.45 6.6990 3.0149 0.05 0.1 
 796 339.010440 33.968422 6.6990 3.3680 1.15 6.6990 3.2418 0.15 0.2 
 797 338.981930 33.963997 9.0099 5.5020 0.30 9.0099 5.5020 0.30 0.1 
 798 338.990880 33.978828 6.7782 3.2896 1.10 6.7782 3.1689 0.30 0.4 
 799 338.986110 33.960556 7.0414 3.7005 1.10 6.9542 3.5732 0.80 0.8 
 800 338.991760 33.964092 8.6096 4.9989 0.50 8.6096 4.9989 0.50 0.1 
 801 338.999180 33.949429 6.6990 2.7258 0.25 6.6990 2.7258 0.25 1.0 
 802 338.995090 33.960110 6.8451 3.4760 1.10 6.8451 3.4619 0.95 0.9 
 803 339.006960 33.967667 6.8451 3.4209 1.05 6.8451 3.3524 0.15 0.2 
 804 339.000210 33.968178 8.3096 4.3763 0.00 8.3096 4.3763 0.00 0.1 
 805 338.988860 33.946842 6.0000 3.0799 1.10 6.3010 3.0566 0.35 0.4 
 806 338.995640 33.948490 6.6990 3.1763 1.10 6.6990 3.1763 1.10 1.0 
 807 338.993840 33.982841 8.0086 4.2915 0.50 8.0086 4.2915 0.50 0.1 
 808 338.987850 33.962749 8.8597 5.0468 0.00 8.8597 5.0468 0.00 0.1 
 809 338.984890 33.970699 9.0000 5.2745 0.35 9.0000 5.2745 0.35 0.1 
 810 338.999790 33.963188 6.3010 3.5490 1.70 6.4771 3.7691 1.70 0.8 
 811 338.996490 33.942226 6.6990 3.1826 0.95 6.6990 3.1468 0.15 0.2 
 812 338.985530 33.961815 6.7782 3.0614 0.65 6.6990 3.0741 0.20 0.3 
 813 338.985170 33.971584 6.9031 3.7890 1.70 6.9031 3.7890 1.70 1.0 
 814 338.996580 33.980484 7.1461 4.0070 1.50 7.1461 4.0070 1.50 0.1 
 815 338.976100 33.956718 8.2577 4.4341 0.50 8.2577 4.4341 0.50 0.1 
 816 338.995300 33.959908 7.5051 4.2934 1.30 7.5051 4.2934 1.30 0.1 
 817 338.998690 33.973835 7.9085 3.9582 0.10 7.9085 3.9582 0.10 0.1 
 818 338.995540 33.978539 8.1072 4.0964 0.00 8.1072 4.0964 0.00 0.1 
 819 339.026980 33.971390 8.3598 4.4632 0.05 8.3598 4.4632 0.05 0.1 
 820 339.005130 33.979042 8.0569 4.3975 0.65 8.0569 4.3975 0.65 0.1 
 821 339.002530 33.964981 6.6990 3.2221 0.90 6.6990 3.1512 0.20 0.3 
 822 338.994510 33.979721 6.6990 3.7668 1.70 6.6990 3.8693 1.35 0.7 
 823 339.014250 33.980640 8.0569 4.4890 0.75 8.0569 4.4890 0.75 0.1 
 824 338.998290 33.956974 8.0569 4.0609 0.00 8.0569 4.0609 0.00 0.1 
 825 338.998990 33.959839 8.3096 4.3832 0.00 8.3096 4.3832 0.00 0.1 
 826 338.993350 33.952961 8.1584 4.1344 0.10 8.1584 4.1344 0.10 0.1 
 827 339.004940 33.962872 6.9031 3.2517 0.70 6.9031 3.2517 0.70 1.0 
 828 338.997560 33.973038 8.5599 4.7064 0.00 8.5599 4.7064 0.00 0.1 
 829 339.000580 33.968399 8.0569 4.0349 0.00 8.0569 4.0349 0.00 0.1 
 830 338.996250 33.967052 8.9096 5.0716 0.00 8.9096 5.0716 0.00 0.1 
 831 338.993410 33.952965 6.7782 2.8781 0.15 6.7782 2.8606 0.05 0.5 
 832 338.995210 33.978455 8.4099 4.5077 0.25 8.4099 4.5077 0.25 0.1 
 833 338.989530 33.983540 7.5563 3.7801 0.30 7.5563 3.7801 0.30 0.1 
 834 338.988950 33.960052 6.9031 3.1410 0.60 6.9031 3.0538 0.15 0.4 
 835 338.975040 33.953461 6.7782 2.9568 0.55 6.7782 2.8964 0.15 0.4 
 836 339.002140 33.972019 8.1072 4.4684 0.75 8.1072 4.4684 0.75 0.1 
 837 338.991000 33.972218 8.3598 4.4134 0.00 8.3598 4.4134 0.00 0.1 
 838 339.003630 33.969769 6.6990 3.3034 1.35 6.6990 3.1320 0.55 0.6 
 839 339.001680 33.966438 6.7782 3.5994 1.50 6.7782 3.5036 0.35 0.3 
 840 338.997310 33.979156 8.4099 4.5875 0.00 8.4099 4.5875 0.00 0.1 
 841 338.992520 33.958637 6.8451 3.5174 1.25 6.0000 3.1990 0.10 0.1 
 842 338.999270 33.964954 7.7324 4.1734 0.85 6.9031 3.3206 0.25 0.4 
 843 338.991970 33.952843 6.6990 2.7192 0.25 6.6021 2.6285 0.05 0.2 
 844 338.982880 33.965557 9.0000 5.2256 0.00 9.0000 5.2256 0.00 0.1 
 845 339.029210 33.962269 8.0569 4.2115 0.05 8.0569 4.2115 0.05 0.1 
 846 338.995390 33.974426 8.0569 4.1255 0.00 8.0569 4.1255 0.00 0.1 
 847 338.976290 33.953953 6.8451 2.9031 0.00 6.8451 2.9031 0.00 0.1 
 848 339.000610 33.975433 6.6990 3.3782 1.35 6.6990 3.2728 0.30 0.3 
 849 338.993900 33.981728 6.7782 3.5854 1.70 6.6990 3.7359 1.70 0.8 
 850 338.992280 33.979092 7.2553 3.9294 1.15 7.0000 3.6256 0.80 0.8 
 851 338.981080 33.958721 9.0099 5.5710 0.45 9.0099 5.5710 0.45 0.1 
 852 338.990880 33.954220 6.9031 3.4159 1.10 6.9031 3.4159 1.10 1.0 
 853 339.002960 33.965317 8.0569 4.0570 0.00 8.0569 4.0570 0.00 0.1 
 854 339.008540 33.970356 6.4771 2.7295 0.60 6.4771 2.7295 0.60 1.0 
 855 339.011350 33.982304 8.6096 4.9384 0.10 8.6096 4.9384 0.10 0.1 
 856 338.998260 33.955898 8.3598 4.5161 0.00 8.3598 4.5161 0.00 0.1 
 857 338.998930 33.967720 8.1072 4.3273 0.45 6.8451 3.6338 0.80 0.6 
 858 339.011750 33.961094 8.3096 4.6531 0.50 8.3096 4.6531 0.50 0.1 
 859 339.009610 33.972050 8.6096 4.9446 0.30 8.6096 4.9446 0.30 0.1 
 860 339.015660 33.978313 9.1599 5.4357 0.00 9.1599 5.4357 0.00 0.1 
 861 338.976870 33.957890 6.8451 3.3564 1.10 6.8451 3.3564 1.10 1.0 
 862 338.979610 33.959194 8.8597 5.0121 0.00 8.8597 5.0121 0.00 0.1 
 863 339.001950 33.966282 6.6990 3.1350 0.95 6.6990 3.0971 0.15 0.2 
 864 338.993380 33.982555 6.6990 3.2763 1.30 6.6990 3.0572 0.30 0.4 
 865 338.998630 33.959904 8.4594 4.5132 0.00 8.4594 4.5132 0.00 0.1 
 866 338.983180 33.974014 9.0099 5.3172 0.20 9.0099 5.3172 0.20 0.1 
 867 338.989840 33.977039 7.2553 3.4724 0.30 6.9542 3.1284 0.05 0.2 
 868 339.016570 33.964157 8.0569 4.6024 0.90 8.0569 4.6024 0.90 0.1 
 869 338.996120 33.979370 6.8451 3.6163 1.55 6.8451 3.5439 0.80 0.6 
 870 338.985050 33.957500 8.9096 5.0327 0.00 8.9096 5.0327 0.00 0.1 
 871 338.979520 33.965252 9.0099 5.2066 0.10 9.0099 5.2066 0.10 0.1 
 872 338.990540 33.961834 6.7782 3.6116 1.70 6.6021 3.4697 0.30 0.2 
 873 338.996640 33.982662 8.3598 4.4459 0.00 8.3598 4.4459 0.00 0.1 
 874 338.975740 33.954449 7.2553 4.3325 1.70 6.9542 3.9261 0.75 0.5 
 875 338.999300 33.974266 8.2577 4.2064 0.00 8.2577 4.2064 0.00 0.1 
 876 338.997830 33.984646 8.3598 4.4193 0.00 8.3598 4.4193 0.00 0.1 
 877 338.998570 33.965031 9.0099 5.4481 0.30 9.0099 5.4481 0.30 0.1 
 878 339.003080 33.970741 6.6021 3.3594 1.70 6.6021 3.2888 1.20 0.8 
 879 339.020450 33.978065 6.0000 3.3773 1.35 6.0000 3.3069 0.10 0.1 
 880 338.975860 33.960194 9.1599 5.3296 0.00 9.1599 5.3296 0.00 0.1 
 881 338.998960 33.972748 6.4771 3.4509 1.70 6.4771 3.4916 1.65 0.9 
 882 339.011200 33.980236 7.7559 4.4028 1.20 7.7559 4.4028 1.20 0.1 
 883 338.994230 33.961388 8.0569 4.1725 0.00 8.0569 4.1725 0.00 0.1 
 884 338.987150 33.964085 9.1599 5.3573 0.10 9.1599 5.3573 0.10 0.1 
 885 339.025670 33.974335 6.4771 3.3995 1.70 6.4771 3.4501 1.60 0.9 
 886 338.985110 33.959438 9.8000 6.1260 0.00 9.8000 6.1260 0.00 0.1 
 887 338.973790 33.962727 6.8451 3.5195 1.40 6.8451 3.5195 1.40 1.0 
 888 338.983550 33.963261 9.0099 5.4383 0.30 9.0099 5.4383 0.30 0.1 
 889 339.006470 33.944553 8.7093 4.9305 0.20 8.7093 4.9305 0.20 0.1 
 890 338.979800 33.952744 7.7324 4.3181 1.10 7.7324 4.3181 1.10 0.1 
 891 339.002140 33.966488 8.1072 4.1607 0.25 8.1072 4.1607 0.25 0.1 
 892 339.002410 33.961769 8.0569 4.2366 0.05 6.6990 3.7351 0.15 0.1 
 893 338.976720 33.954498 6.7782 3.2030 0.90 6.7782 3.0573 0.05 0.1 
 894 338.996520 33.976498 8.3096 4.9295 1.10 6.7782 3.9649 0.35 0.2 
 895 338.990540 33.975510 8.3598 4.7364 0.65 8.3598 4.7364 0.65 0.1 
 896 338.983370 33.954796 7.8573 3.8197 0.00 7.8573 3.8197 0.00 0.1 
 897 338.981450 33.971085 9.2098 5.5848 0.40 9.2098 5.5848 0.40 0.1 
 898 339.004120 33.970215 7.7324 4.3259 1.20 6.8451 3.4143 0.20 0.2 
 899 338.988830 33.978180 6.7782 2.9475 0.60 6.6990 2.9171 0.05 0.1 
 900 339.000150 33.963249 8.2577 4.2235 0.00 8.2577 4.2235 0.00 0.1 
 901 339.000520 33.965164 6.6990 3.5070 1.70 6.6990 3.4408 1.05 0.7 
 902 338.996250 33.981022 8.0569 3.9877 0.00 8.0569 3.9877 0.00 0.1 
 903 338.996490 33.979973 8.3096 4.3219 0.00 6.7782 3.4985 0.10 0.1 
 904 339.027830 33.971603 8.3598 4.3942 0.00 8.3598 4.3942 0.00 0.1 
 905 338.988070 33.977882 8.8597 4.9771 0.00 8.8597 4.9771 0.00 0.1 
 906 339.029850 33.971096 6.7782 3.5711 1.70 6.7782 3.6250 1.70 0.9 
 907 338.974030 33.960247 8.8597 5.0696 0.00 8.8597 5.0696 0.00 0.1 
 908 338.988800 33.975391 8.6096 4.7390 0.00 8.6096 4.7390 0.00 0.1 
 909 339.024440 33.970867 8.5599 4.8656 0.35 8.5599 4.8656 0.35 0.1 
 910 338.995060 33.983673 6.7782 3.5718 1.65 6.6990 3.5199 0.45 0.3 
 911 338.991030 33.979614 6.9031 3.8106 1.70 6.3010 3.8993 1.70 0.7 
 912 338.996460 33.967083 8.8096 4.9397 0.00 8.8096 4.9397 0.00 0.1 
 913 339.009980 33.960838 7.7324 3.6522 0.00 7.7324 3.6522 0.00 0.1 
 914 339.023770 33.963509 7.4314 4.5065 1.70 6.9031 4.2892 1.70 0.7 
 915 338.993560 33.953934 6.8451 3.5747 1.65 6.8451 3.5647 1.45 0.9 
 916 339.001560 33.965870 7.6990 4.0956 0.75 7.6990 4.0956 0.75 0.1 
 917 338.979340 33.955853 8.8597 5.0268 0.00 8.8597 5.0268 0.00 0.1 
 918 338.979980 33.961403 9.0099 5.1944 0.00 9.0099 5.1944 0.00 0.1 
 919 339.001950 33.973232 8.3598 4.5309 0.15 8.3598 4.5309 0.15 0.1 
 920 338.980770 33.964279 9.5700 5.8659 0.00 9.5700 5.8659 0.00 0.1 
 921 338.997410 33.988358 6.8451 3.8159 1.70 6.6990 4.0180 1.65 0.7 
 922 338.992520 33.979622 7.8062 4.1209 0.65 7.8062 4.1209 0.65 0.1 
 923 338.991550 33.970680 8.1072 4.2239 0.40 8.1072 4.2239 0.40 0.1 
 924 339.001040 33.985874 6.8451 2.8351 0.10 6.8451 2.8314 0.05 0.5 
 925 338.997800 33.959679 6.6990 3.4097 1.45 6.6990 3.2619 0.20 0.2 
 926 338.996280 33.980789 6.8451 3.5247 1.40 6.8451 3.4732 0.75 0.6 
 927 339.004910 33.986431 8.8597 4.7719 0.00 8.8597 4.7719 0.00 0.1 
 928 339.001160 33.963947 6.7782 2.7295 0.15 6.7782 2.7116 0.05 0.5 
 929 338.993710 33.970688 7.6232 4.1688 1.00 7.6232 4.1688 1.00 0.1 
 930 339.000340 33.969528 6.7782 3.2864 1.25 6.6990 3.5026 1.60 0.9 
 931 339.010190 33.977398 8.0569 4.4648 0.70 8.0569 4.4648 0.70 0.1 
 932 338.982820 33.962852 9.0000 5.0669 0.00 9.0000 5.0669 0.00 0.1 
 933 338.995450 33.948978 6.9031 3.0512 0.50 6.9031 3.0512 0.50 1.0 
 934 338.991550 33.969906 8.3598 4.4615 0.20 8.3598 4.4615 0.20 0.1 
 935 339.004430 33.963333 6.7782 3.6384 1.70 6.6990 3.5625 0.75 0.5 
 936 339.009030 33.976990 6.8451 3.1565 0.80 6.8451 3.1104 0.25 0.4 
 937 339.003750 33.962578 8.1072 4.9924 1.70 6.7782 4.2799 1.60 0.6 
 938 339.003360 33.970776 6.6021 3.3376 1.70 6.6021 3.3376 1.70 1.0 
 939 338.985750 33.974140 8.0569 3.9901 0.00 8.0569 3.9901 0.00 0.1 
 940 339.007390 33.985905 8.3598 4.3640 0.00 8.3598 4.3640 0.00 0.1 
 941 339.013580 33.967442 8.0569 4.4273 0.80 6.7782 3.3969 0.10 0.1 
 942 338.990750 33.960999 9.3398 5.2413 0.65 9.3398 5.2413 0.65 0.1 
 943 338.993440 33.983456 8.4099 4.5366 0.20 8.4099 4.5366 0.20 0.1 
 944 338.996580 33.976624 6.9031 3.2608 0.80 6.9031 3.2053 0.25 0.4 
 945 339.003970 33.979675 6.8451 3.3649 1.10 6.8451 3.2837 0.25 0.3 
 946 339.018220 33.972549 9.8100 6.3783 0.45 9.8100 6.3783 0.45 0.1 
 947 338.987760 33.971992 9.0099 5.1339 0.00 9.0099 5.1339 0.00 0.1 
 948 338.976960 33.954391 6.8451 2.8737 0.50 6.8451 2.8737 0.50 1.0 
 949 339.030360 33.966377 9.0000 5.1594 0.00 9.0000 5.1594 0.00 0.1 
 950 339.002080 33.967583 8.1072 4.2957 0.50 8.1072 4.2957 0.50 0.1 
 951 339.012790 33.970772 8.8096 4.7855 0.00 8.8096 4.7855 0.00 0.1 
 952 338.988530 33.981621 8.3598 4.7619 0.60 8.3598 4.7619 0.60 0.1 
 953 339.019500 33.968716 7.7324 4.1961 1.00 7.7324 4.1961 1.00 0.1 
 954 338.990880 33.961567 8.2095 5.0979 1.70 8.2095 5.0979 1.70 0.1 
 955 338.997740 33.973957 7.7324 4.1105 0.85 7.7324 4.1105 0.85 0.1 
 956 338.988190 33.950729 8.1072 3.9563 0.00 8.1072 3.9563 0.00 0.1 
 957 339.008760 33.974300 8.6096 4.9553 0.35 8.6096 4.9553 0.35 0.1 
 958 338.997590 33.948959 8.5599 4.5648 0.00 8.5599 4.5648 0.00 0.1 
 959 338.997310 33.959949 7.7160 3.6183 0.00 7.7160 3.6183 0.00 0.1 
 960 339.000700 33.964493 8.0569 4.8079 1.55 6.7782 3.8479 0.35 0.2 
 961 338.997250 33.976074 6.9031 3.4166 1.25 6.9031 3.4166 1.25 1.0 
 962 338.971310 33.957199 9.0099 5.1845 0.05 9.0099 5.1845 0.05 0.1 
 963 338.997250 33.954845 9.2299 4.7559 0.00 9.2299 4.7559 0.00 0.1 
 964 338.984100 33.970020 6.7782 3.0166 0.70 6.7782 2.9463 0.20 0.4 
 965 339.001500 33.982368 7.1461 4.1363 1.70 6.8451 4.0944 1.70 0.7 
 966 338.989010 33.962536 8.2577 4.1646 0.00 8.2577 4.1646 0.00 0.1 
 967 339.008580 33.968582 6.0000 3.2906 1.65 6.0000 3.2733 1.25 0.8 
 968 339.013890 33.971458 8.3598 4.3595 0.10 8.3598 4.3595 0.10 0.1 
 969 339.004180 33.986061 9.0000 5.1038 0.00 9.0000 5.1038 0.00 0.1 
 970 339.006100 33.980789 9.1599 5.3158 0.15 9.1599 5.3158 0.15 0.1 
 971 338.999050 33.985870 6.6990 3.0039 0.85 6.6021 2.9078 0.15 0.2 
 972 338.995000 33.974667 6.7782 3.3356 1.40 6.7782 3.3126 1.20 0.9 
 973 338.998900 33.978962 9.0099 5.0817 0.00 9.0099 5.0817 0.00 0.1 
 974 339.010710 33.983395 6.9031 3.7797 1.70 6.8451 3.8812 1.70 0.8 
 975 338.986970 33.949543 6.6990 3.2961 1.55 6.6021 3.0930 0.35 0.3 
 976 339.000790 33.967167 7.8573 3.7972 0.05 7.8573 3.7972 0.05 0.1 
 977 338.997770 33.960312 9.1099 5.3533 1.25 9.1099 5.3533 1.25 0.1 
 978 339.004330 33.980583 8.3096 4.3214 0.00 8.3096 4.3214 0.00 0.1 
 979 339.003140 33.983974 8.1072 3.9877 0.00 8.1072 3.9877 0.00 0.1 
 980 338.997560 33.974884 7.8062 4.7337 1.70 7.8062 4.7337 1.70 0.1 
 981 338.985320 33.960995 8.3096 4.2489 0.00 8.3096 4.2489 0.00 0.1 
 982 338.992430 33.970707 6.6990 3.5162 1.70 6.6990 3.4166 0.55 0.4 
 983 338.998960 33.972588 6.0000 3.2471 1.45 6.0000 3.1933 0.35 0.3 
 984 338.995120 33.978264 8.4099 4.3588 0.05 8.4099 4.3588 0.05 0.1 
 985 338.988710 33.982037 6.8451 3.7349 1.70 6.7782 3.6559 0.15 0.1 
 986 339.017000 33.968418 9.0099 5.3626 0.35 9.0099 5.3626 0.35 0.1 
 987 338.998050 33.975060 7.4150 4.2175 1.55 7.4150 4.2175 1.55 0.1 
 988 338.997800 33.975849 6.6990 3.3105 1.45 6.6990 3.3105 1.45 1.0 
 989 338.993770 33.986664 6.9031 3.8118 1.70 6.7782 3.9287 1.60 0.7 
 990 339.012120 33.978931 8.8597 5.3640 0.75 8.8597 5.3640 0.75 0.1 
 991 338.997620 33.984383 8.3096 5.0084 1.30 8.3096 5.0084 1.30 0.1 
 992 338.996830 33.981686 8.4099 4.8210 1.00 8.4099 4.8210 1.00 0.1 
 993 338.980710 33.953014 7.4472 4.2848 1.45 7.0000 3.7078 0.10 0.1 
 994 338.998810 33.971371 7.7160 4.0560 0.75 7.7160 4.0560 0.75 0.1 
 995 339.002260 33.969341 7.4771 4.0599 1.10 7.4771 4.0599 1.10 0.1 
 996 339.008270 33.981293 6.6021 1.8603 0.00 7.0000 3.8876 0.90 0.1 
 997 338.987880 33.960461 6.8451 3.5979 1.70 6.7782 3.6960 1.70 0.8 
 998 338.987920 33.964394 9.0000 5.1880 0.00 9.0000 5.1880 0.00 0.1 
 999 339.005160 33.978954 6.8451 3.3005 1.20 6.8451 3.3005 1.20 1.0 
1000 338.995150 33.981041 6.7782 3.5276 1.70 6.7782 3.5515 1.60 0.9 
1001 338.985290 33.951260 6.9031 3.8125 1.70 6.6021 4.0835 1.70 0.6 
1002 338.984710 33.972237 8.2577 4.1478 0.00 8.2577 4.1478 0.00 0.1 
1003 338.996430 33.981487 8.0569 3.9621 0.00 8.0569 3.9621 0.00 0.1 
1004 339.005220 33.978928 8.4099 4.6947 0.80 8.4099 4.6947 0.80 0.1 
1005 338.999210 33.961948 6.8451 3.0820 0.60 6.7782 3.0656 0.20 0.3 
1006 338.994320 33.974648 8.0569 4.0319 0.00 8.0569 4.0319 0.00 0.1 
1007 339.008120 33.978470 7.5563 4.0981 1.10 7.5563 4.0981 1.10 0.1 
1008 339.006960 33.938683 7.5051 4.2485 1.45 7.5051 4.2485 1.45 0.1 
1009 339.009030 33.977184 8.3598 4.4314 0.00 8.3598 4.4314 0.00 0.1 
1010 338.998440 33.956467 6.8451 2.7869 0.25 6.8451 2.7574 0.05 0.3 
1011 338.999790 33.964714 8.0569 3.9259 0.00 8.0569 3.9259 0.00 0.1 
1012 338.984040 33.965771 9.1599 5.2903 0.00 9.1599 5.2903 0.00 0.1 
1013 338.976900 33.954155 8.2577 4.5849 0.70 8.2577 4.5849 0.70 0.1 
1014 338.984500 33.973591 8.0569 3.9424 0.05 8.0569 3.9424 0.05 0.1 
1015 338.975920 33.958382 8.8597 5.0221 0.00 8.8597 5.0221 0.00 0.1 
1016 339.001430 33.959244 8.4099 4.7649 0.75 8.4099 4.7649 0.75 0.1 
1017 338.975740 33.954773 7.0414 3.9070 1.70 7.0414 3.9070 1.70 0.1 
1018 339.001980 33.984703 7.7324 3.9250 0.50 7.7324 3.9250 0.50 0.1 
1019 339.003420 33.984650 8.3598 4.3254 0.00 8.3598 4.3254 0.00 0.1 
1020 339.013120 33.963020 6.7782 2.7834 0.10 6.7782 2.7768 0.05 0.6 
1021 338.995120 33.979698 8.3096 4.4873 0.50 8.3096 4.4873 0.50 0.1 
1022 339.017090 33.960178 6.7782 3.3121 1.00 6.7782 3.2470 0.15 0.2 
1023 339.021850 33.977013 6.4771 2.7556 0.80 6.4771 2.7556 0.80 1.0 
1024 338.997680 33.942532 6.6990 3.4620 1.70 6.6021 3.3876 1.05 0.6 
1025 339.016330 33.972588 8.0569 4.0369 0.00 8.0569 4.0369 0.00 0.1 
1026 339.000090 33.978893 9.0099 5.2068 0.05 9.0099 5.2068 0.05 0.1 
1027 339.009310 33.978584 8.5092 4.4868 0.00 8.5092 4.4868 0.00 0.1 
1028 339.006770 33.962105 9.0099 5.4796 0.60 9.0099 5.4796 0.60 0.1 
1029 338.989780 33.959156 8.7093 4.7516 0.00 8.7093 4.7516 0.00 0.1 
1030 339.022250 33.961594 7.0000 3.9567 1.70 6.8451 4.2085 1.70 0.6 
1031 339.015870 33.972412 6.6990 3.5779 1.70 6.6990 3.5811 0.30 0.2 
1032 339.004000 33.961205 8.6599 4.7153 0.00 8.6599 4.7153 0.00 0.1 
1033 338.978090 33.967125 9.0000 5.0876 0.00 9.0000 5.0876 0.00 0.1 
1034 338.996090 33.977295 6.7782 2.9491 0.60 6.7782 2.9280 0.05 0.1 
1035 338.988530 33.953983 6.7782 3.2131 1.10 6.7782 3.2131 1.10 1.0 
1036 338.999790 33.950783 7.5563 3.9033 0.75 7.5563 3.9033 0.75 0.1 
1037 338.999880 33.985958 6.7782 2.9200 0.55 6.6990 2.9004 0.05 0.1 
1038 338.996310 33.972954 6.0000 3.3218 1.70 6.3010 3.3283 0.95 0.6 
1039 339.006130 33.944218 8.3598 4.2995 0.00 8.3598 4.2995 0.00 0.1 
1040 338.995570 33.977638 7.9085 3.9397 0.30 7.9085 3.9397 0.30 0.1 
1041 338.977720 33.970432 7.4150 3.6608 0.50 7.4150 3.6608 0.50 0.1 
1042 338.983920 33.952648 8.4099 4.3728 0.25 8.4099 4.3728 0.25 0.1 
1043 339.002530 33.984417 6.8451 3.3934 1.30 6.7782 3.3594 0.50 0.4 
1044 338.998930 33.952156 6.7782 2.7544 0.35 6.7782 2.7262 0.05 0.2 
1045 338.990880 33.982349 8.3598 4.3892 0.15 8.3598 4.3892 0.15 0.1 
1046 338.988770 33.965881 9.0000 4.9520 0.00 9.0000 4.9520 0.00 0.1 
1047 339.029790 33.972237 8.3096 4.2558 0.00 8.3096 4.2558 0.00 0.1 
1048 339.018520 33.967701 6.6990 3.0838 1.25 6.6990 3.0838 1.25 1.0 
1049 338.978300 33.970219 8.0569 4.0451 0.00 8.0569 4.0451 0.00 0.1 
1050 338.993010 33.973988 6.6990 2.9987 0.95 6.6990 2.9119 0.20 0.3 
1051 338.989140 33.964020 9.1599 5.3743 0.25 9.1599 5.3743 0.25 0.1 
1052 338.975490 33.963703 9.1599 5.1842 0.00 9.1599 5.1842 0.00 0.1 
1053 338.990050 33.978214 7.2553 3.8806 1.25 7.0000 3.5433 0.60 0.6 
1054 338.984410 33.973030 8.2095 4.2432 0.35 6.6990 3.5207 0.15 0.1 
1055 339.011930 33.981464 6.8451 3.4759 1.50 6.8451 3.4274 0.95 0.7 
1056 339.003020 33.938187 6.7782 3.0779 0.90 6.7782 3.0434 0.15 0.2 
1057 339.017910 33.977917 7.4314 4.4646 1.70 6.6021 4.6272 1.70 0.4 
1058 338.997160 33.970592 8.0569 4.3991 0.85 8.0569 4.3991 0.85 0.1 
1059 338.977510 33.954586 7.5051 3.6528 0.40 7.5051 3.6528 0.40 0.1 
1060 339.000610 33.964485 7.4472 4.3852 1.70 6.9031 3.9359 0.95 0.5 
1061 338.981810 33.962822 8.4099 5.0344 1.70 8.4099 5.0344 1.70 0.1 
1062 339.001400 33.965115 9.0099 5.3099 0.25 9.0099 5.3099 0.25 0.1 
1063 338.970580 33.957069 6.7782 3.1333 1.20 6.7782 3.1333 1.20 1.0 
1064 338.983860 33.954723 6.8451 3.5566 1.70 6.7782 3.5528 1.70 0.9 
1065 339.022160 33.972637 8.4594 4.5053 0.20 8.4594 4.5053 0.20 0.1 
1066 339.001530 33.982246 6.0000 3.4320 1.70 6.3010 3.4499 0.50 0.3 
1067 338.981450 33.962612 9.2999 5.3200 0.00 9.2999 5.3200 0.00 0.1 
1068 338.996770 33.964348 8.4594 4.4659 0.20 8.4594 4.4659 0.20 0.1 
1069 339.009610 33.966122 8.3096 4.2499 0.05 6.7782 3.3826 0.10 0.1 
1070 338.995330 33.981533 8.6599 4.6773 0.20 8.6599 4.6773 0.20 0.1 
1071 339.012940 33.974453 8.6096 4.5788 0.00 8.6096 4.5788 0.00 0.1 
1072 338.989260 33.962093 9.2499 5.9934 1.05 9.2499 5.9934 1.05 0.1 
1073 339.025880 33.961628 8.3096 4.2110 0.00 8.3096 4.2110 0.00 0.1 
1074 338.991580 33.945644 6.0000 3.2940 1.70 6.4771 3.5484 1.65 0.8 
1075 338.998470 33.960026 7.7324 4.0571 0.80 7.7324 4.0571 0.80 0.1 
1076 338.999240 33.967930 8.3598 4.3162 0.15 8.3598 4.3162 0.15 0.1 
1077 339.009000 33.974075 7.0000 3.5777 1.25 7.0000 3.5677 1.10 0.9 
1078 339.006070 33.981449 6.6990 3.0027 1.05 6.6990 2.8649 0.20 0.3 
1079 338.985780 33.952259 7.0000 3.9149 1.70 6.9542 3.9874 1.65 0.8 
1080 339.016780 33.979744 9.1798 5.5575 0.40 9.1798 5.5575 0.40 0.1 
1081 338.995240 33.959316 8.2577 4.7263 1.25 8.2577 4.7263 1.25 0.1 
1082 338.991730 33.946869 6.6990 2.8324 0.80 6.6990 2.8324 0.80 1.0 
1083 339.004330 33.977276 8.3096 4.2715 0.00 8.3096 4.2715 0.00 0.1 
1084 339.002900 33.962559 6.8451 3.6582 1.70 6.7782 3.7495 1.70 0.8 
1085 338.979430 33.960564 9.0099 5.2051 0.10 9.0099 5.2051 0.10 0.1 
1086 339.000920 33.968067 7.7324 4.4342 1.50 6.8451 3.6209 0.45 0.3 
1087 339.001740 33.984627 8.0569 3.9784 0.00 8.0569 3.9784 0.00 0.1 
1088 339.020260 33.977390 8.0569 3.9705 0.00 8.0569 3.9705 0.00 0.1 
1089 338.975130 33.954624 8.2577 4.2065 0.00 8.2577 4.2065 0.00 0.1 
1090 338.992370 33.979279 6.7782 3.2451 1.35 6.7782 3.2451 1.35 1.0 
1091 339.028020 33.961010 6.6990 3.1410 1.35 6.6021 2.9352 0.30 0.3 
1092 339.020170 33.972443 7.9085 4.6593 1.60 6.7782 3.8560 0.60 0.3 
1093 339.017940 33.962772 6.6990 3.4136 1.65 6.6990 3.3417 0.85 0.6 
1094 338.984310 33.953888 6.6021 3.2467 1.70 6.6021 3.3139 1.70 0.9 
1095 339.026730 33.956230 8.0569 4.0698 0.00 8.0569 4.0698 0.00 0.1 
1096 338.975460 33.952484 6.9031 3.3719 1.15 6.9031 3.3719 1.15 1.0 
1097 338.979800 33.963982 6.9031 2.9628 0.40 6.9031 2.9210 0.05 0.2 
1098 338.999330 33.974285 8.2577 4.0372 0.00 6.7782 3.2747 0.20 0.2 
1099 339.002990 33.966988 6.6990 3.0434 1.00 6.6990 2.9796 0.15 0.2 
1100 338.986760 33.953674 7.9085 3.7617 0.10 7.9085 3.7617 0.10 0.1 
1101 338.999880 33.973122 6.0000 3.1273 1.25 6.0000 3.0764 0.10 0.1 
1102 339.028900 33.963074 8.4099 4.3941 0.00 8.4099 4.3941 0.00 0.1 
1103 338.987090 33.976269 7.4472 3.3422 0.05 7.4472 3.3422 0.05 0.1 
1104 338.976680 33.954773 6.9031 3.6565 1.70 6.8451 3.7677 1.70 0.8 
1105 339.004580 33.968369 6.6990 3.4105 1.70 6.6021 3.1826 0.25 0.2 
1106 339.027740 33.972088 6.7782 3.3837 1.55 6.6990 3.3239 0.40 0.3 
1107 339.026090 33.960789 8.1072 4.3223 0.65 8.1072 4.3223 0.65 0.1 
1108 338.981840 33.961506 6.6990 3.4063 1.70 6.6990 3.2246 0.35 0.3 
1109 339.000730 33.969395 8.0569 4.0490 0.05 8.0569 4.0490 0.05 0.1 
1110 338.993930 33.981014 8.4594 4.3703 0.15 8.4594 4.3703 0.15 0.1 
1111 339.013370 33.965111 8.0569 3.9696 0.00 8.0569 3.9696 0.00 0.1 
1112 339.006350 33.973736 8.6096 4.5488 0.00 8.6096 4.5488 0.00 0.1 
1113 339.006770 33.973717 8.3096 4.4082 0.35 8.3096 4.4082 0.35 0.1 
1114 339.011380 33.968861 8.5599 4.5134 0.00 8.5599 4.5134 0.00 0.1 
1115 338.998780 33.966660 8.1072 4.0891 0.30 8.1072 4.0891 0.30 0.1 
1116 338.994110 33.972843 7.7324 4.0340 0.80 7.7324 4.0340 0.80 0.1 
1117 339.023250 33.972256 7.8573 4.3243 1.15 7.8573 4.3243 1.15 0.1 
1118 338.994810 33.972225 6.7782 3.0568 0.85 6.7782 3.0133 0.20 0.3 
1119 338.997280 33.954159 6.7782 3.0803 1.05 6.7782 2.9400 0.20 0.3 
1120 338.999270 33.985481 8.0569 3.8219 0.00 8.0569 3.8219 0.00 0.1 
1121 338.993320 33.977913 8.7093 4.8274 0.15 8.7093 4.8274 0.15 0.1 
1122 338.990330 33.966042 9.0000 5.1138 0.00 9.0000 5.1138 0.00 0.1 
1123 339.000430 33.982136 8.9096 4.9373 0.00 8.9096 4.9373 0.00 0.1 
1124 339.012660 33.963501 8.3096 4.5186 0.65 8.3096 4.5186 0.65 0.1 
1125 338.976840 33.969810 6.8451 2.9554 0.65 6.8451 2.9554 0.65 1.0 
1126 338.984470 33.958614 9.6800 5.8233 0.00 9.6800 5.8233 0.00 0.1 
1127 339.034300 33.964088 9.0000 4.9721 0.00 9.0000 4.9721 0.00 0.1 
1128 338.983340 33.962173 9.0000 5.1227 0.15 9.0000 5.1227 0.15 0.1 
1129 339.006040 33.975620 8.3598 4.3159 0.15 8.3598 4.3159 0.15 0.1 
1130 339.006740 33.970543 6.6990 3.3653 1.70 6.6021 3.3059 1.60 0.9 
1131 339.012850 33.967598 7.6435 4.3612 1.65 6.9542 3.5165 0.10 0.1 
1132 339.000980 33.960823 8.0569 4.0977 0.20 8.0569 4.0977 0.20 0.1 
1133 339.002140 33.983498 8.0569 4.2310 0.70 8.0569 4.2310 0.70 0.1 
1134 338.999910 33.985344 7.7559 3.6426 0.15 6.8451 3.0363 0.20 0.3 
1135 339.023040 33.972927 6.8451 3.5821 1.70 6.6990 3.7752 1.65 0.7 
1136 339.009120 33.971165 8.0569 3.7816 0.00 8.0569 3.7816 0.00 0.1 
1137 338.994110 33.959789 8.0569 4.5327 1.15 8.0569 4.5327 1.15 0.1 
1138 338.992160 33.984512 7.0000 3.3304 0.90 7.0000 3.3304 0.90 1.0 
1139 338.998020 33.972305 8.3598 4.2364 0.00 8.3598 4.2364 0.00 0.1 
1140 339.007660 33.967587 8.4099 4.2836 0.00 8.4099 4.2836 0.00 0.1 
1141 339.000340 33.959877 8.5599 4.6006 0.25 8.5599 4.6006 0.25 0.1 
1142 338.982640 33.964123 8.3096 4.6308 1.00 8.3096 4.6308 1.00 0.1 
1143 338.970310 33.960758 7.6435 4.5075 1.70 6.6021 4.0691 1.70 0.6 
1144 338.995150 33.983074 8.6096 4.6753 0.40 8.6096 4.6753 0.40 0.1 
1145 339.020660 33.967144 8.6599 4.4553 0.00 8.6599 4.4553 0.00 0.1 
1146 338.996700 33.976170 8.4594 5.0557 1.70 8.4594 5.0557 1.70 0.1 
1147 338.990020 33.979561 6.6990 3.3136 1.40 6.6990 3.2818 0.90 0.7 
1148 338.991880 33.970467 8.4099 4.3334 0.00 8.4099 4.3334 0.00 0.1 
1149 339.009280 33.980698 9.0000 5.1259 0.00 9.0000 5.1259 0.00 0.1 
1150 338.985200 33.955677 7.0000 3.0824 1.70 7.0000 3.8462 0.60 0.1 
1151 339.000850 33.967583 8.3096 4.1331 0.00 8.3096 4.1331 0.00 0.1 
1152 339.008880 33.976013 6.8451 3.6182 1.70 6.7782 3.6614 1.55 0.8 
1153 338.995510 33.956398 9.0000 5.1546 0.00 9.0000 5.1546 0.00 0.1 
1154 339.027770 33.973465 8.3598 4.3372 0.30 8.3598 4.3372 0.30 0.1 
1155 338.998200 33.954842 6.6990 3.0364 1.15 6.6990 2.8880 0.30 0.4 
1156 338.998500 33.984676 6.9031 3.6949 1.70 6.6021 3.9252 1.70 0.6 
1157 339.008670 33.968655 6.7782 3.5768 1.70 6.6990 3.6844 0.60 0.3 
1158 338.995610 33.984211 8.0569 3.9393 0.10 8.0569 3.9393 0.10 0.1 
1159 338.999020 33.973816 6.7782 3.2654 1.30 6.7782 3.1718 0.10 0.1 
1160 338.993350 33.978436 7.6435 3.8344 0.65 7.6435 3.8344 0.65 0.1 
1161 338.993650 33.982800 9.8000 6.0305 0.00 9.8000 6.0305 0.00 0.1 
1162 339.022860 33.973419 8.0569 3.9919 0.00 8.0569 3.9919 0.00 0.1 
1163 338.977660 33.959690 6.8451 3.4834 1.70 6.7782 3.5862 1.70 0.8 
1164 338.997470 33.971889 8.0569 4.0353 0.00 6.6990 3.4440 0.25 0.2 
1165 339.026980 33.973476 7.6721 3.6106 0.25 7.6721 3.6106 0.25 0.1 
1166 338.982970 33.959309 8.9096 4.8458 0.00 8.9096 4.8458 0.00 0.1 
1167 339.001800 33.979713 8.0569 4.0274 0.20 8.0569 4.0274 0.20 0.1 
1168 338.988370 33.961231 8.3598 4.2543 0.00 8.3598 4.2543 0.00 0.1 
1169 339.002560 33.974312 8.0569 3.8260 0.00 8.0569 3.8260 0.00 0.1 
1170 338.987980 33.952896 7.4771 3.8708 0.95 7.4771 3.8708 0.95 0.1 
1171 338.983700 33.960033 9.2598 5.6894 0.40 9.2598 5.6894 0.40 0.1 
1172 339.002840 33.973515 6.8451 3.2994 1.20 6.7782 3.2140 0.10 0.1 
1173 339.003780 33.988319 7.5051 4.2948 1.70 6.9031 3.6267 0.30 0.2 
1174 339.024080 33.963783 6.7782 3.6245 1.70 6.6990 3.6534 0.35 0.2 
1175 338.995210 33.984173 8.6599 4.9300 0.50 8.6599 4.9300 0.50 0.1 
1176 338.996730 33.979233 6.8451 3.6318 1.70 6.7782 3.5588 0.80 0.5 
1177 338.988490 33.952469 8.2095 4.0219 0.10 8.2095 4.0219 0.10 0.1 
1178 339.019780 33.964909 8.9096 4.9783 0.00 8.9096 4.9783 0.00 0.1 
1179 338.982270 33.971100 8.9096 4.8431 0.00 8.9096 4.8431 0.00 0.1 
1180 339.002110 33.974731 8.6096 4.6250 0.10 8.6096 4.6250 0.10 0.1 
1181 338.997860 33.962814 8.3096 4.7244 0.85 8.3096 4.7244 0.85 0.1 
1182 338.998110 33.971230 8.4099 4.4941 0.90 8.4099 4.4941 0.90 0.1 
1183 339.028110 33.963631 6.7782 2.8503 0.55 6.7782 2.8442 0.05 0.1 
1184 338.998050 33.974545 8.5599 4.4655 0.00 8.5599 4.4655 0.00 0.1 
1185 338.996800 33.972710 6.9031 3.6350 1.70 6.6021 3.6771 1.70 0.7 
1186 338.997620 33.985603 8.6096 5.1777 0.95 8.6096 5.1777 0.95 0.1 
1187 339.002140 33.965420 8.1072 3.8692 0.05 8.1072 3.8692 0.05 0.1 
1188 339.005040 33.978855 7.7324 4.1890 1.15 7.7324 4.1890 1.15 0.1 
1189 339.003850 33.964645 7.4314 4.0473 1.35 7.0000 3.5154 0.40 0.4 
1190 339.003300 33.965000 7.5563 3.6722 0.50 7.5563 3.6722 0.50 0.1 
1191 339.024630 33.966671 8.7093 4.5291 0.00 8.7093 4.5291 0.00 0.1 
1192 338.989690 33.953140 6.7782 2.7078 0.30 6.7782 2.6760 0.10 0.5 
1193 339.022670 33.971840 7.5051 3.9335 1.05 6.9031 3.3175 0.50 0.5 
1194 338.980620 33.955341 7.6232 3.7525 0.65 7.6232 3.7525 0.65 0.1 
1195 338.987490 33.946686 8.0569 4.2901 0.75 8.0569 4.2901 0.75 0.1 
1196 338.980770 33.961979 8.8597 4.7604 0.00 8.8597 4.7604 0.00 0.1 
1197 338.998440 33.971928 6.0000 3.0601 1.15 6.0000 3.0300 0.20 0.2 
1198 338.989040 33.973434 9.0199 5.5300 0.90 9.0199 5.5300 0.90 0.1 
1199 338.998690 33.954430 6.9031 3.3040 1.30 6.9031 3.3040 1.30 1.0 
1200 339.008030 33.977856 8.3096 4.6046 0.75 8.3096 4.6046 0.75 0.1 
1201 338.997650 33.954536 7.7324 4.0460 0.95 7.7324 4.0460 0.95 0.1 
1202 338.976290 33.962646 8.7093 4.5977 0.00 8.7093 4.5977 0.00 0.1 
1203 338.991520 33.978771 7.8573 4.1170 0.85 7.8573 4.1170 0.85 0.1 
1204 338.976320 33.955982 9.2799 5.2103 0.00 9.2799 5.2103 0.00 0.1 
1205 338.997920 33.968777 8.3096 4.8999 1.45 8.3096 4.8999 1.45 0.1 
1206 338.999730 33.947487 6.9031 3.4962 1.60 6.9031 3.4962 1.60 1.0 
1207 339.022800 33.967033 6.6990 3.1918 1.55 6.6021 3.0105 0.90 0.7 
1208 339.002440 33.974792 8.3096 4.0845 0.00 8.3096 4.0845 0.00 0.1 
1209 338.989620 33.953308 6.7782 2.7895 0.50 6.7782 2.7374 0.10 0.3 
1210 338.996220 33.982059 8.4099 4.9503 1.40 8.4099 4.9503 1.40 0.1 
1211 338.998050 33.957172 9.1599 5.1706 0.00 9.1599 5.1706 0.00 0.1 
1212 338.994450 33.973427 8.3598 4.2836 0.00 8.3598 4.2836 0.00 0.1 
1213 339.015050 33.968437 8.1072 4.5512 1.25 8.1072 4.5512 1.25 0.1 
1214 338.989140 33.975945 8.3096 4.1198 0.00 8.3096 4.1198 0.00 0.1 
1215 339.015990 33.963360 8.3598 4.2378 0.00 8.3598 4.2378 0.00 0.1 
1216 339.011230 33.961823 8.6096 4.4616 0.00 8.6096 4.4616 0.00 0.1 
1217 338.999210 33.985699 7.8062 4.2598 1.30 7.8062 4.2598 1.30 0.1 
1218 338.993870 33.961803 6.6021 3.2815 1.65 6.6021 3.2815 1.65 1.0 
1219 338.997710 33.986305 8.9600 4.8642 0.15 8.9600 4.8642 0.15 0.1 
1220 338.994450 33.981152 7.8062 4.3632 1.45 7.8062 4.3632 1.45 0.1 
1221 339.001620 33.965733 8.5599 4.4376 0.00 6.6990 3.7392 0.35 0.2 
1222 338.990330 33.979115 9.0000 5.1044 0.25 9.0000 5.1044 0.25 0.1 
1223 338.993380 33.955173 9.0099 5.1241 0.00 9.0099 5.1241 0.00 0.1 
1224 338.980220 33.949200 7.3010 3.7310 1.10 7.3010 3.7310 1.10 0.1 
1225 338.999210 33.962330 9.1099 5.4102 1.40 6.9542 3.9245 0.15 0.1 
1226 338.994290 33.980755 8.8597 4.6735 0.00 8.8597 4.6735 0.00 0.1 
1227 338.976350 33.954723 6.6990 3.4143 1.70 6.6990 3.2577 0.25 0.2 
1228 339.000000 33.950504 8.3096 4.0751 0.00 6.6021 3.4983 0.35 0.2 
1229 339.006440 33.974266 6.6990 3.3410 1.55 6.6990 3.2795 0.25 0.2 
1230 338.983700 33.970688 9.0000 4.9974 0.00 9.0000 4.9974 0.00 0.1 
1231 338.987060 33.958050 8.6599 4.6261 0.05 8.6599 4.6261 0.05 0.1 
1232 338.992250 33.978790 8.0569 4.3658 0.95 8.0569 4.3658 0.95 0.1 
1233 338.997530 33.975533 8.3598 4.3392 0.25 8.3598 4.3392 0.25 0.1 
1234 339.002620 33.937996 6.7782 3.5921 1.70 6.6990 3.5448 0.15 0.1 
1235 339.010040 33.980228 8.3096 4.4359 0.45 8.3096 4.4359 0.45 0.1 
1236 338.997310 33.985512 8.4099 4.2851 0.00 8.4099 4.2851 0.00 0.1 
1237 338.999390 33.988064 8.3598 4.1809 0.00 8.3598 4.1809 0.00 0.1 
1238 339.013340 33.973351 9.0000 4.8951 0.00 9.0000 4.8951 0.00 0.1 
1239 338.986420 33.966923 9.0099 5.6265 1.10 9.0099 5.6265 1.10 0.1 
1240 338.996670 33.981140 6.8451 3.1499 1.05 6.7782 3.0989 0.30 0.3 
1241 339.005770 33.980797 7.7559 4.1495 1.10 6.8451 3.3111 0.10 0.1 
1242 338.982300 33.967106 8.3598 4.5122 0.55 8.3598 4.5122 0.55 0.1 
1243 338.992460 33.983166 8.5599 4.4662 0.00 8.5599 4.4662 0.00 0.1 
1244 339.005460 33.979237 8.2577 3.9795 0.00 8.2577 3.9795 0.00 0.1 
1245 338.985600 33.962563 8.7597 5.1755 1.45 8.7597 5.1755 1.45 0.1 
1246 338.991000 33.982811 8.4099 4.3222 0.20 8.4099 4.3222 0.20 0.1 
1247 339.006010 33.973885 8.4099 4.3668 0.00 8.4099 4.3668 0.00 0.1 
1248 338.986210 33.968121 9.1099 5.5234 1.70 6.8451 4.4422 1.55 0.5 
1249 339.031560 33.959724 6.8451 3.1572 0.95 6.8451 3.1110 0.15 0.2 
1250 339.007970 33.975296 8.5599 4.6598 0.35 8.5599 4.6598 0.35 0.1 
1251 338.983950 33.954716 6.6990 3.0030 1.30 6.6990 3.0030 1.30 1.0 
1252 338.989810 33.976978 8.3598 4.2278 0.00 8.3598 4.2278 0.00 0.1 
1253 339.001860 33.968197 8.4594 4.9797 1.70 8.4594 4.9797 1.70 0.1 
1254 338.998900 33.956276 8.0569 4.0296 0.00 6.6990 3.4897 0.25 0.2 
1255 338.999210 33.978676 8.3598 4.9072 1.10 8.3598 4.9072 1.10 0.1 
1256 339.030060 33.970676 9.0000 4.9753 0.00 9.0000 4.9753 0.00 0.1 
1257 338.986760 33.966930 9.2198 5.7051 0.80 9.2198 5.7051 0.80 0.1 
1258 338.999330 33.945992 6.7782 3.4450 1.70 6.7782 3.4605 1.60 0.9 
1259 339.000670 33.948765 8.3598 4.2990 0.00 8.3598 4.2990 0.00 0.1 
1260 338.990080 33.963741 8.7597 4.9225 0.30 8.7597 4.9225 0.30 0.1 
1261 339.013060 33.978897 9.2299 5.3791 0.30 9.2299 5.3791 0.30 0.1 
1262 338.995910 33.947392 6.8451 3.6330 1.70 6.7782 3.7031 1.70 0.8 
1263 338.981720 33.970932 8.3096 4.2272 0.00 8.3096 4.2272 0.00 0.1 
1264 339.029170 33.959270 8.5599 4.4023 0.00 8.5599 4.4023 0.00 0.1 
1265 339.014470 33.965523 8.4594 4.2533 0.00 8.4594 4.2533 0.00 0.1 
1266 338.992370 33.969902 8.3096 4.2664 0.30 8.3096 4.2664 0.30 0.1 
1267 338.986360 33.967400 9.0099 5.5954 1.30 9.0099 5.5954 1.30 0.1 
1268 338.982820 33.965275 9.6800 6.0108 0.55 9.6800 6.0108 0.55 0.1 
1269 338.991910 33.965973 9.6800 5.7793 0.00 9.6800 5.7793 0.00 0.1 
1270 338.982880 33.968170 8.4099 4.4220 0.45 8.4099 4.4220 0.45 0.1 
1271 338.989230 33.980083 8.0569 3.9324 0.00 8.0569 3.9324 0.00 0.1 
1272 339.004240 33.979576 8.3598 4.2268 0.00 8.3598 4.2268 0.00 0.1 
1273 338.982180 33.969894 9.0000 4.8676 0.00 9.0000 4.8676 0.00 0.1 
1274 338.989840 33.958946 9.2499 5.3186 0.05 9.2499 5.3186 0.05 0.1 
1275 338.989560 33.963383 9.0000 5.0444 0.00 9.0000 5.0444 0.00 0.1 
1276 338.992310 33.978245 8.3096 4.3863 0.50 8.3096 4.3863 0.50 0.1 
1277 338.983730 33.962055 8.3598 4.2757 0.00 8.3598 4.2757 0.00 0.1 
1278 338.990330 33.956547 6.6021 3.1116 1.70 6.6021 3.1116 1.70 1.0 
1279 338.983370 33.969021 8.8597 4.8626 0.00 8.8597 4.8626 0.00 0.1 
1280 338.981410 33.970230 8.2577 4.0292 0.00 8.2577 4.0292 0.00 0.1 
1281 338.983180 33.963566 9.1700 5.1625 0.00 9.1700 5.1625 0.00 0.1 
1282 338.996520 33.981518 8.3096 4.5853 0.95 8.3096 4.5853 0.95 0.1 
1283 338.974120 33.954720 9.8000 5.9872 0.00 9.8000 5.9872 0.00 0.1 
1284 338.989530 33.976143 8.3598 4.1606 0.00 8.3598 4.1606 0.00 0.1 
1285 339.016750 33.964787 8.3598 4.0995 0.00 6.6990 3.4184 0.30 0.2 
1286 338.980130 33.952614 8.2577 3.9694 0.00 6.6990 3.1277 0.10 0.1 
1287 338.984280 33.963741 9.8000 6.1846 0.55 9.8000 6.1846 0.55 0.1 
1288 339.015560 33.979019 8.8597 4.7203 0.00 8.8597 4.7203 0.00 0.1 
1289 339.015140 33.980526 8.3096 4.4298 0.65 8.3096 4.4298 0.65 0.1 
1290 338.999270 33.984512 6.6990 3.0835 1.20 6.6990 2.9723 0.25 0.3 
1291 338.992160 33.967995 8.6096 4.7984 0.55 8.6096 4.7984 0.55 0.1 
1292 339.002040 33.960876 8.4594 4.2673 0.05 8.4594 4.2673 0.05 0.1 
1293 338.993560 33.977829 8.6096 4.5902 0.20 8.6096 4.5902 0.20 0.1 
1294 338.981960 33.965851 8.9096 4.8496 0.00 8.9096 4.8496 0.00 0.1 
1295 339.017030 33.963406 8.5599 4.4203 0.00 8.5599 4.4203 0.00 0.1 
1296 339.002690 33.944321 6.9031 3.7045 1.70 6.7782 3.8798 1.70 0.7 
1297 339.003020 33.965172 8.7093 4.7511 0.55 8.7093 4.7511 0.55 0.1 
1298 338.999970 33.969948 7.7324 4.0356 1.00 6.8451 3.2368 0.20 0.2 
1299 338.999570 33.960072 8.1072 4.4841 1.30 8.1072 4.4841 1.30 0.1 
1300 338.992610 33.958344 6.7782 3.0833 1.20 6.7782 3.0191 0.60 0.6 
1301 339.003300 33.965958 7.7324 3.9918 0.95 7.7324 3.9918 0.95 0.1 
1302 339.001590 33.964355 8.3096 4.2194 0.35 6.3010 3.2187 0.25 0.2 
1303 338.995510 33.979584 8.0569 4.0054 0.00 6.6990 3.5421 0.15 0.1 
1304 338.976750 33.964783 9.0099 5.2174 0.35 9.0099 5.2174 0.35 0.1 
1305 338.996060 33.971664 8.3096 4.3035 0.50 8.3096 4.3035 0.50 0.1 
1306 338.993590 33.972343 8.3096 4.0855 0.00 8.3096 4.0855 0.00 0.1 
1307 338.997590 33.973763 7.6232 3.6791 0.60 6.7782 2.9101 0.15 0.2 
1308 338.969600 33.959587 8.7597 4.7930 0.00 8.7597 4.7930 0.00 0.1 
1309 339.002660 33.965031 8.2577 4.7332 1.25 8.2577 4.7332 1.25 0.1 
1310 338.992460 33.975403 8.6096 4.5163 0.15 8.6096 4.5163 0.15 0.1 
1311 339.025020 33.972202 8.4099 4.1367 0.00 6.6990 3.5908 0.35 0.2 
1312 338.982390 33.963432 8.9096 4.8135 0.00 8.9096 4.8135 0.00 0.1 
1313 338.996520 33.979942 7.7324 4.4611 1.60 6.8451 3.6363 0.30 0.2 
1314 339.019290 33.961456 8.0569 3.7524 0.00 6.8451 2.9086 0.05 0.1 
1315 339.022920 33.965160 7.1139 4.0049 1.70 6.8451 3.8747 0.80 0.4 
1316 338.996800 33.949745 6.6021 3.1614 1.70 6.6021 3.1400 1.30 0.8 
1317 338.993190 33.973370 6.6990 3.2023 1.60 6.6990 3.1508 1.15 0.8 
1318 338.996580 33.980125 8.6096 4.7198 0.60 8.6096 4.7198 0.60 0.1 
1319 338.997010 33.980686 6.7782 3.4061 1.60 6.6990 3.3896 0.15 0.1 
1320 338.985630 33.962460 9.0000 5.2850 0.60 9.0000 5.2850 0.60 0.1 
1321 339.013580 33.981689 7.7160 4.1054 1.20 7.7160 4.1054 1.20 0.1 
1322 339.012510 33.961567 6.8451 3.3587 1.50 6.7782 3.3174 0.60 0.4 
1323 338.990360 33.974117 6.8451 3.2210 0.95 6.7782 3.1582 0.25 0.3 
1324 338.991120 33.978134 8.3096 4.9754 1.65 8.3096 4.9754 1.65 0.1 
1325 338.987400 33.948212 8.7597 4.7076 0.00 8.7597 4.7076 0.00 0.1 
1326 338.979370 33.953793 8.7093 4.6324 0.00 8.7093 4.6324 0.00 0.1 
1327 338.988680 33.962219 9.0000 5.0122 0.00 9.0000 5.0122 0.00 0.1 
1328 339.009250 33.959763 7.5563 4.1390 1.50 6.9031 3.4635 0.40 0.3 
1329 338.988370 33.965771 9.6800 5.8060 0.00 9.6800 5.8060 0.00 0.1 
1330 338.987300 33.975361 8.0569 3.6822 0.00 8.0569 3.6822 0.00 0.1 
1331 338.988860 33.981659 8.3096 4.1226 0.00 8.3096 4.1226 0.00 0.1 
1332 339.010310 33.959713 8.8597 4.8197 0.80 8.8597 4.8197 0.80 0.1 
1333 338.981320 33.959591 8.3096 4.2807 0.00 6.7782 3.4423 0.10 0.1 
1334 338.994380 33.983109 8.0569 4.0251 0.10 8.0569 4.0251 0.10 0.1 
1335 338.998410 33.981339 8.4099 4.1898 0.00 6.6990 3.6217 0.35 0.2 
1336 338.994630 33.973034 6.8451 2.9732 0.95 6.8451 2.9732 0.95 1.0 
1337 338.980650 33.957310 9.2098 5.0535 0.40 9.2098 5.0535 0.40 0.1 
1338 339.024840 33.972527 8.6096 4.7612 0.40 8.6096 4.7612 0.40 0.1 
1339 339.014680 33.973354 8.2095 4.6669 1.35 8.2095 4.6669 1.35 0.1 
1340 339.005490 33.975784 8.0569 3.8192 0.00 8.0569 3.8192 0.00 0.1 
1341 339.009550 33.961185 6.6990 3.4332 1.50 6.6990 3.2801 0.10 0.1 
1342 338.997530 33.972324 8.5599 4.3806 0.00 8.5599 4.3806 0.00 0.1 
1343 339.017430 33.978477 6.8451 3.5343 1.65 6.7782 3.4589 0.45 0.3 
1344 339.009740 33.980629 8.3598 4.2939 0.25 6.7782 3.4367 0.25 0.2 
1345 338.996580 33.964958 9.2598 5.3412 0.10 9.2598 5.3412 0.10 0.1 
1346 338.981140 33.968189 8.7597 4.6232 0.00 8.7597 4.6232 0.00 0.1 
1347 338.997280 33.954052 8.0086 4.2614 1.00 8.0086 4.2614 1.00 0.1 
1348 338.988340 33.962517 9.3398 5.0834 0.25 9.3398 5.0834 0.25 0.1 
1349 338.982540 33.963005 8.6599 4.6933 0.05 8.6599 4.6933 0.05 0.1 
1350 339.018430 33.974190 9.2499 5.5774 0.50 9.2499 5.5774 0.50 0.1 
1351 339.004150 33.974239 8.4099 4.2526 0.00 8.4099 4.2526 0.00 0.1 
1352 338.977600 33.965126 9.0099 5.1120 0.15 9.0099 5.1120 0.15 0.1 
1353 339.002750 33.964767 8.0569 4.3586 1.05 8.0569 4.3586 1.05 0.1 
1354 338.997500 33.969547 8.9096 4.7901 0.00 8.9096 4.7901 0.00 0.1 
1355 338.982670 33.961014 9.0099 4.9159 0.00 9.0099 4.9159 0.00 0.1 
1356 339.001160 33.967987 8.0569 4.0534 0.05 6.6990 3.5388 0.15 0.1 
1357 339.021360 33.965649 6.9031 3.5822 1.70 6.3010 3.5509 1.65 0.7 
1358 339.004120 33.980480 6.6990 3.2445 1.55 6.6990 3.0726 0.10 0.1 
1359 338.995880 33.970619 8.4594 4.2108 0.00 6.6990 3.5787 0.35 0.2 
1360 338.998380 33.974232 9.0099 5.1376 0.30 9.0099 5.1376 0.30 0.1 
1361 339.027920 33.969765 6.4771 3.0792 1.50 6.4771 3.0792 1.50 1.0 
1362 338.998840 33.965031 8.3096 4.0907 0.00 8.3096 4.0907 0.00 0.1 
1363 339.012480 33.962357 6.7782 2.8953 0.60 6.7782 2.8699 0.05 0.1 
1364 338.995820 33.958508 9.0000 5.0914 0.20 9.0000 5.0914 0.20 0.1 
1365 338.971010 33.955933 9.8500 5.9966 0.00 9.8500 5.9966 0.00 0.1 
1366 339.017790 33.967968 8.0569 3.8676 0.00 8.0569 3.8676 0.00 0.1 
1367 338.981720 33.959843 8.3096 4.0840 0.00 8.3096 4.0840 0.00 0.1 
1368 338.991490 33.947319 7.9085 3.7096 0.20 7.9085 3.7096 0.20 0.1 
1369 339.006470 33.977345 8.0569 3.8249 0.05 8.0569 3.8249 0.05 0.1 
1370 338.989560 33.956131 9.0000 4.4006 0.00 9.0000 4.4006 0.00 0.1 
1371 338.997920 33.979446 7.8062 4.5141 1.70 7.8062 4.5141 1.70 0.1 
1372 338.996640 33.981384 8.0569 4.3588 1.05 8.0569 4.3588 1.05 0.1 
1373 339.010310 33.969296 8.3096 4.8781 1.40 6.6990 4.1265 1.05 0.4 
1374 338.989500 33.965530 9.2598 5.3783 0.05 9.2598 5.3783 0.05 0.1 
1375 339.026700 33.961342 8.0569 3.8624 0.00 6.6990 3.2982 0.25 0.2 
1376 338.996060 33.973198 9.0000 5.0532 0.55 9.0000 5.0532 0.55 0.1 
1377 338.977870 33.962288 8.0569 4.5513 1.40 8.0569 4.5513 1.40 0.1 
1378 338.998900 33.955055 7.1139 4.0332 1.70 6.8451 3.9537 1.10 0.5 
1379 338.984680 33.959866 9.1099 5.2541 0.75 9.1099 5.2541 0.75 0.1 
1380 339.011780 33.967331 7.5563 3.9689 1.35 7.5563 3.9689 1.35 0.1 
1381 338.973940 33.964935 8.7093 4.6207 0.00 8.7093 4.6207 0.00 0.1 
1382 339.021670 33.964489 8.9096 4.7407 0.00 8.9096 4.7407 0.00 0.1 
1383 338.977750 33.955730 8.6599 4.6741 0.35 8.6599 4.6741 0.35 0.1 
1384 338.992980 33.980530 9.0000 4.8645 0.00 9.0000 4.8645 0.00 0.1 
1385 338.997920 33.943623 6.9031 3.2667 1.10 6.8451 3.2304 0.10 0.1 
1386 338.987730 33.952583 8.0569 3.8517 0.00 8.0569 3.8517 0.00 0.1 
1387 338.999240 33.976620 8.0569 4.0367 0.65 8.0569 4.0367 0.65 0.1 
1388 338.993530 33.974026 8.2577 3.9116 0.00 8.2577 3.9116 0.00 0.1 
1389 338.994080 33.980625 8.4099 4.1559 0.00 8.4099 4.1559 0.00 0.1 
1390 338.982480 33.967781 9.6800 5.6931 0.00 9.6800 5.6931 0.00 0.1 
1391 339.011600 33.960743 8.0569 3.8343 0.00 8.0569 3.8343 0.00 0.1 
1392 338.983120 33.953300 9.2598 5.2901 0.05 9.2598 5.2901 0.05 0.1 
1393 338.981960 33.960556 8.0086 4.6635 1.70 8.0086 4.6635 1.70 0.1 
1394 339.002590 33.941330 8.4594 4.0312 0.00 8.4594 4.0312 0.00 0.1 
1395 339.018620 33.976734 8.4099 4.8742 1.70 8.4099 4.8742 1.70 0.1 
1396 338.994870 33.978966 8.7093 4.6303 0.00 8.7093 4.6303 0.00 0.1 
1397 339.012970 33.974270 9.0000 4.9189 0.15 9.0000 4.9189 0.15 0.1 
1398 338.992190 33.974770 8.3096 4.0717 0.00 8.3096 4.0717 0.00 0.1 
1399 338.989650 33.982986 6.8451 3.5719 1.60 6.7782 3.5083 0.30 0.2 
1400 339.000120 33.973660 7.6721 4.3000 1.70 6.9542 3.4013 0.10 0.1 
1401 338.993290 33.972294 8.3096 4.1277 0.00 8.3096 4.1277 0.00 0.1 
1402 339.031430 33.958923 8.6599 4.4343 0.00 8.6599 4.4343 0.00 0.1 
1403 339.002960 33.969170 9.0000 4.7754 0.00 9.0000 4.7754 0.00 0.1 
1404 339.009740 33.968464 6.6990 3.0968 1.25 6.6990 2.9740 0.25 0.3 
1405 338.991610 33.976936 6.8451 3.2815 1.30 6.8451 3.2120 0.10 0.1 
1406 338.989590 33.980778 8.0569 3.9624 0.35 8.0569 3.9624 0.35 0.1 
1407 338.983980 33.971771 8.0569 3.9025 0.30 8.0569 3.9025 0.30 0.1 
1408 339.001340 33.978489 8.2577 4.4189 0.85 8.2577 4.4189 0.85 0.1 
1409 339.015010 33.964916 8.0569 3.7570 0.00 8.0569 3.7570 0.00 0.1 
1410 338.999020 33.963188 6.7782 2.8112 0.50 6.7782 2.8138 0.05 0.1 
1411 339.000060 33.952232 6.9031 3.4419 1.70 6.9031 3.4324 1.50 0.9 
1412 338.996920 33.979233 7.7324 4.5265 1.70 6.8451 3.7459 0.70 0.4 
1413 338.999660 33.950157 9.3398 5.0858 1.20 9.3398 5.0858 1.20 0.1 
1414 338.997990 33.954372 8.6096 4.5573 0.00 6.6990 3.7995 0.35 0.2 
1415 339.001250 33.983948 9.1099 4.9782 0.70 9.1099 4.9782 0.70 0.1 
1416 338.988560 33.946823 8.3598 3.9312 0.00 8.3598 3.9312 0.00 0.1 
1417 339.000850 33.975288 8.8597 4.6993 0.20 8.8597 4.6993 0.20 0.1 
1418 339.001770 33.970261 9.1798 5.2107 0.00 9.1798 5.2107 0.00 0.1 
1419 338.984860 33.951729 7.9085 3.9023 0.65 7.9085 3.9023 0.65 0.1 
1420 338.991060 33.969303 8.8597 5.0654 0.90 8.8597 5.0654 0.90 0.1 
1421 339.017060 33.962685 7.0792 4.0566 1.70 6.6990 4.2908 1.60 0.5 
1422 339.015780 33.978870 9.2499 5.7725 1.00 9.2499 5.7725 1.00 0.1 
1423 338.983670 33.965664 8.6599 5.2443 1.35 8.6599 5.2443 1.35 0.1 
1424 339.001070 33.980045 6.0000 3.2224 1.70 6.0000 3.3090 1.35 0.7 
1425 339.000790 33.971584 6.0000 3.2341 1.70 6.3010 3.2501 0.65 0.4 
1426 339.001220 33.976807 8.6599 4.6032 0.45 8.6599 4.6032 0.45 0.1 
1427 338.996400 33.984913 8.3096 4.5479 1.00 8.3096 4.5479 1.00 0.1 
1428 338.996150 33.972248 8.4099 4.1575 0.00 8.4099 4.1575 0.00 0.1 
1429 338.997220 33.967201 9.0099 5.3282 0.60 9.0099 5.3282 0.60 0.1 
1430 339.002440 33.986439 8.2577 3.9326 0.00 8.2577 3.9326 0.00 0.1 
1431 338.992800 33.959503 9.0099 5.1614 0.20 9.0099 5.1614 0.20 0.1 
1432 338.992950 33.974171 8.3096 4.1245 0.25 8.3096 4.1245 0.25 0.1 
1433 338.984470 33.968048 8.7597 4.5185 0.05 8.7597 4.5185 0.05 0.1 
1434 339.010590 33.981285 8.6599 4.7704 0.30 8.6599 4.7704 0.30 0.1 
1435 338.976140 33.956593 7.6435 4.1777 1.50 7.6435 4.1777 1.50 0.1 
1436 338.987430 33.967186 9.0000 5.4317 0.90 9.0000 5.4317 0.90 0.1 
1437 338.993440 33.970688 6.7782 3.5276 1.70 6.6990 3.4776 0.15 0.1 
1438 338.992000 33.976254 8.0569 4.2703 0.80 8.0569 4.2703 0.80 0.1 
1439 339.016080 33.964046 6.9031 3.0411 0.70 6.9031 3.0021 0.30 0.5 
1440 338.990690 33.970215 9.9500 6.1134 0.00 9.9500 6.1134 0.00 0.1 
1441 339.009490 33.959358 9.1599 4.9916 0.00 9.1599 4.9916 0.00 0.1 
1442 338.999760 33.958763 9.0000 4.9884 0.00 9.0000 4.9884 0.00 0.1 
1443 338.975890 33.958740 8.3096 4.0026 0.00 8.3096 4.0026 0.00 0.1 
1444 338.995300 33.984615 6.6990 3.4541 1.70 6.6990 3.3271 0.25 0.2 
1445 338.991060 33.979061 7.5051 3.9358 1.25 7.5051 3.9358 1.25 0.1 
1446 339.002990 33.943012 8.0569 3.7276 0.15 6.7782 2.8081 0.20 0.3 
1447 338.979640 33.952484 7.7559 4.2420 1.45 7.7559 4.2420 1.45 0.1 
1448 338.989530 33.982170 8.3096 4.0730 0.05 8.3096 4.0730 0.05 0.1 
1449 338.997560 33.985828 8.3598 4.1064 0.00 6.6990 3.4748 0.15 0.1 
1450 339.020290 33.976112 9.0099 5.2888 0.60 9.0099 5.2888 0.60 0.1 
1451 338.993740 33.975372 8.3096 4.3096 0.40 8.3096 4.3096 0.40 0.1 
1452 339.009550 33.980892 8.3598 4.2319 0.00 8.3598 4.2319 0.00 0.1 
1453 339.002900 33.969769 8.0569 4.5934 1.55 8.0569 4.5934 1.55 0.1 
1454 338.983980 33.974964 7.8573 4.3801 1.55 7.8573 4.3801 1.55 0.1 
1455 338.982790 33.976273 9.0000 4.8276 0.00 9.0000 4.8276 0.00 0.1 
1456 339.005220 33.964176 7.6232 4.3197 1.70 7.6232 4.3197 1.70 0.1 
1457 338.975770 33.955204 8.3598 4.2286 0.00 8.3598 4.2286 0.00 0.1 
1458 338.996520 33.980270 8.6096 4.4307 0.05 8.6096 4.4307 0.05 0.1 
1459 338.992070 33.979706 8.0569 3.8313 0.00 6.6990 3.3449 0.30 0.2 
1460 339.008210 33.974785 8.2577 4.4606 1.30 8.2577 4.4606 1.30 0.1 
1461 339.005520 33.975437 8.0569 3.7738 0.00 6.6990 3.2242 0.25 0.2 
1462 338.982790 33.968487 9.8900 5.8142 0.20 9.8900 5.8142 0.20 0.1 
1463 338.990450 33.958160 8.1584 4.4709 1.25 6.6990 3.8755 1.60 0.6 
1464 339.002780 33.943859 8.4099 4.5901 1.35 8.4099 4.5901 1.35 0.1 
1465 338.979640 33.953682 6.7782 3.1803 1.55 6.7782 3.0927 0.90 0.7 
1466 338.995450 33.948589 8.0569 3.6606 0.00 8.0569 3.6606 0.00 0.1 
1467 339.019070 33.971802 8.4099 4.1430 0.05 6.6990 3.5085 0.35 0.2 
1468 338.995270 33.949841 9.9700 5.3918 0.55 9.9700 5.3918 0.55 0.1 
1469 338.976900 33.955418 9.4400 5.4619 0.00 9.4400 5.4619 0.00 0.1 
1470 338.994380 33.970188 9.0000 4.7212 0.00 9.0000 4.7212 0.00 0.1 
1471 339.001430 33.936516 6.7782 2.9776 1.05 6.7782 2.9191 0.25 0.3 
1472 339.015110 33.964756 8.3598 4.1569 0.30 8.3598 4.1569 0.30 0.1 
1473 338.994600 33.974464 8.2577 4.9657 1.70 6.7782 4.1676 1.65 0.6 
1474 339.005550 33.980057 8.0569 4.3018 1.15 8.0569 4.3018 1.15 0.1 
1475 339.014980 33.968384 7.3010 3.7995 1.45 7.3010 3.7995 1.45 0.1 
1476 338.998540 33.974693 8.0569 3.8192 0.00 6.6990 3.1058 0.10 0.1 
1477 339.026790 33.970669 9.0199 4.7728 0.05 9.0199 4.7728 0.05 0.1 
1478 338.997920 33.985935 8.8597 4.6246 0.10 8.8597 4.6246 0.10 0.1 
1479 338.985630 33.972134 8.3096 3.9893 0.00 8.3096 3.9893 0.00 0.1 
1480 338.982480 33.971275 9.1599 4.9959 0.00 9.1599 4.9959 0.00 0.1 
1481 339.004880 33.961269 9.2098 5.1730 0.00 9.2098 5.1730 0.00 0.1 
1482 338.981900 33.965477 8.6599 4.4125 0.00 6.6990 3.9637 0.75 0.3 
1483 338.993500 33.984959 6.7782 2.9913 0.95 6.6990 3.0384 0.10 0.1 
1484 339.000000 33.980782 7.4472 3.6542 0.90 7.4472 3.6542 0.90 0.1 
1485 338.991820 33.962387 9.0000 4.7906 0.00 9.0000 4.7906 0.00 0.1 
1486 338.993100 33.959202 8.3598 4.1789 0.25 6.7782 3.4238 0.30 0.2 
1487 339.013090 33.965191 8.6599 4.4907 0.00 8.6599 4.4907 0.00 0.1 
1488 338.985870 33.967804 9.6800 5.7011 0.10 9.6800 5.7011 0.10 0.1 
1489 339.003880 33.988380 8.4099 4.2121 0.00 8.4099 4.2121 0.00 0.1 
1490 339.005490 33.970306 8.4099 4.0253 0.00 8.4099 4.0253 0.00 0.1 
1491 338.994230 33.968174 8.6599 5.3081 1.70 8.6599 5.3081 1.70 0.1 
1492 339.022670 33.968269 8.7597 4.6237 0.00 8.7597 4.6237 0.00 0.1 
1493 338.999050 33.955540 8.6599 4.6130 0.50 8.6599 4.6130 0.50 0.1 
1494 339.002620 33.969215 9.0099 5.1127 0.20 9.0099 5.1127 0.20 0.1 
1495 338.985960 33.974102 7.4150 4.1344 1.70 6.9031 3.8235 1.55 0.7 
1496 338.994050 33.978443 8.6096 4.9533 1.05 8.6096 4.9533 1.05 0.1 
1497 338.982570 33.970566 9.0000 4.6910 0.00 9.0000 4.6910 0.00 0.1 
1498 338.996830 33.978451 8.6096 4.4195 0.00 8.6096 4.4195 0.00 0.1 
1499 338.992520 33.968624 9.2999 5.4082 0.80 9.2999 5.4082 0.80 0.1 
1500 339.005800 33.967869 9.0000 4.9628 0.40 9.0000 4.9628 0.40 0.1 
1501 339.031520 33.965160 9.0000 4.8865 0.15 9.0000 4.8865 0.15 0.1 
1502 338.995480 33.985992 9.0099 4.6230 0.50 9.0099 4.6230 0.50 0.1 
1503 339.000180 33.975388 8.5599 4.3001 0.00 8.5599 4.3001 0.00 0.1 
1504 338.988710 33.971512 9.2799 5.5877 0.90 9.2799 5.5877 0.90 0.1 
1505 338.976100 33.954021 8.0569 3.7676 0.00 6.6990 3.1654 0.25 0.2 
1506 339.002040 33.961254 8.0569 3.7819 0.15 8.0569 3.7819 0.15 0.1 
1507 338.999600 33.988468 8.6599 4.4396 0.00 8.6599 4.4396 0.00 0.1 
1508 338.991550 33.961552 9.8100 6.0396 0.15 9.8100 6.0396 0.15 0.1 
1509 338.977420 33.963261 8.7093 4.8748 1.10 8.7093 4.8748 1.10 0.1 
1510 339.028050 33.963650 8.5599 4.2457 0.00 6.6021 3.8650 1.70 0.6 
1511 339.024480 33.973103 8.6599 4.5078 0.00 8.6599 4.5078 0.00 0.1 
1512 338.992250 33.982735 8.3598 3.9966 0.00 8.3598 3.9966 0.00 0.1 
1513 339.023010 33.962410 8.3096 4.0783 0.20 8.3096 4.0783 0.20 0.1 
1514 339.002810 33.984760 6.7782 3.1922 1.70 6.7782 3.2267 1.60 0.9 
1515 338.987880 33.951653 9.0000 4.9261 0.00 9.0000 4.9261 0.00 0.1 
1516 338.998140 33.949112 6.9031 3.4710 1.65 6.9031 3.4427 1.40 0.9 
1517 338.987000 33.971542 8.0569 4.2730 0.85 8.0569 4.2730 0.85 0.1 
1518 339.025570 33.971653 8.0569 4.6805 1.65 6.7782 3.6465 0.35 0.2 
1519 339.006650 33.941254 8.4099 4.0815 0.00 6.6990 3.6199 0.60 0.3 
1520 338.983550 33.965889 9.2499 5.7139 0.90 9.2499 5.7139 0.90 0.1 
1521 338.997530 33.979263 8.4099 4.1188 0.00 8.4099 4.1188 0.00 0.1 
1522 338.997220 33.979622 8.3598 4.0485 0.00 8.3598 4.0485 0.00 0.1 
1523 339.002560 33.981888 8.6096 4.5650 0.35 8.6096 4.5650 0.35 0.1 
1524 338.995790 33.984810 8.1584 4.1571 0.95 8.1584 4.1571 0.95 0.1 
1525 338.988040 33.963341 9.2499 5.3854 0.25 9.2499 5.3854 0.25 0.1 
1526 339.025480 33.966835 8.4594 4.6833 1.00 8.4594 4.6833 1.00 0.1 
1527 339.009220 33.961487 8.6599 4.4745 0.00 8.6599 4.4745 0.00 0.1 
1528 339.010220 33.970238 8.3598 4.0805 0.00 8.3598 4.0805 0.00 0.1 
1529 338.990840 33.954456 6.9031 3.4494 1.70 6.6021 3.5098 1.70 0.7 
1530 338.985020 33.951191 9.2598 5.1521 0.10 9.2598 5.1521 0.10 0.1 
1531 339.025020 33.962910 7.0414 3.7794 1.70 6.7782 4.0609 1.65 0.5 
1532 339.018040 33.963120 8.3598 4.0482 0.00 6.6990 3.3854 0.15 0.1 
1533 338.983400 33.972553 8.3096 4.0180 0.15 8.3096 4.0180 0.15 0.1 
1534 338.997710 33.948898 6.8451 3.5700 1.60 6.7782 3.5125 0.15 0.1 
1535 338.992430 33.970242 9.0000 5.2807 0.90 9.0000 5.2807 0.90 0.1 
1536 338.990750 33.972939 6.7782 3.1305 1.20 6.6990 3.0933 0.10 0.1 
1537 338.988490 33.969227 9.0000 4.6904 0.00 9.0000 4.6904 0.00 0.1 
1538 339.001130 33.978470 8.2095 3.9206 0.25 8.2095 3.9206 0.25 0.1 
1539 339.000210 33.973671 8.5092 4.4408 0.55 8.5092 4.4408 0.55 0.1 
1540 339.009280 33.965080 8.3598 4.0764 0.00 6.6990 3.4233 0.15 0.1 
1541 339.024780 33.961418 8.6096 4.2588 0.00 8.6096 4.2588 0.00 0.1 
1542 339.010990 33.973003 9.6800 5.7518 0.00 9.6800 5.7518 0.00 0.1 
1543 338.997010 33.984749 9.3398 5.0705 0.50 9.3398 5.0705 0.50 0.1 
1544 339.026250 33.960220 8.5599 4.9355 1.15 8.5599 4.9355 1.15 0.1 
1545 338.971100 33.957916 8.7093 4.6290 0.00 8.7093 4.6290 0.00 0.1 
1546 339.000520 33.983761 6.6990 3.2238 1.55 6.6990 3.0638 0.10 0.1 
1547 339.027220 33.960621 8.3096 3.9152 0.00 6.6990 3.3242 0.15 0.1 
1548 339.019200 33.978245 8.3598 4.0410 0.00 8.3598 4.0410 0.00 0.1 
1549 338.993590 33.973598 8.6599 5.1726 1.65 8.6599 5.1726 1.65 0.1 
1550 339.002140 33.984398 8.6096 4.5272 0.25 8.6096 4.5272 0.25 0.1 
1551 338.977480 33.970383 9.0000 4.6617 0.00 9.0000 4.6617 0.00 0.1 
1552 339.008850 33.975895 8.6096 4.5443 0.50 8.6096 4.5443 0.50 0.1 
1553 339.000210 33.949013 9.4400 5.2777 0.00 9.4400 5.2777 0.00 0.1 
1554 338.994630 33.980106 8.3096 4.7599 1.35 6.7782 3.8737 1.10 0.5 
1555 338.997590 33.979542 9.2499 5.3182 0.20 9.2499 5.3182 0.20 0.1 
1556 338.992980 33.982117 9.1099 5.1971 1.70 7.0000 3.8365 0.75 0.4 
1557 338.980560 33.968800 8.3598 3.9849 0.00 8.3598 3.9849 0.00 0.1 
1558 338.974120 33.960583 9.2198 5.1415 0.55 9.2198 5.1415 0.55 0.1 
1559 339.006810 33.968464 8.1584 4.4900 1.50 6.6021 3.5887 0.70 0.3 
1560 339.016020 33.970722 8.3598 4.1378 0.20 8.3598 4.1378 0.20 0.1 
1561 338.990720 33.969940 8.6599 4.8036 0.70 6.6990 4.2012 1.15 0.4 
1562 338.971220 33.958164 9.1099 4.6755 0.25 9.1099 4.6755 0.25 0.1 
1563 338.996340 33.954250 9.1099 4.8411 0.70 9.1099 4.8411 0.70 0.1 
1564 338.996700 33.979038 8.3096 4.4083 0.70 8.3096 4.4083 0.70 0.1 
1565 338.993840 33.972286 8.3096 4.2983 0.70 8.3096 4.2983 0.70 0.1 
1566 338.990080 33.964233 9.8000 5.8330 0.10 9.8000 5.8330 0.10 0.1 
1567 338.982300 33.965759 9.0199 4.8083 0.00 9.0199 4.8083 0.00 0.1 
1568 338.991610 33.948708 6.0000 3.0186 1.70 6.4771 3.0382 0.75 0.5 
1569 339.027280 33.960739 8.2577 4.2463 1.05 8.2577 4.2463 1.05 0.1 
1570 338.991730 33.977608 8.6096 4.5152 0.60 8.6096 4.5152 0.60 0.1 
1571 338.998870 33.950535 8.1072 3.8796 0.65 8.1072 3.8796 0.65 0.1 
1572 338.989290 33.976513 8.2577 4.1283 0.65 8.2577 4.1283 0.65 0.1 
1573 338.993800 33.975109 8.0569 3.7254 0.00 6.6990 3.2744 0.15 0.1 
1574 338.984590 33.952335 8.4099 4.1624 0.00 8.4099 4.1624 0.00 0.1 
1575 338.991790 33.983414 8.6096 4.5229 0.45 8.6096 4.5229 0.45 0.1 
1576 338.981170 33.967033 9.1599 4.7123 0.00 9.1599 4.7123 0.00 0.1 
1577 338.997070 33.978355 8.4594 4.4382 0.90 8.4594 4.4382 0.90 0.1 
1578 338.985050 33.971905 8.7093 4.3268 0.00 8.7093 4.3268 0.00 0.1 
1579 339.021790 33.975403 9.0099 4.7948 0.10 9.0099 4.7948 0.10 0.1 
1580 338.998780 33.984589 6.6990 3.1454 1.70 6.6990 3.0212 0.25 0.2 
1581 338.975860 33.955368 8.6096 4.3916 0.00 8.6096 4.3916 0.00 0.1 
1582 339.008330 33.978737 8.8597 4.4645 0.00 8.8597 4.4645 0.00 0.1 
1583 338.990230 33.945950 6.6990 2.2170 0.20 6.6990 2.2073 0.05 0.3 
1584 339.010160 33.965149 9.0099 4.6227 0.05 9.0099 4.6227 0.05 0.1 
1585 338.974950 33.958439 8.7597 4.6264 0.00 8.7597 4.6264 0.00 0.1 
1586 338.982670 33.967464 8.6599 4.4005 0.40 8.6599 4.4005 0.40 0.1 
1587 339.003780 33.978634 8.4099 4.3713 0.90 8.4099 4.3713 0.90 0.1 
1588 339.028380 33.960693 8.3096 4.8502 1.70 6.6990 3.8462 0.45 0.2 


==> Tables/datafile6.txt <==
Title: Characterizing the star cluster populations in Stephan's Quintet 
       using HST and JWST observations
Authors: Aromal P., Gallagher S.C., Fedotov K., Bastian N., Lisenfeld U., 
         Charlton J.C., Appleton P.N., Braine J., Johnson K.E., Tzanavaris P.,
         Emonts B.H.C., Togi A., Xu C.K., Guillard P., Barcos-Munoz L., 
         Smith L.J., Konstantopoulos I.S. 
Table: Cigale SED fitting results with HST photometry only
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label  Explanations
--------------------------------------------------------------------------------
   1-  4 I4     ---       Index  Internal index number
   6- 15 F10.6  deg       RAdeg  Right Ascension in decimal degrees (J2000)
  17- 25 F9.6   deg       DEdeg  Declination in decimal degrees (J2000)
  27- 32 F6.4   [yr]      logA   Cigale SED fitting log age
  34- 39 F6.4   [solMass] logM   Cigale SED fitting log mass
  41- 44 F4.2   mag       AV     Cigale SED fitting V band extinction
--------------------------------------------------------------------------------
   1 339.006260 33.961269 6.6990 4.2677 0.45 
   2 338.981840 33.962265 6.8451 4.3086 0.30 
   3 338.984920 33.963043 6.6990 3.9521 0.25 
   4 338.994290 33.962212 6.6021 3.7289 0.25 
   5 338.997740 33.960545 8.0569 5.2159 0.00 
   6 338.998750 33.960556 6.7782 4.3517 1.05 
   7 338.990020 33.983852 6.6021 3.6280 0.20 
   8 338.981900 33.961868 6.6990 3.6370 0.00 
   9 338.993770 33.962276 6.6021 3.6993 0.35 
  10 338.989930 33.979782 6.6021 3.4854 0.00 
  11 338.996370 33.969730 6.6021 3.4381 0.00 
  12 338.994350 33.962276 6.6021 4.1727 1.35 
  13 338.997010 33.976151 6.6021 3.3913 0.00 
  14 338.997100 33.972378 6.6990 3.5500 0.00 
  15 338.997990 33.956902 6.6021 3.3500 0.00 
  16 339.000000 33.962906 7.8573 4.8739 0.05 
  17 338.977420 33.962284 7.4771 4.6973 0.35 
  18 338.996310 33.959499 6.4771 3.6336 0.35 
  19 338.982030 33.962486 6.8451 3.8798 0.35 
  20 338.992950 33.961716 6.6990 3.4790 0.05 
  21 338.981260 33.952755 6.9031 3.6817 0.00 
  22 338.993160 33.982834 6.4771 3.9031 0.90 
  23 339.003200 33.979565 7.4771 4.4413 0.00 
  24 338.993500 33.981052 8.0569 4.9414 0.00 
  25 338.994350 33.975159 6.4771 3.5946 0.40 
  26 338.989900 33.983727 6.6021 3.4821 0.30 
  27 338.975800 33.954807 6.6990 3.3527 0.00 
  28 338.980900 33.952950 6.8451 4.5283 1.60 
  29 338.998660 33.961411 6.6021 3.7286 0.75 
  30 338.985840 33.972687 6.7782 3.6717 0.25 
  31 338.976530 33.953159 6.6021 4.2403 1.70 
  32 338.979000 33.953697 6.6021 4.0011 1.30 
  33 338.993040 33.961071 6.7782 3.4824 0.00 
  34 338.994420 33.962757 6.6990 3.7671 0.60 
  35 338.994380 33.959290 6.6990 3.3983 0.00 
  36 339.000310 33.951122 6.6990 3.5943 0.35 
  37 338.996830 33.984741 7.6232 4.9384 0.80 
  38 338.996310 33.939838 7.0000 4.4418 1.05 
  39 339.002170 33.968189 6.6990 3.9288 0.95 
  40 338.992920 33.961746 6.6990 3.3621 0.00 
  41 338.993190 33.981831 6.6021 3.7052 0.80 
  42 339.013760 33.967194 6.6990 3.8126 0.75 
  43 338.999180 33.971481 8.0569 4.8601 0.00 
  44 338.981930 33.960354 6.6021 3.3685 0.25 
  45 338.982030 33.962387 6.7782 4.2621 1.40 
  46 338.985870 33.971748 6.9542 3.8773 0.20 
  47 338.985470 33.955608 6.6021 3.2016 0.00 
  48 338.976100 33.954395 6.9031 4.3398 1.25 
  49 338.988710 33.976456 6.6021 3.6923 0.80 
  50 338.984590 33.962585 6.6990 4.3305 1.70 
  51 338.985380 33.972706 8.0086 4.8809 0.15 
  52 338.997830 33.959572 6.7782 3.3846 0.00 
  53 338.997770 33.974865 6.4771 3.9881 1.30 
  54 338.995850 33.948940 6.6990 3.4037 0.10 
  55 338.995510 33.981068 6.6990 3.3288 0.00 
  56 338.997280 33.971149 8.0569 4.8359 0.00 
  57 338.998500 33.967617 7.8573 4.6291 0.00 
  58 338.998110 33.975395 6.6990 3.7742 0.80 
  59 338.991390 33.982323 6.6990 3.5405 0.40 
  60 338.975890 33.952820 6.9031 3.7680 0.35 
  61 338.981290 33.959675 6.6990 3.5429 0.40 
  62 339.014830 33.972908 6.6990 3.7851 0.80 
  63 338.996460 33.976582 7.6990 4.5394 0.10 
  64 338.996190 33.979343 6.6021 3.9374 1.35 
  65 338.991240 33.978817 6.6021 3.4135 0.45 
  66 338.976170 33.958893 7.4771 4.5099 0.40 
  67 338.999180 33.972874 6.7782 3.3956 0.05 
  68 338.986270 33.960865 6.7782 3.3435 0.00 
  69 339.025850 33.961235 6.6990 4.0827 1.35 
  70 338.995820 33.972473 6.6021 3.2509 0.15 
  71 338.992830 33.972015 6.6990 3.2352 0.00 
  72 339.020140 33.978306 6.9031 3.7013 0.20 
  73 339.017880 33.962746 6.6990 3.4084 0.25 
  74 338.990390 33.978485 6.6990 3.2725 0.00 
  75 338.996610 33.976368 6.3010 4.1889 1.70 
  76 338.993230 33.980335 6.6990 3.3728 0.15 
  77 338.987370 33.960567 6.9031 3.6321 0.10 
  78 339.000030 33.963394 6.6990 3.3676 0.20 
  79 338.997160 33.976337 6.6021 3.9049 1.35 
  80 338.993190 33.980282 7.9590 4.6523 0.00 
  81 338.996670 33.979507 6.6021 3.1134 0.00 
  82 338.985380 33.970467 7.6232 4.3653 0.05 
  83 338.998810 33.960785 7.9590 4.7051 0.10 
  84 338.993070 33.958988 6.6990 3.4466 0.35 
  85 338.991730 33.983070 7.5051 4.2500 0.00 
  86 339.003200 33.961403 6.8451 3.3970 0.00 
  87 338.994020 33.981445 7.3010 4.6164 1.00 
  88 339.014830 33.972672 8.0086 4.9131 0.40 
  89 338.999300 33.971546 8.0569 4.7247 0.00 
  90 338.991850 33.982983 6.7782 3.6533 0.55 
  91 338.988370 33.960114 6.8451 3.6989 0.50 
  92 338.994380 33.962128 6.6990 3.3187 0.15 
  93 338.990910 33.979961 6.3010 4.0207 1.55 
  94 338.997160 33.960030 7.9085 4.5819 0.00 
  95 338.982420 33.962456 6.6021 3.9500 1.60 
  96 339.002590 33.964607 8.0569 4.7483 0.05 
  97 338.984310 33.962532 7.7160 4.4677 0.10 
  98 338.997410 33.969471 8.0569 4.7360 0.00 
  99 338.998170 33.973320 6.7782 3.3937 0.20 
 100 338.987400 33.960400 6.4771 3.7290 1.05 
 101 339.014740 33.973003 7.6990 5.2080 1.45 
 102 339.019500 33.969017 6.6990 3.9931 1.35 
 103 338.995360 33.978413 7.9085 4.5619 0.00 
 104 339.000210 33.950996 6.7782 3.2780 0.00 
 105 338.981320 33.959702 6.6990 3.9049 1.20 
 106 338.995790 33.948959 6.6990 3.4673 0.45 
 107 338.996980 33.959583 6.6990 3.4326 0.40 
 108 338.984950 33.969570 8.0569 4.6826 0.00 
 109 338.996950 33.975861 6.6021 2.9731 0.00 
 110 338.998470 33.960457 6.7782 3.3437 0.10 
 111 339.000210 33.963306 7.3010 4.0074 0.00 
 112 338.998720 33.960876 6.6990 3.6527 0.80 
 113 338.999450 33.962330 6.7782 3.3096 0.10 
 114 338.997860 33.943016 7.5051 4.1782 0.00 
 115 338.989930 33.983543 7.4472 4.2695 0.25 
 116 338.981900 33.973511 6.8451 3.3374 0.00 
 117 338.993130 33.959015 6.6990 3.4307 0.45 
 118 338.997310 33.959618 8.1072 4.8837 0.30 
 119 339.029420 33.961754 6.6021 3.1945 0.30 
 120 339.001680 33.982216 6.7782 3.6009 0.60 
 121 338.979190 33.953606 6.6990 3.8602 1.20 
 122 338.991090 33.982403 6.7782 3.7559 0.85 
 123 338.985570 33.971287 6.7782 3.6960 0.80 
 124 338.996060 33.944389 6.9031 3.5995 0.30 
 125 339.013790 33.980148 6.6021 3.4166 0.70 
 126 338.996000 33.959461 7.3010 4.0472 0.15 
 127 338.985690 33.972504 6.7782 3.2987 0.10 
 128 338.999850 33.962902 7.6990 4.4153 0.15 
 129 338.997160 33.954906 6.6990 3.1214 0.00 
 130 338.977570 33.953842 6.8451 3.4065 0.15 
 131 338.995940 33.965508 6.7782 3.1921 0.00 
 132 338.994780 33.963409 6.6990 4.1869 1.70 
 133 338.990450 33.979965 6.4771 3.6070 0.95 
 134 338.997990 33.975830 6.6021 3.4560 0.75 
 135 338.983860 33.972462 7.8573 4.4522 0.00 
 136 338.985320 33.952030 6.6021 3.2285 0.40 
 137 339.003510 33.964348 6.7782 3.7695 0.90 
 138 338.993770 33.981075 8.0569 4.6373 0.00 
 139 338.991460 33.982956 6.6990 3.4325 0.50 
 140 338.985900 33.972046 6.6990 3.5443 0.70 
 141 338.989750 33.959831 6.7782 3.2121 0.00 
 142 338.975590 33.952396 6.4771 4.0563 1.70 
 143 338.991670 33.979813 6.6990 3.7390 1.05 
 144 339.010280 33.980583 6.9031 3.6817 0.50 
 145 339.001950 33.964855 6.7782 3.5662 0.60 
 146 338.991820 33.983055 7.8573 4.4251 0.00 
 147 338.996980 33.969826 8.3096 4.8979 0.00 
 148 338.994080 33.961990 6.3010 3.6397 1.05 
 149 338.992130 33.983894 6.6021 3.3662 0.65 
 150 338.997680 33.974442 6.4771 3.2989 0.45 
 151 339.017330 33.971939 6.6021 3.4676 0.85 
 152 339.003660 33.964340 6.6990 3.3524 0.40 
 153 338.995820 33.959328 6.6990 3.1084 0.00 
 154 338.994350 33.980537 6.7782 3.4722 0.45 
 155 338.986540 33.960705 6.6990 3.7420 1.05 
 156 338.997920 33.975288 7.3424 3.9532 0.00 
 157 338.994170 33.943775 6.6990 3.3096 0.35 
 158 338.991970 33.980186 6.9031 3.3742 0.00 
 159 338.990570 33.979389 6.8451 3.6416 0.60 
 160 338.999600 33.963345 6.6021 3.2991 0.60 
 161 338.994510 33.964264 8.0569 4.5904 0.00 
 162 338.986020 33.970467 7.0414 3.7339 0.20 
 163 338.996090 33.959492 6.7782 3.3986 0.40 
 164 338.993230 33.981926 6.6021 3.2228 0.45 
 165 338.999080 33.953640 6.6990 3.1487 0.10 
 166 338.987270 33.946606 6.6021 3.6361 1.20 
 167 338.993320 33.970219 6.8451 3.2701 0.00 
 168 339.024780 33.969372 6.6021 3.3647 0.75 
 169 338.998470 33.961117 7.5051 4.0893 0.00 
 170 338.990750 33.978367 7.8062 4.3451 0.00 
 171 338.993040 33.962109 6.7782 3.5956 0.75 
 172 339.003660 33.964275 6.6990 3.2921 0.40 
 173 338.998930 33.973911 6.7782 3.1477 0.00 
 174 338.972810 33.965225 6.7782 3.3890 0.45 
 175 338.993800 33.982628 6.6990 3.8232 1.30 
 176 338.993260 33.958942 6.7782 3.8018 1.15 
 177 338.999270 33.961021 6.6990 3.4469 0.60 
 178 338.982450 33.959747 6.6990 3.0299 0.00 
 179 338.994810 33.982788 6.6021 3.1520 0.35 
 180 339.011410 33.976124 6.6021 3.7808 1.50 
 181 338.992100 33.984295 6.4771 3.4110 0.70 
 182 338.981540 33.963070 6.7782 4.0077 1.55 
 183 338.975460 33.954781 7.9590 4.4567 0.00 
 184 338.996950 33.979095 6.6990 3.2468 0.35 
 185 338.996860 33.940357 6.6990 3.4758 0.75 
 186 338.994660 33.959812 6.6021 3.4714 0.95 
 187 338.991610 33.983150 6.8451 3.2438 0.00 
 188 339.019560 33.962608 6.8451 3.9644 1.30 
 189 339.005580 33.980816 6.6990 3.8193 1.35 
 190 338.982940 33.965031 7.7559 4.2773 0.00 
 191 338.993230 33.947205 6.6990 3.1686 0.15 
 192 338.992800 33.979988 7.6435 4.2506 0.15 
 193 339.000310 33.963131 6.6990 3.2786 0.40 
 194 339.001890 33.965057 6.6990 3.2020 0.25 
 195 338.992130 33.960358 6.7782 3.3607 0.45 
 196 338.991150 33.979259 7.6721 4.3577 0.30 
 197 338.992920 33.982319 6.9031 3.9801 1.15 
 198 338.981320 33.961357 6.6990 3.2710 0.40 
 199 339.009580 33.966148 7.4472 3.9889 0.00 
 200 338.993070 33.980198 7.6232 4.5133 0.65 
 201 338.999540 33.962463 6.6990 4.0484 1.70 
 202 339.016390 33.972507 8.0086 4.9427 0.80 
 203 338.997680 33.974091 6.8451 3.5365 0.50 
 204 338.999300 33.967834 6.6990 4.0215 1.70 
 205 339.020780 33.977859 7.6232 4.1239 0.00 
 206 339.025390 33.974640 8.1072 4.5916 0.00 
 207 338.984380 33.970440 6.6990 4.0172 1.70 
 208 338.979340 33.953026 6.9542 4.2256 1.40 
 209 338.991390 33.982822 6.6990 3.8003 1.35 
 210 338.992520 33.979744 7.9085 4.3704 0.00 
 211 338.977260 33.954449 6.7782 3.5044 0.70 
 212 338.976720 33.954918 6.4771 2.9139 0.00 
 213 338.990690 33.983727 6.6021 3.8475 1.70 
 214 338.991300 33.970055 7.0000 3.7057 0.35 
 215 338.988710 33.970360 6.9031 3.8028 0.90 
 216 338.984470 33.952351 6.9031 3.7917 0.85 
 217 338.993470 33.980663 6.6990 3.0710 0.05 
 218 339.000460 33.968548 8.0569 4.4815 0.00 
 219 338.994810 33.982868 6.9031 3.4353 0.25 
 220 338.993960 33.981213 7.7324 4.1925 0.00 
 221 338.980320 33.950424 6.6021 3.6997 1.50 
 222 338.995570 33.970753 8.4594 5.0017 0.00 
 223 339.015170 33.972542 8.2095 4.8897 0.40 
 224 339.026250 33.973602 7.8573 4.2956 0.00 
 225 338.981660 33.962383 7.8573 4.3021 0.00 
 226 338.991550 33.981377 6.8451 3.1155 0.00 
 227 338.998200 33.974327 6.6990 2.9733 0.00 
 228 338.991460 33.982376 6.6021 3.4004 1.00 
 229 338.991730 33.948250 6.8451 3.5653 0.70 
 230 338.984620 33.970707 6.6990 3.8309 1.45 
 231 338.992370 33.961578 8.1584 4.5845 0.00 
 232 338.995510 33.972408 6.6990 2.9603 0.00 
 233 338.993560 33.980690 6.6021 3.4300 1.00 
 234 338.985690 33.972443 6.6021 2.8241 0.00 
 235 339.002840 33.964985 8.1072 4.5817 0.10 
 236 338.996220 33.953369 6.6990 3.1601 0.30 
 237 339.000180 33.952217 6.7782 3.2936 0.45 
 238 339.003080 33.943775 6.6990 3.3656 0.70 
 239 338.997620 33.972359 6.0000 3.2473 0.60 
 240 338.999880 33.967712 8.2577 4.7014 0.00 
 241 338.990910 33.980267 6.6990 3.2254 0.40 
 242 339.010250 33.980434 6.6990 2.9633 0.00 
 243 338.998900 33.974255 8.6096 5.1517 0.00 
 244 338.974950 33.953999 6.6990 3.6415 1.15 
 245 338.981690 33.960110 6.6990 3.1518 0.30 
 246 338.995730 33.980347 8.2577 4.6844 0.00 
 247 338.995120 33.983768 6.6990 3.3431 0.65 
 248 338.997650 33.954693 8.0086 4.6646 0.45 
 249 338.994320 33.953365 6.6021 3.1716 0.60 
 250 338.997130 33.959694 8.0569 4.4920 0.05 
 251 339.001770 33.984684 8.0569 4.4898 0.05 
 252 338.981660 33.960049 6.6990 3.2986 0.60 
 253 338.997190 33.959976 7.4150 4.0944 0.40 
 254 339.020020 33.966034 6.9031 3.2065 0.00 
 255 338.984770 33.952576 6.6990 3.2631 0.55 
 256 338.995940 33.959454 7.5051 4.5436 1.05 
 257 339.001340 33.965111 8.0569 4.4573 0.00 
 258 338.995000 33.974918 6.6021 3.1007 0.55 
 259 339.001500 33.968075 7.9085 4.4605 0.30 
 260 338.990600 33.983688 6.6990 3.3893 0.75 
 261 338.999820 33.963013 6.7782 3.9606 1.65 
 262 338.972810 33.954746 6.9031 3.5711 0.65 
 263 338.992800 33.972279 6.7782 3.1729 0.25 
 264 338.991520 33.982510 6.6990 2.8973 0.00 
 265 339.002230 33.965923 7.5051 3.9262 0.00 
 266 338.976990 33.959003 6.7782 3.3368 0.60 
 267 338.992950 33.961899 6.7782 3.4721 0.75 
 268 338.999940 33.974689 6.4771 3.2281 0.70 
 269 338.987060 33.974216 7.9085 4.2759 0.00 
 270 338.995910 33.960175 6.6990 3.2680 0.60 
 271 338.986510 33.960842 6.6990 3.8354 1.60 
 272 339.001830 33.966518 7.4771 4.6072 1.25 
 273 338.983370 33.967804 7.4472 4.5561 1.20 
 274 338.997340 33.959480 7.6990 4.5189 0.75 
 275 338.996610 33.975887 6.6990 2.9371 0.00 
 276 338.987670 33.968296 8.8597 5.9856 1.10 
 277 338.987150 33.955528 6.6990 3.7147 1.35 
 278 338.991820 33.981766 6.6021 3.7479 1.70 
 279 338.986390 33.962219 7.4771 4.4870 1.05 
 280 338.990510 33.983658 6.7782 3.1086 0.20 
 281 339.000060 33.967617 8.2577 4.6336 0.00 
 282 339.000090 33.985146 8.0569 4.4653 0.10 
 283 338.995420 33.959793 6.8451 3.5041 0.75 
 284 338.975220 33.953941 6.0000 2.8659 0.10 
 285 338.989530 33.977337 6.9542 3.5858 0.45 
 286 338.980500 33.953400 7.9085 4.6616 0.70 
 287 338.997440 33.970276 7.8573 4.2113 0.00 
 288 338.993230 33.959553 6.4771 3.7319 1.55 
 289 338.995700 33.964367 6.6021 3.5784 1.45 
 290 338.992280 33.983795 6.6021 3.6713 1.60 
 291 338.998540 33.966656 8.2577 4.6204 0.00 
 292 338.998080 33.975410 7.3010 3.9155 0.35 
 293 338.990880 33.970718 7.5563 3.9370 0.00 
 294 338.989720 33.979801 8.0569 4.4327 0.05 
 295 338.981810 33.968433 8.0569 4.4056 0.00 
 296 338.998140 33.967148 8.1584 4.5045 0.00 
 297 338.992920 33.982666 8.0569 4.3780 0.00 
 298 339.013580 33.967396 6.6990 3.7536 1.45 
 299 338.975070 33.953686 6.9542 3.8051 0.90 
 300 338.989380 33.959839 6.8451 3.6868 1.10 
 301 338.991940 33.983730 6.7782 3.9195 1.70 
 302 338.995760 33.978786 7.3424 4.0260 0.50 
 303 338.985050 33.962418 6.6990 3.7433 1.45 
 304 338.996150 33.985027 6.6990 2.8669 0.00 
 305 338.996800 33.984528 6.6990 3.5758 1.15 
 306 338.996800 33.973148 6.8451 3.0579 0.00 
 307 338.977110 33.959965 6.7782 3.0813 0.20 
 308 338.999240 33.967976 6.6990 3.5012 1.05 
 309 338.995850 33.959450 8.0086 4.4868 0.25 
 310 338.981140 33.952812 7.0000 4.3615 1.70 
 311 338.992160 33.983288 6.6021 2.8180 0.15 
 312 339.001130 33.968872 8.1072 4.5771 0.25 
 313 338.999630 33.962101 8.0569 4.3726 0.00 
 314 338.998540 33.975559 6.6990 3.0995 0.35 
 315 338.997470 33.949814 6.7782 3.0929 0.25 
 316 338.995180 33.964024 8.1584 4.4917 0.00 
 317 338.997070 33.985237 7.5051 3.8688 0.00 
 318 339.000370 33.966042 6.0000 3.8429 1.70 
 319 338.975770 33.952881 6.6990 3.8526 1.70 
 320 338.999850 33.972542 6.6021 2.8248 0.15 
 321 338.993470 33.979919 8.1584 4.4881 0.00 
 322 339.020940 33.977768 7.3979 4.7512 1.70 
 323 338.994050 33.962021 6.0000 3.4479 1.10 
 324 338.994480 33.971054 7.9085 4.4283 0.35 
 325 338.994660 33.984013 6.6021 2.8429 0.20 
 326 339.000700 33.961452 8.5092 4.9140 0.00 
 327 338.992460 33.975250 8.6096 5.0855 0.05 
 328 339.014800 33.972797 6.6021 3.5534 1.45 
 329 339.020900 33.966362 8.5092 4.9227 0.00 
 330 338.995210 33.951530 8.8096 6.1418 1.55 
 331 338.984560 33.970699 7.8573 4.5387 0.65 
 332 338.994960 33.971527 6.6990 3.2277 0.65 
 333 339.001770 33.965328 6.6990 2.9213 0.10 
 334 339.002080 33.968208 6.6990 3.5117 1.10 
 335 338.996520 33.977177 7.0000 4.1809 1.50 
 336 338.983920 33.971783 8.1072 4.4129 0.00 
 337 338.985200 33.970837 7.5051 3.8654 0.00 
 338 338.999020 33.972866 6.4771 3.1165 0.60 
 339 338.991000 33.955933 6.9542 3.6158 0.60 
 340 338.988280 33.960270 8.0569 4.3372 0.00 
 341 339.004030 33.985508 9.0000 5.7934 0.60 
 342 338.987580 33.960606 7.8573 4.1618 0.00 
 343 338.995300 33.959614 6.6990 3.2032 0.60 
 344 338.984710 33.966530 8.9096 6.0294 1.20 
 345 339.001590 33.966118 6.7782 3.4213 0.85 
 346 338.981050 33.959824 6.6021 2.9637 0.45 
 347 338.985470 33.952591 6.6990 3.2471 0.65 
 348 339.005920 33.974281 6.9031 3.3266 0.35 
 349 338.996730 33.985294 6.9031 3.4947 0.65 
 350 338.983060 33.964306 8.0569 4.3564 0.00 
 351 338.990910 33.982029 6.8451 3.2544 0.40 
 352 338.975800 33.952446 6.6021 3.5704 1.50 
 353 339.001830 33.967690 6.6990 3.8104 1.65 
 354 339.020360 33.976849 8.2577 4.5485 0.00 
 355 338.995610 33.978504 8.3096 4.6474 0.05 
 356 338.993770 33.970749 8.6096 5.0212 0.00 
 357 339.020900 33.977749 8.1072 4.5559 0.30 
 358 339.000060 33.968327 8.1584 4.4682 0.05 
 359 339.001280 33.968018 8.0569 4.3409 0.00 
 360 338.984010 33.968948 7.5563 3.8799 0.00 
 361 338.987340 33.967751 9.0199 5.8386 0.70 
 362 338.997040 33.959881 7.5051 4.0633 0.40 
 363 338.994260 33.953449 6.6990 3.2029 0.60 
 364 339.001070 33.963264 8.1072 4.7795 0.70 
 365 339.022340 33.973846 8.3096 4.5952 0.00 
 366 338.999510 33.968552 8.1584 4.4411 0.00 
 367 338.981750 33.970051 8.0569 4.3191 0.00 
 368 338.986600 33.952808 8.0569 4.3170 0.00 
 369 339.005280 33.974106 6.6990 3.0971 0.50 
 370 338.996150 33.981720 6.6990 2.8195 0.00 
 371 339.003330 33.965260 7.4472 3.8280 0.10 
 372 339.019410 33.965027 8.9096 5.8251 0.90 
 373 338.993100 33.980831 7.9085 4.1875 0.00 
 374 338.993190 33.982235 6.6990 3.3591 0.95 
 375 339.000850 33.968250 6.9031 3.2423 0.25 
 376 338.982270 33.959621 6.7782 3.6498 1.30 
 377 338.971920 33.955112 6.7782 3.6777 1.40 
 378 338.997070 33.984852 6.6021 3.6809 1.70 
 379 338.986270 33.959480 6.7782 3.3470 0.80 
 380 338.983000 33.965935 8.9600 6.1399 1.35 
 381 338.995270 33.948738 8.2095 4.6004 0.20 
 382 338.990360 33.979958 6.7782 3.2482 0.60 
 383 338.995730 33.979626 7.9590 4.2205 0.00 
 384 338.984190 33.969856 7.6232 4.3939 0.85 
 385 339.013610 33.977272 8.8597 6.2106 1.65 
 386 338.995210 33.983761 6.6990 3.1857 0.65 
 387 338.990230 33.983768 6.6990 3.8193 1.70 
 388 338.997340 33.985577 6.7782 3.4791 1.05 
 389 338.999690 33.962158 8.0569 4.2752 0.00 
 390 338.991420 33.983360 6.0000 2.8429 0.25 
 391 339.001710 33.977257 7.3010 4.4746 1.50 
 392 338.997280 33.974480 7.9085 4.4488 0.50 
 393 339.008940 33.959946 6.6990 3.0747 0.45 
 394 338.979250 33.953842 6.6021 3.3426 1.20 
 395 338.995210 33.979649 7.8573 4.1239 0.00 
 396 338.996220 33.984631 7.8573 4.4317 0.55 
 397 339.022580 33.965370 6.6990 3.7878 1.70 
 398 338.973020 33.952988 9.0599 5.7074 0.45 
 399 338.984470 33.973686 8.2577 4.5327 0.00 
 400 338.996770 33.970608 7.7324 4.3229 0.55 
 401 339.029690 33.961159 6.6990 3.0129 0.35 
 402 338.989380 33.960327 6.6990 2.7937 0.00 
 403 338.985200 33.955620 6.6990 3.0434 0.35 
 404 338.991460 33.981754 6.6021 3.3939 1.30 
 405 338.996860 33.959862 7.7324 4.0056 0.00 
 406 339.005800 33.969662 6.7782 2.8713 0.00 
 407 339.014100 33.980324 6.6990 3.7735 1.70 
 408 339.019170 33.977169 7.9085 4.8437 1.20 
 409 339.004430 33.963234 6.6990 3.7822 1.65 
 410 338.996220 33.975620 7.5051 4.2300 0.75 
 411 338.998170 33.978859 6.8451 3.0456 0.10 
 412 339.000760 33.965488 8.6096 5.1798 0.30 
 413 338.998440 33.975559 6.9542 3.5284 0.55 
 414 339.014470 33.973495 8.6096 4.9880 0.00 
 415 338.976560 33.958046 6.6021 2.8959 0.40 
 416 339.028020 33.958870 7.8062 4.1752 0.20 
 417 338.987950 33.955307 6.9031 3.3306 0.50 
 418 339.007720 33.960121 6.6990 3.0555 0.45 
 419 338.998200 33.973236 7.4150 3.9934 0.50 
 420 338.991940 33.981941 6.8451 3.1405 0.30 
 421 339.023100 33.960457 6.9031 3.2176 0.25 
 422 338.998540 33.960178 6.7782 3.2919 0.75 
 423 338.975490 33.952599 6.6021 3.5926 1.70 
 424 338.998290 33.985622 8.1072 4.3545 0.00 
 425 338.985990 33.971405 6.9031 3.5416 0.85 
 426 338.984220 33.964542 8.1584 4.4225 0.05 
 427 338.997920 33.972656 8.3598 4.6228 0.00 
 428 338.996120 33.978985 6.9031 3.3382 0.50 
 429 338.997920 33.973850 6.6990 3.1954 0.70 
 430 338.985260 33.952148 6.4771 3.4051 1.25 
 431 338.996370 33.982780 6.6990 2.8932 0.20 
 432 339.006100 33.968864 6.4771 3.2047 0.90 
 433 339.001010 33.966232 6.4771 3.5383 1.45 
 434 338.987580 33.960480 8.2577 4.5124 0.00 
 435 339.004520 33.968674 6.8451 3.1401 0.30 
 436 339.012450 33.980724 8.3096 4.5985 0.05 
 437 338.993260 33.947559 6.6990 3.7482 1.70 
 438 338.984100 33.973610 8.4099 4.6933 0.00 
 439 338.999940 33.967598 8.2577 4.5180 0.00 
 440 339.002110 33.973019 8.6599 5.8546 1.50 
 441 338.978030 33.953884 7.8062 4.5148 0.85 
 442 338.997920 33.975491 6.6021 3.5048 1.55 
 443 339.014070 33.962616 6.6990 3.3570 1.00 
 444 339.014800 33.968433 7.5051 3.7579 0.00 
 445 338.995390 33.978439 7.8573 4.1129 0.05 
 446 338.996920 33.959438 8.0569 4.2785 0.00 
 447 338.993500 33.981575 6.7782 3.2942 0.75 
 448 338.998230 33.977123 8.6599 5.3871 0.65 
 449 338.987180 33.961174 6.6990 3.6259 1.50 
 450 338.977050 33.968094 6.6021 3.2538 1.05 
 451 338.975560 33.954460 6.9542 3.7849 1.15 
 452 338.985780 33.952213 6.6990 3.7181 1.70 
 453 338.994450 33.973980 8.4099 4.6818 0.00 
 454 339.030360 33.961838 8.4099 4.7007 0.00 
 455 338.988710 33.983006 6.9031 3.0570 0.05 
 456 338.999570 33.971722 7.7324 3.9426 0.00 
 457 338.985530 33.952213 6.4771 3.6256 1.65 
 458 338.998410 33.967548 8.0569 4.2269 0.00 
 459 338.997560 33.974331 6.8451 2.9097 0.00 
 460 338.980530 33.955261 6.6021 3.4082 1.40 
 461 339.004610 33.977470 6.6990 3.7516 1.70 
 462 338.992770 33.972614 6.6021 2.8074 0.35 
 463 338.995700 33.967148 8.3096 4.5376 0.00 
 464 339.000370 33.966320 6.0000 3.6785 1.70 
 465 338.997800 33.953114 6.9542 3.7291 1.00 
 466 339.001250 33.965546 8.1584 4.5840 0.40 
 467 338.991760 33.974873 8.5092 4.8944 0.15 
 468 338.992890 33.958580 6.0000 3.6642 1.70 
 469 338.997040 33.985546 6.8451 3.3864 0.80 
 470 338.998170 33.959545 6.0000 3.5082 1.50 
 471 338.991580 33.970757 7.3010 3.9588 0.70 
 472 338.996430 33.975624 6.8451 2.9470 0.00 
 473 338.979310 33.953892 8.2577 4.4708 0.00 
 474 338.981320 33.965836 6.3010 3.6860 1.70 
 475 338.995390 33.959908 7.4150 3.9471 0.50 
 476 338.982450 33.958370 8.9600 5.6606 0.65 
 477 339.004120 33.976994 6.6990 3.0612 0.55 
 478 339.006770 33.940056 7.5563 4.1496 0.65 
 479 338.990260 33.983639 6.8451 3.0793 0.25 
 480 338.996580 33.953854 6.6990 2.9467 0.30 
 481 339.000370 33.968128 7.8573 4.0478 0.00 
 482 338.990750 33.960075 6.6990 2.7514 0.05 
 483 339.025700 33.960499 8.6096 4.9189 0.00 
 484 339.008030 33.971676 7.7324 3.9719 0.05 
 485 339.018430 33.965847 7.0414 4.0774 1.40 
 486 338.976070 33.956638 8.0086 4.2132 0.05 
 487 338.996460 33.984402 6.6990 3.1036 0.65 
 488 338.980470 33.953266 6.4771 3.3921 1.30 
 489 339.006650 33.943161 6.9542 4.1044 1.70 
 490 339.000400 33.964298 7.7324 3.9197 0.00 
 491 338.989110 33.979595 8.6096 5.0967 0.30 
 492 339.026000 33.961575 8.4099 4.6392 0.00 
 493 338.992980 33.958923 6.6021 3.1996 1.10 
 494 338.976470 33.956894 8.8597 5.6424 0.80 
 495 338.988490 33.970474 7.4771 4.1166 0.70 
 496 338.985870 33.972824 6.6990 3.2591 0.90 
 497 338.984860 33.973858 8.2577 4.4232 0.00 
 498 338.982360 33.960445 6.4771 3.0088 0.65 
 499 338.990780 33.954250 7.4771 3.7535 0.10 
 500 338.981720 33.961960 7.4314 3.7952 0.25 
 501 338.991550 33.981773 6.6990 3.5572 1.45 
 502 338.991490 33.959854 6.3010 3.1124 0.85 
 503 338.990880 33.947540 7.7160 4.6187 1.25 
 504 338.993410 33.961330 6.6990 3.4090 1.15 
 505 339.000030 33.968716 6.0000 3.5149 1.55 
 506 339.015010 33.977962 8.3598 5.4631 1.65 
 507 338.999080 33.952602 6.6990 3.1893 0.75 
 508 339.002440 33.937969 6.9542 4.0322 1.55 
 509 339.003450 33.982159 7.5051 4.0628 0.60 
 510 338.986630 33.961025 6.9542 4.1011 1.70 
 511 338.990510 33.978390 6.7782 3.2783 0.85 
 512 339.001920 33.984642 6.6021 3.0639 0.90 
 513 338.999690 33.974285 6.9542 3.4662 0.60 
 514 338.998200 33.981335 6.9031 3.0162 0.05 
 515 339.020780 33.977673 8.0569 4.5484 0.60 
 516 339.002080 33.967804 7.6721 4.4144 1.00 
 517 338.981200 33.959682 6.9031 3.7114 1.30 
 518 338.981660 33.966770 9.0599 5.3847 0.05 
 519 339.009740 33.970390 8.5599 4.8510 0.00 
 520 338.990840 33.983440 6.9542 3.2665 0.25 
 521 338.985230 33.966789 8.3598 4.5668 0.05 
 522 338.996000 33.983250 6.9542 3.6727 1.00 
 523 338.997680 33.956528 7.5051 3.7011 0.00 
 524 339.000580 33.985062 8.6096 5.1016 0.30 
 525 339.001400 33.967777 6.6990 2.9253 0.40 
 526 339.025880 33.971546 7.7160 4.6719 1.35 
 527 338.988620 33.951874 6.9542 3.8846 1.45 
 528 338.998410 33.951542 6.6990 3.0768 0.60 
 529 338.992370 33.958912 8.9096 5.5407 0.60 
 530 338.997710 33.969936 7.9085 4.4024 0.60 
 531 338.997070 33.970085 6.7782 3.3431 1.00 
 532 339.001950 33.966396 7.0000 4.1562 1.70 
 533 339.005890 33.980686 8.1584 4.3059 0.00 
 534 339.001560 33.965031 6.9542 3.2196 0.20 
 535 338.998350 33.951279 6.6990 2.9760 0.40 
 536 338.992190 33.947689 8.5599 4.8606 0.10 
 537 338.995940 33.939201 8.0086 4.6487 0.90 
 538 338.980900 33.953533 8.0569 4.1590 0.00 
 539 338.997440 33.985653 6.6021 3.1228 1.00 
 540 338.999020 33.985802 8.2577 4.3926 0.00 
 541 338.997190 33.971123 8.0569 4.4672 0.50 
 542 339.001460 33.966206 8.0569 4.1663 0.00 
 543 338.990420 33.978588 6.7782 2.8551 0.15 
 544 338.996950 33.985203 7.5563 4.2391 0.90 
 545 338.991970 33.947582 6.0000 3.6241 1.70 
 546 338.980870 33.963009 6.6021 3.1612 1.10 
 547 339.014400 33.965469 7.8573 3.9967 0.00 
 548 338.997410 33.959873 8.0569 4.3174 0.25 
 549 339.003360 33.983425 7.9085 4.0646 0.05 
 550 338.992460 33.950970 8.0086 4.3925 0.45 
 551 338.987150 33.961029 6.4771 3.3984 1.40 
 552 338.998440 33.974270 7.9085 4.0461 0.00 
 553 338.989750 33.962715 7.8573 4.6552 1.15 
 554 338.990880 33.959740 7.6435 4.4347 1.10 
 555 338.988980 33.976955 6.6990 3.4994 1.45 
 556 338.984830 33.962269 6.6021 3.4774 1.65 
 557 338.999820 33.985340 6.6990 3.5293 1.45 
 558 338.999240 33.960766 7.9085 4.0459 0.00 
 559 338.996400 33.983391 7.3424 3.5189 0.00 
 560 338.975680 33.952503 6.6021 3.3134 1.45 
 561 338.986390 33.960945 7.9590 4.4250 0.60 
 562 338.998690 33.976200 8.6599 5.1600 0.40 
 563 338.989690 33.980221 8.1584 4.3050 0.05 
 564 338.999540 33.974125 7.8062 4.5710 1.15 
 565 338.997440 33.954597 8.0569 4.2040 0.00 
 566 338.980990 33.952713 8.1072 4.2459 0.00 
 567 339.003170 33.984215 7.0000 3.6557 0.85 
 568 338.993260 33.953278 6.6990 3.1671 0.90 
 569 338.998500 33.967552 8.1584 4.5663 0.50 
 570 339.001920 33.968410 8.2095 4.6739 0.60 
 571 338.996770 33.959282 8.7597 5.2438 0.40 
 572 339.021270 33.976658 6.7782 3.4547 1.25 
 573 338.988490 33.964844 8.5092 5.6362 1.70 
 574 339.000760 33.964027 6.6990 3.4586 1.35 
 575 338.998440 33.970531 8.0569 4.2114 0.00 
 576 338.993350 33.980488 7.7160 4.1919 0.60 
 577 338.993710 33.970196 8.0086 4.5142 0.70 
 578 338.990630 33.978817 7.5563 3.8690 0.30 
 579 338.999180 33.985912 6.6990 3.2515 1.00 
 580 338.993800 33.983978 8.6096 4.8320 0.00 
 581 339.025020 33.972099 8.2095 4.3163 0.00 
 582 339.000670 33.964077 8.2577 4.3858 0.00 
 583 338.997070 33.975739 7.9085 4.0630 0.10 
 584 338.991970 33.983166 8.0569 4.1793 0.00 
 585 338.977510 33.951031 6.6990 3.5949 1.60 
 586 338.991060 33.947472 8.0569 4.1303 0.00 
 587 339.002440 33.938129 7.0414 3.7814 1.05 
 588 338.994570 33.971752 6.6990 2.9651 0.50 
 589 339.000370 33.950397 6.7782 2.7327 0.00 
 590 338.989560 33.962692 8.2577 4.3465 0.00 
 591 338.993800 33.968712 9.8600 6.2328 0.00 
 592 338.990660 33.983448 7.8573 4.4452 0.85 
 593 338.984590 33.970905 8.1072 4.2157 0.00 
 594 339.022090 33.976643 8.0569 4.3103 0.30 
 595 338.987950 33.960377 6.6990 3.5708 1.60 
 596 339.005400 33.969349 6.6990 3.1968 0.95 
 597 338.997800 33.959850 8.2577 4.3770 0.00 
 598 338.993960 33.982849 8.6599 5.2474 0.60 
 599 338.993530 33.947144 6.7782 3.5469 1.45 
 600 339.012660 33.960453 6.6990 2.7083 0.10 
 601 338.977660 33.954685 6.6021 3.3719 1.55 
 602 338.983180 33.953903 8.9096 5.5352 0.70 
 603 338.975950 33.952389 6.7782 3.1861 0.85 
 604 338.998110 33.974236 6.6990 3.2084 0.95 
 605 338.990720 33.954170 6.4771 3.5936 1.70 
 606 339.000120 33.967876 8.1072 4.5570 0.65 
 607 339.010590 33.979000 7.4150 4.5318 1.70 
 608 338.991390 33.982456 6.9031 2.8838 0.00 
 609 339.003300 33.963875 8.2577 4.3368 0.00 
 610 338.997770 33.974049 6.8451 3.7428 1.65 
 611 338.992490 33.974773 8.6096 4.8326 0.00 
 612 339.002010 33.964481 7.0000 4.1155 1.70 
 613 338.995790 33.984718 6.4771 3.2044 1.10 
 614 338.996370 33.948250 6.6990 3.2213 1.00 
 615 338.985110 33.972717 7.9085 3.9776 0.00 
 616 338.998050 33.973873 8.0569 4.1538 0.00 
 617 338.997440 33.977711 6.0000 3.1977 1.15 
 618 338.991520 33.959816 6.4771 3.0387 0.90 
 619 339.012700 33.964714 8.6599 5.8119 1.70 
 620 338.991150 33.980164 6.0000 3.5199 1.70 
 621 338.994450 33.967896 8.1584 5.1879 1.70 
 622 338.999420 33.971603 7.8062 4.2516 0.65 
 623 338.977910 33.966068 8.0569 4.5415 0.75 
 624 338.984380 33.953011 6.6990 3.5209 1.50 
 625 338.993230 33.963341 7.8573 4.4409 0.90 
 626 339.025540 33.963634 8.0086 4.2688 0.35 
 627 339.019620 33.962570 6.9542 3.9618 1.60 
 628 339.023010 33.965214 6.9542 3.2832 0.45 
 629 338.986270 33.960983 7.5051 3.6207 0.00 
 630 338.987090 33.961014 8.4594 4.5879 0.00 
 631 338.989690 33.961994 6.6990 3.5867 1.70 
 632 338.996340 33.981888 8.6096 5.4742 1.20 
 633 339.020600 33.977512 6.6990 3.6340 1.70 
 634 338.997280 33.959648 7.8573 4.3866 0.80 
 635 338.985750 33.952389 6.6990 2.6000 0.00 
 636 338.998500 33.960285 8.4099 4.5057 0.00 
 637 338.996830 33.975780 8.0569 4.1116 0.00 
 638 338.984990 33.963737 8.4594 5.4530 1.55 
 639 338.999940 33.963230 8.3096 4.3896 0.00 
 640 339.000670 33.984264 6.8451 2.7615 0.00 
 641 338.983340 33.973190 7.3617 3.6939 0.40 
 642 338.996150 33.985207 6.6990 3.5130 1.55 
 643 339.003080 33.967262 6.8451 3.0737 0.50 
 644 339.000820 33.973164 8.1072 4.1923 0.00 
 645 338.973210 33.955803 8.9600 5.5126 0.60 
 646 339.003110 33.988316 7.7559 4.3337 0.90 
 647 338.980560 33.956512 7.7324 4.1547 0.60 
 648 338.996980 33.984489 7.7324 3.8072 0.00 
 649 338.997860 33.982800 8.0569 4.1115 0.00 
 650 339.004850 33.964024 7.0000 4.1116 1.70 
 651 338.999540 33.939690 6.9542 3.0564 0.10 
 652 338.995670 33.975918 8.6096 4.7969 0.05 
 653 338.989140 33.978569 8.4099 4.5333 0.00 
 654 339.015620 33.961662 9.0599 5.3827 0.25 
 655 338.989590 33.977528 6.3010 3.2594 1.30 
 656 338.984040 33.968487 6.6990 3.5508 1.65 
 657 338.993190 33.958759 7.3979 3.7560 0.45 
 658 338.993840 33.983936 8.5599 4.7512 0.05 
 659 339.000520 33.967133 8.1072 4.1529 0.00 
 660 338.977810 33.963394 7.3010 3.6850 0.50 
 661 338.997650 33.961521 7.9085 4.5555 1.05 
 662 338.982420 33.958675 6.6021 3.0073 0.95 
 663 338.997710 33.975098 8.0569 4.0899 0.00 
 664 338.990140 33.979607 7.0000 3.8383 1.35 
 665 338.989590 33.983612 6.4771 3.1467 1.15 
 666 338.994140 33.959496 8.3096 4.3904 0.00 
 667 338.988100 33.950756 6.6021 3.4392 1.70 
 668 339.000240 33.951176 7.0000 3.0599 0.00 
 669 338.983370 33.972015 6.6990 3.0187 0.75 
 670 338.999210 33.967552 8.0086 4.3483 0.55 
 671 338.997310 33.981445 6.0000 3.4634 1.65 
 672 338.994780 33.947689 6.7782 3.4089 1.35 
 673 338.997830 33.979626 6.6990 3.1769 0.95 
 674 338.992800 33.952133 6.7782 2.6333 0.00 
 675 338.997560 33.974434 8.0086 4.1006 0.10 
 676 339.005800 33.974327 8.1584 4.1909 0.00 
 677 338.996340 33.979576 7.4771 3.6812 0.20 
 678 338.997190 33.984734 8.6599 5.0040 0.30 
 679 338.994750 33.964806 8.8096 5.9337 1.70 
 680 338.992920 33.975887 8.6599 4.8638 0.10 
 681 338.978820 33.967213 8.9600 5.8317 1.20 
 682 339.004640 33.964127 8.2577 4.3189 0.00 
 683 338.975520 33.952641 6.3010 3.4331 1.70 
 684 338.996640 33.984570 8.0569 4.1113 0.00 
 685 339.024870 33.960781 6.6021 3.1029 1.20 
 686 338.981690 33.959908 6.8451 3.6703 1.65 
 687 338.991000 33.971897 8.6096 4.7368 0.00 
 688 338.999330 33.972469 6.4771 3.5020 1.70 
 689 338.976040 33.955006 6.9031 2.9596 0.20 
 690 338.979980 33.955261 6.9031 2.8654 0.05 
 691 339.001740 33.968342 7.8062 4.6361 1.40 
 692 339.011230 33.977936 8.6599 4.8925 0.10 
 693 338.994290 33.978149 7.6232 4.0234 0.60 
 694 338.997890 33.985653 7.9085 4.4402 0.90 
 695 338.982180 33.965233 9.0099 5.1250 0.00 
 696 339.014800 33.972733 7.9590 4.9277 1.70 
 697 338.991670 33.974876 8.6096 4.9020 0.25 
 698 338.984410 33.970284 7.9590 4.1986 0.40 
 699 339.012270 33.961636 7.3010 3.9753 1.05 
 700 338.987920 33.955200 8.3096 4.3612 0.00 
 701 338.982150 33.962822 6.6990 3.5790 1.70 
 702 339.002500 33.961277 8.6096 4.7436 0.00 
 703 338.996770 33.984459 8.0569 4.0589 0.00 
 704 339.012970 33.964321 6.9031 2.7980 0.00 
 705 339.003300 33.965096 7.9590 4.6965 1.30 
 706 338.999330 33.968029 6.8451 3.5193 1.40 
 707 339.011290 33.966644 8.4594 4.5595 0.00 
 708 338.998110 33.973701 7.8062 4.3915 1.00 
 709 338.988040 33.960472 8.4594 4.5152 0.00 
 710 338.983550 33.947018 8.6599 5.7795 1.70 
 711 338.991300 33.983418 6.0000 3.4100 1.70 
 712 338.981780 33.961681 8.0569 4.0562 0.00 
 713 338.984680 33.972713 8.0569 4.0372 0.00 
 714 338.998440 33.975365 7.6990 4.4078 1.20 
 715 339.025300 33.962025 8.6096 5.2570 0.85 
 716 339.001250 33.965118 8.1584 4.1643 0.00 
 717 338.992400 33.960293 8.5599 4.6830 0.00 
 718 338.997410 33.959721 8.2095 4.3518 0.25 
 719 338.993190 33.947807 6.6021 3.3919 1.70 
 720 339.001130 33.984943 6.9542 3.0683 0.20 
 721 338.986360 33.970821 9.1099 5.1530 0.00 
 722 339.000030 33.968124 7.7324 4.2076 0.80 
 723 339.013180 33.978111 9.0099 5.6305 0.85 
 724 338.992710 33.958549 7.0000 4.0417 1.70 
 725 338.991910 33.985802 8.5092 4.8401 0.45 
 726 339.010890 33.959366 7.2553 4.3152 1.70 
 727 339.001620 33.968048 8.2577 4.2474 0.00 
 728 338.989260 33.961868 6.0000 3.5207 1.70 
 729 339.006410 33.963696 6.6990 3.4110 1.55 
 730 339.016820 33.960011 6.9542 3.7890 1.50 
 731 338.982390 33.959419 8.1584 4.7878 1.15 
 732 338.995300 33.983070 8.2095 4.1979 0.00 
 733 339.000580 33.968208 6.0000 3.5393 1.70 
 734 338.983550 33.968033 8.6096 4.7728 0.10 
 735 338.982090 33.962917 8.1584 4.1421 0.00 
 736 338.994110 33.983070 8.5599 4.6306 0.00 
 737 338.989900 33.978458 7.9590 3.9309 0.00 
 738 338.988460 33.978394 8.0569 4.0135 0.00 
 739 338.998440 33.975655 6.6990 3.5510 1.70 
 740 338.983220 33.955276 7.9085 3.9089 0.05 
 741 338.990360 33.969719 8.5092 4.5755 0.00 
 742 338.981350 33.970867 6.9031 2.7949 0.00 
 743 338.989290 33.962757 8.2577 4.2967 0.10 
 744 339.021760 33.973759 8.3598 4.3811 0.05 
 745 338.982120 33.960430 7.3979 3.8764 0.80 
 746 339.011750 33.967388 6.6990 3.4913 1.70 
 747 338.994350 33.982960 8.4594 4.6477 0.30 
 748 338.998080 33.954731 6.7782 2.5945 0.00 
 749 338.999760 33.972874 6.4771 3.3585 1.60 
 750 338.994780 33.982937 6.0000 3.2531 1.45 
 751 339.002200 33.982365 6.6990 3.5350 1.70 
 752 339.024350 33.968155 7.4150 4.2652 1.45 
 753 339.013790 33.979729 9.1099 5.6823 0.80 
 754 338.982940 33.963699 8.7597 5.7704 1.65 
 755 338.995670 33.970818 8.2095 4.4045 0.40 
 756 338.991520 33.979858 6.7782 3.5034 1.60 
 757 338.980160 33.963539 8.2095 4.1633 0.00 
 758 338.995790 33.977058 6.6990 3.4857 1.65 
 759 338.998990 33.986015 6.6990 3.2571 1.30 
 760 338.989110 33.978455 8.3598 4.3857 0.00 
 761 338.976720 33.953850 6.6990 3.4998 1.70 
 762 339.019470 33.975422 8.6096 4.8683 0.30 
 763 338.991460 33.981930 6.6990 3.4541 1.60 
 764 338.979000 33.957382 8.3598 5.2606 1.65 
 765 338.991730 33.976070 8.6599 4.8027 0.10 
 766 338.996030 33.984989 7.8573 3.8212 0.00 
 767 339.000270 33.964031 7.9085 4.8493 1.70 
 768 339.012730 33.979259 8.6096 4.7072 0.00 
 769 338.998140 33.975174 8.4594 4.5336 0.00 
 770 339.029850 33.961113 6.8451 3.0758 0.65 
 771 338.981690 33.960354 8.0569 4.5214 0.90 
 772 339.001800 33.947392 7.3010 3.3062 0.00 
 773 338.998050 33.954662 7.5051 3.5997 0.15 
 774 338.998500 33.967705 6.6990 3.4935 1.70 
 775 338.988130 33.950832 7.6435 3.7855 0.30 
 776 339.028590 33.965569 7.6721 4.5259 1.55 
 777 338.992580 33.958584 6.6990 3.3395 1.40 
 778 339.002080 33.982273 8.5092 4.7324 0.35 
 779 338.984590 33.970318 7.7559 3.7210 0.00 
 780 339.030640 33.961040 8.3598 4.3536 0.00 
 781 338.993500 33.947544 6.6021 3.3367 1.70 
 782 338.982570 33.962582 8.1072 4.0774 0.05 
 783 339.008150 33.960060 7.2553 4.3128 1.70 
 784 338.976100 33.955257 8.0569 3.9942 0.00 
 785 339.022920 33.972546 7.5051 3.9341 0.75 
 786 338.999940 33.951965 6.8451 2.6471 0.00 
 787 338.996060 33.980850 8.0569 4.8483 1.50 
 788 339.000060 33.980186 8.6096 4.6902 0.00 
 789 339.026250 33.971546 8.5092 4.5370 0.00 
 790 338.984340 33.962753 8.0086 4.2816 0.60 
 791 338.994110 33.973679 8.6599 5.5574 1.45 
 792 338.990940 33.983231 6.9542 3.8912 1.70 
 793 339.007390 33.980537 8.6096 4.7481 0.15 
 794 338.991550 33.982098 6.0000 3.3917 1.70 
 795 338.992030 33.946514 8.0569 3.9926 0.00 
 796 339.010440 33.968422 8.1584 4.2009 0.20 
 797 338.981930 33.963997 8.8597 5.8946 1.65 
 798 338.990880 33.978828 7.8573 3.7924 0.00 
 799 338.986110 33.960556 6.9542 3.6026 1.25 
 800 338.991760 33.964092 8.3096 5.2286 1.70 
 801 338.999180 33.949429 6.7782 2.8622 0.45 
 802 338.995090 33.960110 8.1072 4.0459 0.00 
 803 339.006960 33.967667 7.4472 4.2273 1.40 
 804 339.000210 33.968178 8.3096 4.3052 0.00 
 805 338.988860 33.946842 6.6990 3.2035 1.30 
 806 338.995640 33.948490 6.6990 2.9918 0.85 
 807 338.993840 33.982841 8.0086 4.2201 0.50 
 808 338.987850 33.962749 8.9096 5.2181 0.45 
 809 338.984890 33.970699 9.1099 5.1559 0.00 
 810 338.999790 33.963188 6.9031 3.7677 1.70 
 811 338.996490 33.942226 8.0569 4.2871 0.55 
 812 338.985530 33.961815 7.8573 3.7757 0.00 
 813 338.985170 33.971584 8.2095 4.1307 0.00 
 814 338.996580 33.980484 6.9031 3.6952 1.65 
 815 338.976100 33.956718 8.2577 4.2295 0.10 
 816 338.995300 33.959908 7.4771 4.2058 1.30 
 817 338.998690 33.973835 8.0569 3.9510 0.00 
 818 338.995540 33.978539 8.1584 4.0743 0.00 
 819 339.026980 33.971390 8.5092 4.5121 0.00 
 820 339.005130 33.979042 8.3598 4.2971 0.00 
 821 339.002530 33.964981 8.1584 4.4761 0.70 
 822 338.994510 33.979721 8.4594 4.4563 0.05 
 823 339.014250 33.980640 8.1584 4.4755 0.70 
 824 338.998290 33.956974 8.3096 4.2503 0.00 
 825 338.998990 33.959839 8.4099 4.4091 0.00 
 826 338.993350 33.952961 6.7782 3.5301 1.70 
 827 339.004940 33.962872 8.0086 3.9145 0.00 
 828 338.997560 33.973038 8.6096 5.1327 0.80 
 829 339.000580 33.968399 8.0569 3.9628 0.00 
 830 338.996250 33.967052 8.4099 5.3286 1.70 
 831 338.993410 33.952965 6.7782 3.5201 1.70 
 832 338.995210 33.978455 7.9590 4.7114 1.50 
 833 338.989530 33.983540 7.9085 3.8121 0.00 
 834 338.988950 33.960052 6.9031 3.0689 0.60 
 835 338.975040 33.953461 6.4771 3.3291 1.70 
 836 339.002140 33.972019 7.8573 4.3484 1.00 
 837 338.991000 33.972218 8.3096 4.6163 0.65 
 838 339.003630 33.969769 6.6990 3.2314 1.35 
 839 339.001680 33.966438 6.0000 3.4798 1.70 
 840 338.997310 33.979156 8.6096 4.8244 0.25 
 841 338.992520 33.958637 6.6990 3.5148 1.70 
 842 338.999270 33.964954 7.9590 4.0247 0.30 
 843 338.991970 33.952843 6.6021 3.1031 1.35 
 844 338.982880 33.965557 8.6599 5.6507 1.70 
 845 339.029210 33.962269 8.4099 4.3577 0.00 
 846 338.995390 33.974426 8.3598 4.3462 0.00 
 847 338.976290 33.953953 8.0569 3.9892 0.00 
 848 339.000610 33.975433 8.0569 4.0081 0.10 
 849 338.993900 33.981728 7.5051 3.9782 0.90 
 850 338.992280 33.979092 6.9542 3.6026 1.30 
 851 338.981080 33.958721 8.9600 5.9831 1.65 
 852 338.990880 33.954220 6.4771 3.3529 1.70 
 853 339.002960 33.965317 8.1584 4.0480 0.00 
 854 339.008540 33.970356 7.7324 3.6331 0.00 
 855 339.011350 33.982304 8.6599 5.2407 0.80 
 856 338.998260 33.955898 8.6096 4.6803 0.00 
 857 338.998930 33.967720 8.2577 4.1667 0.00 
 858 339.011750 33.961094 8.5599 4.5619 0.00 
 859 339.009610 33.972050 8.6096 5.2121 0.95 
 860 339.015660 33.978313 8.8597 5.8149 1.60 
 861 338.976870 33.957890 7.9085 3.8009 0.00 
 862 338.979610 33.959194 8.9600 5.1738 0.30 
 863 339.001950 33.966282 6.7782 3.5012 1.70 
 864 338.993380 33.982555 6.6990 3.2042 1.30 
 865 338.998630 33.959904 8.5092 4.4961 0.00 
 866 338.983180 33.974014 8.9600 5.5797 1.05 
 867 338.989840 33.977039 7.3010 3.5236 0.50 
 868 339.016570 33.964157 8.5092 4.4942 0.00 
 869 338.996120 33.979370 6.9031 3.7184 1.70 
 870 338.985050 33.957500 9.1099 5.1647 0.05 
 871 338.979520 33.965252 9.1599 5.2821 0.10 
 872 338.990540 33.961834 6.0000 3.4189 1.70 
 873 338.996640 33.982662 8.6599 4.6635 0.00 
 874 338.975740 33.954449 7.2553 4.2275 1.70 
 875 338.999300 33.974266 8.3096 4.2638 0.10 
 876 338.997830 33.984646 8.6096 4.6155 0.00 
 877 338.998570 33.965031 8.8597 5.8586 1.70 
 878 339.003080 33.970741 6.6990 3.2637 1.45 
 879 339.020450 33.978065 8.3598 4.2831 0.00 
 880 338.975860 33.960194 9.1599 5.4677 0.45 
 881 338.998960 33.972748 6.0000 3.3920 1.70 
 882 339.011200 33.980236 7.8062 4.4307 1.30 
 883 338.994230 33.961388 8.3096 4.2991 0.00 
 884 338.987150 33.964085 9.2499 5.4006 0.15 
 885 339.025670 33.974335 6.4771 3.3274 1.70 
 886 338.985110 33.959438 9.0599 6.0972 1.70 
 887 338.973790 33.962727 8.1584 4.1131 0.15 
 888 338.983550 33.963261 8.7597 5.7628 1.70 
 889 339.006470 33.944553 8.6599 4.9075 0.40 
 890 338.979800 33.952744 8.2577 4.1207 0.00 
 891 339.002140 33.966488 8.2577 4.1556 0.00 
 892 339.002410 33.961769 8.5092 4.4915 0.00 
 893 338.976720 33.954498 8.0569 3.9071 0.00 
 894 338.996520 33.976498 8.6096 4.6407 0.05 
 895 338.990540 33.975510 8.5092 4.6360 0.30 
 896 338.983370 33.954796 7.8573 3.7477 0.00 
 897 338.981450 33.971085 9.1099 5.6367 0.95 
 898 339.004120 33.970215 8.0086 4.0088 0.25 
 899 338.988830 33.978180 6.9031 3.4142 1.25 
 900 339.000150 33.963249 8.2577 4.1515 0.00 
 901 339.000520 33.965164 6.6990 3.4349 1.70 
 902 338.996250 33.981022 8.1072 3.9963 0.00 
 903 338.996490 33.979973 8.3598 4.2999 0.00 
 904 339.027830 33.971603 8.4594 4.4421 0.00 
 905 338.988070 33.977882 8.9600 5.2117 0.45 
 906 339.029850 33.971096 6.9542 3.7823 1.70 
 907 338.974030 33.960247 8.7093 5.4087 1.20 
 908 338.988800 33.975391 8.6599 4.8218 0.25 
 909 339.024440 33.970867 8.6096 4.8858 0.40 
 910 338.995060 33.983673 6.7782 3.5345 1.70 
 911 338.991030 33.979614 8.1072 3.9751 0.00 
 912 338.996460 33.967083 8.4099 5.2819 1.70 
 913 339.009980 33.960838 7.8573 3.7159 0.00 
 914 339.023770 33.963509 7.6721 4.5785 1.70 
 915 338.993560 33.953934 7.0000 3.6144 1.25 
 916 339.001560 33.965870 8.0086 4.0049 0.25 
 917 338.979340 33.955853 9.1700 5.4019 0.35 
 918 338.979980 33.961403 8.8597 5.4983 1.15 
 919 339.001950 33.973232 8.6096 4.6527 0.05 
 920 338.980770 33.964279 8.9600 5.9792 1.70 
 921 338.997410 33.988358 8.2095 4.6213 0.95 
 922 338.992520 33.979622 7.6435 4.0656 0.95 
 923 338.991550 33.970680 8.1584 4.0136 0.00 
 924 339.001040 33.985874 7.4771 3.6459 0.45 
 925 338.997800 33.959679 8.1072 3.9697 0.00 
 926 338.996280 33.980789 7.4472 3.9871 1.10 
 927 339.004910 33.986431 9.1498 4.9757 0.00 
 928 339.001160 33.963947 7.5051 3.6098 0.35 
 929 338.993710 33.970688 8.0086 4.1138 0.45 
 930 339.000340 33.969528 7.3010 3.9784 1.35 
 931 339.010190 33.977398 8.5092 4.4364 0.00 
 932 338.982820 33.962852 8.4099 5.2641 1.70 
 933 338.995450 33.948978 6.6021 3.1626 1.60 
 934 338.991550 33.969906 8.5092 4.5192 0.15 
 935 339.004430 33.963333 8.3598 4.2054 0.00 
 936 339.009030 33.976990 6.0000 3.3014 1.70 
 937 339.003750 33.962578 8.5092 4.5766 0.25 
 938 339.003360 33.970776 7.9085 3.7514 0.00 
 939 338.985750 33.974140 8.2577 4.1057 0.00 
 940 339.007390 33.985905 8.6599 4.6423 0.00 
 941 339.013580 33.967442 8.1584 4.3360 0.60 
 942 338.990750 33.960999 7.0000 3.9045 1.70 
 943 338.993440 33.983456 8.6096 4.5745 0.00 
 944 338.996580 33.976624 6.7782 3.3681 1.60 
 945 339.003970 33.979675 8.0086 4.0018 0.30 
 946 339.018220 33.972549 9.0599 6.1230 1.70 
 947 338.987760 33.971992 9.0000 5.1959 0.35 
 948 338.976960 33.954391 6.6990 3.3141 1.65 
 949 339.030360 33.966377 8.8597 5.4610 1.10 
 950 339.002080 33.967583 8.3096 4.1477 0.00 
 951 339.012790 33.970772 8.2095 5.0051 1.70 
 952 338.988530 33.981621 8.6096 4.7972 0.30 
 953 339.019500 33.968716 7.4472 4.3309 1.70 
 954 338.990880 33.961567 8.2095 5.0259 1.70 
 955 338.997740 33.973957 7.7324 4.0032 0.75 
 956 338.988190 33.950729 8.0569 3.8518 0.00 
 957 339.008760 33.974300 8.6599 5.1904 0.90 
 958 338.997590 33.948959 8.4594 4.6556 0.55 
 959 338.997310 33.959949 7.7160 3.5462 0.00 
 960 339.000700 33.964493 9.1099 4.8851 0.00 
 961 338.997250 33.976074 6.7782 3.4306 1.70 
 962 338.971310 33.957199 9.5700 5.6430 0.00 
 963 338.997250 33.954845 7.0000 3.8080 1.70 
 964 338.984100 33.970020 8.2577 4.0925 0.00 
 965 339.001500 33.982368 8.1072 4.3824 0.80 
 966 338.989010 33.962536 8.2577 4.0893 0.00 
 967 339.008580 33.968582 6.0000 3.2454 1.70 
 968 339.013890 33.971458 8.4099 4.3091 0.05 
 969 339.004180 33.986061 9.0599 5.1437 0.20 
 970 339.006100 33.980789 9.3199 5.3483 0.05 
 971 338.999050 33.985870 6.6021 3.1707 1.55 
 972 338.995000 33.974667 6.6990 3.3168 1.65 
 973 338.998900 33.978962 9.1599 5.2894 0.25 
 974 339.010710 33.983395 8.1584 4.3675 0.70 
 975 338.986970 33.949543 7.0000 3.5715 1.30 
 976 339.000790 33.967167 7.9085 3.7277 0.00 
 977 338.997770 33.960312 7.4314 4.3805 1.70 
 978 339.004330 33.980583 8.5599 4.4934 0.00 
 979 339.003140 33.983974 8.1072 3.9157 0.00 
 980 338.997560 33.974884 8.1584 4.8814 1.70 
 981 338.985320 33.960995 8.3598 4.2068 0.00 
 982 338.992430 33.970707 8.1072 3.9340 0.00 
 983 338.998960 33.972588 6.0000 3.3030 1.70 
 984 338.995120 33.978264 8.3598 4.2251 0.00 
 985 338.988710 33.982037 7.9590 4.5019 1.30 
 986 339.017000 33.968418 8.8597 5.7795 1.70 
 987 338.998050 33.975060 7.0000 3.8658 1.70 
 988 338.997800 33.975849 6.6990 3.1897 1.35 
 989 338.993770 33.986664 8.4099 4.2511 0.00 
 990 339.012120 33.978931 8.7597 5.5991 1.65 
 991 338.997620 33.984383 8.6599 4.8287 0.35 
 992 338.996830 33.981686 8.1584 4.7860 1.45 
 993 338.980710 33.953014 7.6232 4.4341 1.70 
 994 338.998810 33.971371 8.0569 3.8669 0.00 
 995 339.002260 33.969341 7.5563 4.2554 1.50 
 996 339.008270 33.981293 7.4472 3.7593 0.80 
 997 338.987880 33.960461 6.9031 3.6369 1.70 
 998 338.987920 33.964394 8.7093 5.5567 1.55 
 999 339.005160 33.978954 7.9590 3.7561 0.00 
1000 338.995150 33.981041 7.6232 3.9112 0.80 
1001 338.985290 33.951260 8.0569 4.5400 1.20 
1002 338.984710 33.972237 8.3096 4.1274 0.00 
1003 338.996430 33.981487 8.2577 4.0881 0.00 
1004 339.005220 33.978928 8.1072 4.7047 1.40 
1005 338.999210 33.961948 6.7782 3.4272 1.70 
1006 338.994320 33.974648 8.4099 4.2586 0.00 
1007 339.008120 33.978470 7.5563 4.1295 1.30 
1008 339.006960 33.938683 8.1584 3.9472 0.00 
1009 339.009030 33.977184 8.6096 4.8382 0.50 
1010 338.998440 33.956467 6.6990 2.7784 0.70 
1011 338.999790 33.964714 8.1072 3.9305 0.05 
1012 338.984040 33.965771 9.7800 5.8159 0.00 
1013 338.976900 33.954155 8.5599 4.4944 0.00 
1014 338.984500 33.973591 8.1072 3.9294 0.05 
1015 338.975920 33.958382 8.6599 5.3559 1.30 
1016 339.001430 33.959244 8.5092 4.5989 0.35 
1017 338.975740 33.954773 7.6232 4.0735 1.15 
1018 339.001980 33.984703 8.2095 4.0879 0.15 
1019 339.003420 33.984650 8.6096 4.5851 0.10 
1020 339.013120 33.963020 8.0569 3.8959 0.00 
1021 338.995120 33.979698 8.4594 4.3082 0.00 
1022 339.017090 33.960178 8.3598 4.1899 0.00 
1023 339.021850 33.977013 8.2577 4.0446 0.00 
1024 338.997680 33.942532 6.9031 3.5870 1.70 
1025 339.016330 33.972588 8.5092 4.4175 0.00 
1026 339.000090 33.978893 8.8096 5.7055 1.70 
1027 339.009310 33.978584 8.5599 4.4433 0.00 
1028 339.006770 33.962105 8.9600 5.8453 1.70 
1029 338.989780 33.959156 8.4099 5.0878 1.50 
1030 339.022250 33.961594 7.2553 4.1494 1.70 
1031 339.015870 33.972412 8.4594 4.3142 0.00 
1032 339.004000 33.961205 8.6096 4.8564 0.55 
1033 338.978090 33.967125 9.0000 5.2097 0.45 
1034 338.996090 33.977295 8.0569 3.8177 0.00 
1035 338.988530 33.953983 8.3096 4.1133 0.00 
1036 338.999790 33.950783 7.6232 3.8160 0.65 
1037 338.999880 33.985958 6.6021 3.2581 1.70 
1038 338.996310 33.972954 6.0000 3.2612 1.70 
1039 339.006130 33.944218 8.4099 4.2776 0.00 
1040 338.995570 33.977638 7.7324 3.9186 0.65 
1041 338.977720 33.970432 8.0086 3.7767 0.00 
1042 338.983920 33.952648 8.0569 4.4033 1.00 
1043 339.002530 33.984417 8.1584 3.9320 0.00 
1044 338.998930 33.952156 7.7324 3.6426 0.20 
1045 338.990880 33.982349 8.5092 4.3850 0.00 
1046 338.988770 33.965881 9.3798 5.2377 0.00 
1047 339.029790 33.972237 8.4594 4.3327 0.00 
1048 339.018520 33.967701 7.5563 3.3714 0.00 
1049 338.978300 33.970219 8.4594 4.3419 0.00 
1050 338.993010 33.973988 7.8062 3.5861 0.00 
1051 338.989140 33.964020 9.0899 5.3861 0.65 
1052 338.975490 33.963703 9.3998 5.3925 0.10 
1053 338.990050 33.978214 7.7324 3.7452 0.40 
1054 338.984410 33.973030 8.2095 4.1711 0.35 
1055 339.011930 33.981464 7.2041 4.0094 1.70 
1056 339.003020 33.938187 6.9542 3.6371 1.60 
1057 339.017910 33.977917 8.1584 4.8454 1.70 
1058 338.997160 33.970592 8.3598 4.1741 0.05 
1059 338.977510 33.954586 7.5051 3.8944 1.00 
1060 339.000610 33.964485 7.8062 4.5480 1.70 
1061 338.981810 33.962822 9.1599 4.8485 0.00 
1062 339.001400 33.965115 8.8096 5.7083 1.70 
1063 338.970580 33.957069 6.9542 3.3254 1.05 
1064 338.983860 33.954723 8.0569 3.8315 0.00 
1065 339.022160 33.972637 8.4594 4.3483 0.00 
1066 339.001530 33.982246 7.6990 4.1191 1.15 
1067 338.981450 33.962612 9.3798 5.4022 0.20 
1068 338.996770 33.964348 8.4594 4.3939 0.20 
1069 339.009610 33.966122 8.4594 4.2918 0.00 
1070 338.995330 33.981533 8.2095 4.9454 1.70 
1071 339.012940 33.974453 8.6096 4.5532 0.05 
1072 338.989260 33.962093 9.0599 5.9729 1.70 
1073 339.025880 33.961628 8.3598 4.1757 0.00 
1074 338.991580 33.945644 6.0000 3.2220 1.70 
1075 338.998470 33.960026 7.8573 4.0855 0.80 
1076 338.999240 33.967930 8.2095 4.5148 0.95 
1077 339.009000 33.974075 6.9542 3.5191 1.45 
1078 339.006070 33.981449 6.6990 3.1897 1.55 
1079 338.985780 33.952259 7.0000 3.8184 1.70 
1080 339.016780 33.979744 9.0099 5.8233 1.60 
1081 338.995240 33.959316 7.9590 4.6890 1.70 
1082 338.991730 33.946869 6.7782 3.3589 1.70 
1083 339.004330 33.977276 8.4594 4.3474 0.00 
1084 339.002900 33.962559 7.4314 4.2328 1.70 
1085 338.979430 33.960564 8.7093 5.5898 1.70 
1086 339.000920 33.968067 7.6232 4.3245 1.60 
1087 339.001740 33.984627 8.4594 4.2915 0.05 
1088 339.020260 33.977390 8.3598 4.1210 0.00 
1089 338.975130 33.954624 8.4099 4.2817 0.00 
1090 338.992370 33.979279 8.0569 3.7620 0.00 
1091 339.028020 33.961010 6.3010 3.1806 1.70 
1092 339.020170 33.972443 7.8062 4.5628 1.70 
1093 339.017940 33.962772 7.9590 4.0143 0.55 
1094 338.984310 33.953888 6.9031 3.4126 1.50 
1095 339.026730 33.956230 8.6599 4.5702 0.00 
1096 338.975460 33.952484 9.1297 4.8162 0.00 
1097 338.979800 33.963982 7.9590 3.7015 0.00 
1098 338.999330 33.974285 8.3598 4.1492 0.00 
1099 339.002990 33.966988 8.0569 3.7780 0.00 
1100 338.986760 33.953674 6.8451 3.4322 1.70 
1101 338.999880 33.973122 6.0000 3.2976 1.70 
1102 339.028900 33.963074 8.6599 4.5737 0.05 
1103 338.987090 33.976269 7.4472 3.2701 0.05 
1104 338.976680 33.954773 7.5563 4.1110 1.30 
1105 339.004580 33.968369 6.6990 3.3455 1.70 
1106 339.027740 33.972088 7.7559 4.0681 1.00 
1107 339.026090 33.960789 8.3598 4.1575 0.05 
1108 338.981840 33.961506 6.6990 3.3295 1.70 
1109 339.000730 33.969395 8.4594 4.2664 0.00 
1110 338.993930 33.981014 8.4594 4.2305 0.00 
1111 339.013370 33.965111 8.5599 4.4580 0.00 
1112 339.006350 33.973736 8.5092 4.7730 0.75 
1113 339.006770 33.973717 8.5599 4.4039 0.00 
1114 339.011380 33.968861 8.5599 4.6347 0.35 
1115 338.998780 33.966660 8.2095 3.9432 0.00 
1116 338.994110 33.972843 8.0086 4.1634 0.75 
1117 339.023250 33.972256 7.8573 4.2522 1.15 
1118 338.994810 33.972225 8.2095 3.9492 0.00 
1119 338.997280 33.954159 7.7324 3.4888 0.00 
1120 338.999270 33.985481 7.8062 3.9327 0.70 
1121 338.993320 33.977913 8.6096 4.9850 0.85 
1122 338.990330 33.966042 8.7093 5.5422 1.65 
1123 339.000430 33.982136 8.5092 5.2702 1.70 
1124 339.012660 33.963501 8.5092 4.3200 0.00 
1125 338.976840 33.969810 8.1072 3.8694 0.00 
1126 338.984470 33.958614 9.9300 5.9395 0.00 
1127 339.034300 33.964088 9.0199 5.0530 0.30 
1128 338.983340 33.962173 8.5599 5.3792 1.70 
1129 339.006040 33.975620 8.4099 4.2234 0.00 
1130 339.006740 33.970543 8.0569 3.8074 0.05 
1131 339.012850 33.967598 7.2553 4.0602 1.70 
1132 339.000980 33.960823 8.3598 4.1241 0.00 
1133 339.002140 33.983498 7.6721 4.2293 1.40 
1134 338.999910 33.985344 6.6990 3.2492 1.70 
1135 339.023040 33.972927 8.2095 4.0212 0.15 
1136 339.009120 33.971165 8.3096 4.0783 0.00 
1137 338.994110 33.959789 8.4594 4.2448 0.00 
1138 338.992160 33.984512 7.0000 3.2584 0.90 
1139 338.998020 33.972305 8.5599 4.4081 0.05 
1140 339.007660 33.967587 8.4099 4.2116 0.00 
1141 339.000340 33.959877 8.5599 4.4295 0.00 
1142 338.982640 33.964123 9.0000 4.7366 0.00 
1143 338.970310 33.960758 8.1072 4.7852 1.70 
1144 338.995150 33.983074 8.2095 4.8997 1.70 
1145 339.020660 33.967144 7.9590 4.6520 1.70 
1146 338.996700 33.976170 8.0086 4.7050 1.70 
1147 338.990020 33.979561 8.4594 4.2057 0.00 
1148 338.991880 33.970467 8.5599 4.4052 0.00 
1149 339.009280 33.980698 8.6599 5.5028 1.70 
1150 338.985200 33.955677 7.0000 3.7631 1.70 
1151 339.000850 33.967583 8.3096 4.0713 0.00 
1152 339.008880 33.976013 8.1584 4.2512 0.65 
1153 338.995510 33.956398 8.7093 5.5808 1.65 
1154 339.027770 33.973465 8.0569 4.5663 1.40 
1155 338.998200 33.954842 6.6990 2.9640 1.15 
1156 338.998500 33.984676 7.6990 4.4102 1.70 
1157 339.008670 33.968655 7.4472 4.2490 1.70 
1158 338.995610 33.984211 8.0569 3.8264 0.00 
1159 338.999020 33.973816 7.8062 3.9702 0.80 
1160 338.993350 33.978436 8.0086 3.8153 0.20 
1161 338.993650 33.982800 9.0599 5.9714 1.70 
1162 339.022860 33.973419 8.5599 4.5216 0.25 
1163 338.977660 33.959690 6.8451 3.2892 1.50 
1164 338.997470 33.971889 8.6096 4.4180 0.00 
1165 339.026980 33.973476 6.9031 3.5136 1.70 
1166 338.982970 33.959309 8.5092 5.1773 1.70 
1167 339.001800 33.979713 8.1072 4.4027 1.05 
1168 338.988370 33.961231 8.5599 4.3806 0.00 
1169 339.002560 33.974312 8.2577 3.9721 0.00 
1170 338.987980 33.952896 7.5563 4.1678 1.55 
1171 338.983700 33.960033 8.9600 5.8798 1.70 
1172 339.002840 33.973515 8.2577 3.9547 0.00 
1173 339.003780 33.988319 7.0000 3.7727 1.70 
1174 339.024080 33.963783 8.4594 4.2669 0.05 
1175 338.995210 33.984173 8.6096 5.0911 1.10 
1176 338.996730 33.979233 8.2095 4.3281 0.75 
1177 338.988490 33.952469 7.6721 4.0661 1.20 
1178 339.019780 33.964909 8.7093 5.4674 1.65 
1179 338.982270 33.971100 9.1099 4.9734 0.05 
1180 339.002110 33.974731 8.6096 4.6452 0.30 
1181 338.997860 33.962814 8.6599 4.6899 0.25 
1182 338.998110 33.971230 7.7559 4.3400 1.55 
1183 339.028110 33.963631 8.0569 3.7560 0.00 
1184 338.998050 33.974545 8.4594 4.5563 0.55 
1185 338.996800 33.972710 7.9590 3.9571 0.55 
1186 338.997620 33.985603 8.6599 5.2857 1.25 
1187 339.002140 33.965420 8.0569 3.7554 0.00 
1188 339.005040 33.978855 7.8062 4.4846 1.70 
1189 339.003850 33.964645 7.3010 4.0309 1.70 
1190 339.003300 33.965000 7.6721 3.9575 1.00 
1191 339.024630 33.966671 8.1584 4.8005 1.70 
1192 338.989690 33.953140 7.8573 3.7458 0.35 
1193 339.022670 33.971840 7.9590 4.2234 1.00 
1194 338.980620 33.955341 6.7782 3.2778 1.70 
1195 338.987490 33.946686 7.8573 4.5267 1.70 
1196 338.980770 33.961979 9.1099 4.9000 0.00 
1197 338.998440 33.971928 8.3598 4.0929 0.00 
1198 338.989040 33.973434 8.7597 5.6042 1.70 
1199 338.998690 33.954430 7.7324 3.4403 0.00 
1200 339.008030 33.977856 8.7093 4.5563 0.00 
1201 338.997650 33.954536 7.8573 3.9726 0.75 
1202 338.976290 33.962646 8.9096 4.6793 0.00 
1203 338.991520 33.978771 7.7160 4.2594 1.45 
1204 338.976320 33.955982 9.3398 5.2032 0.00 
1205 338.997920 33.968777 8.8597 4.6468 0.00 
1206 338.999730 33.947487 7.0000 3.6694 1.70 
1207 339.022800 33.967033 6.7782 3.2930 1.70 
1208 339.002440 33.974792 8.3598 4.0912 0.00 
1209 338.989620 33.953308 6.6990 3.2187 1.70 
1210 338.996220 33.982059 9.2799 5.0417 0.00 
1211 338.998050 33.957172 9.1099 5.3886 0.85 
1212 338.994450 33.973427 8.6096 4.4323 0.00 
1213 339.015050 33.968437 8.2095 4.3231 0.75 
1214 338.989140 33.975945 8.4099 4.1595 0.00 
1215 339.015990 33.963360 8.5599 4.3513 0.00 
1216 339.011230 33.961823 8.7093 4.4863 0.00 
1217 338.999210 33.985699 7.2553 3.9865 1.70 
1218 338.993870 33.961803 8.5599 4.4105 0.00 
1219 338.997710 33.986305 8.4099 5.0124 1.70 
1220 338.994450 33.981152 7.9085 4.2691 1.25 
1221 339.001620 33.965733 8.6599 4.5920 0.25 
1222 338.990330 33.979115 8.9096 5.2443 0.90 
1223 338.993380 33.955173 8.7093 5.5621 1.70 
1224 338.980220 33.949200 7.3010 3.6590 1.10 
1225 338.999210 33.962330 9.1099 5.1543 0.90 
1226 338.994290 33.980755 9.0000 4.7127 0.00 
1227 338.976350 33.954723 8.2577 3.9306 0.00 
1228 339.000000 33.950504 8.3598 4.2367 0.35 
1229 339.006440 33.974266 7.9085 4.3536 1.35 
1230 338.983700 33.970688 9.0000 5.2967 0.80 
1231 338.987060 33.958050 8.4099 4.9976 1.55 
1232 338.992250 33.978790 7.6721 4.3772 1.70 
1233 338.997530 33.975533 8.4594 4.2262 0.00 
1234 339.002620 33.937996 8.1584 4.6213 1.40 
1235 339.010040 33.980228 8.6599 4.5628 0.20 
1236 338.997310 33.985512 8.6096 4.3803 0.00 
1237 338.999390 33.988064 8.4099 4.1521 0.00 
1238 339.013340 33.973351 9.1099 5.0162 0.15 
1239 338.986420 33.966923 9.0899 5.7710 1.50 
1240 338.996670 33.981140 8.0569 3.7096 0.00 
1241 339.005770 33.980797 7.6721 4.3470 1.70 
1242 338.982300 33.967106 8.6096 4.4053 0.00 
1243 338.992460 33.983166 9.0000 4.7789 0.00 
1244 339.005460 33.979237 8.2577 3.9239 0.00 
1245 338.985600 33.962563 9.3798 5.0757 0.00 
1246 338.991000 33.982811 8.4099 4.1514 0.00 
1247 339.006010 33.973885 8.6096 4.7526 0.50 
1248 338.986210 33.968121 9.0000 4.7727 0.00 
1249 339.031560 33.959724 8.1584 3.8530 0.05 
1250 339.007970 33.975296 8.6599 4.6060 0.15 
1251 338.983950 33.954716 6.9542 3.0006 0.65 
1252 338.989810 33.976978 8.6096 4.3947 0.00 
1253 339.001860 33.968197 8.1584 4.7293 1.70 
1254 338.998900 33.956276 8.6599 4.4738 0.00 
1255 338.999210 33.978676 8.6096 4.9735 0.90 
1256 339.030060 33.970676 9.0099 5.2067 0.65 
1257 338.986760 33.966930 9.0199 5.8096 1.70 
1258 338.999330 33.945992 8.1584 3.8397 0.05 
1259 339.000670 33.948765 8.8096 4.6257 0.00 
1260 338.990080 33.963741 8.6599 5.0740 1.00 
1261 339.013060 33.978897 8.9096 5.4071 1.20 
1262 338.995910 33.947392 8.4594 4.1837 0.00 
1263 338.981720 33.970932 8.6096 4.4627 0.00 
1264 339.029170 33.959270 8.6599 4.4614 0.00 
1265 339.014470 33.965523 8.4594 4.1812 0.00 
1266 338.992370 33.969902 8.4594 4.2173 0.00 
1267 338.986360 33.967400 9.2799 5.6972 1.05 
1268 338.982820 33.965275 9.9700 6.0534 0.25 
1269 338.991910 33.965973 9.1700 5.9483 1.70 
1270 338.982880 33.968170 8.5599 4.2907 0.00 
1271 338.989230 33.980083 8.4594 4.2062 0.00 
1272 339.004240 33.979576 8.3096 4.9516 1.70 
1273 338.982180 33.969894 9.1099 4.9483 0.10 
1274 338.989840 33.958946 9.1099 5.5208 1.05 
1275 338.989560 33.963383 9.8500 5.7747 0.00 
1276 338.992310 33.978245 8.4594 4.4434 0.50 
1277 338.983730 33.962055 8.6599 4.8085 0.55 
1278 338.990330 33.956547 7.7559 3.4113 0.00 
1279 338.983370 33.969021 8.7093 5.2747 1.40 
1280 338.981410 33.970230 8.3598 4.0755 0.05 
1281 338.983180 33.963566 8.6599 5.3724 1.70 
1282 338.996520 33.981518 8.4099 4.1551 0.00 
1283 338.974120 33.954720 9.0599 5.9443 1.70 
1284 338.989530 33.976143 8.4594 4.1656 0.00 
1285 339.016750 33.964787 8.3598 4.0274 0.00 
1286 338.980130 33.952614 6.0000 3.1943 1.70 
1287 338.984280 33.963741 9.0899 5.9201 1.70 
1288 339.015560 33.979019 8.4099 5.0371 1.70 
1289 339.015140 33.980526 8.4594 4.1867 0.05 
1290 338.999270 33.984512 8.1072 3.7711 0.00 
1291 338.992160 33.967995 8.6096 4.6825 0.45 
1292 339.002040 33.960876 8.3096 4.4962 0.95 
1293 338.993560 33.977829 8.6096 4.6157 0.40 
1294 338.981960 33.965851 8.8597 5.1181 0.85 
1295 339.017030 33.963406 8.5599 4.3483 0.00 
1296 339.002690 33.944321 8.4099 4.0880 0.00 
1297 339.003020 33.965172 9.1599 4.8468 0.00 
1298 338.999970 33.969948 8.3096 3.9782 0.00 
1299 338.999570 33.960072 7.6435 4.3344 1.70 
1300 338.992610 33.958344 6.6990 3.1820 1.70 
1301 339.003300 33.965958 7.7324 4.2703 1.55 
1302 339.001590 33.964355 8.3096 3.9922 0.00 
1303 338.995510 33.979584 8.6096 4.4090 0.00 
1304 338.976750 33.964783 8.7597 5.5150 1.70 
1305 338.996060 33.971664 8.4099 4.0902 0.00 
1306 338.993590 33.972343 8.4594 4.1513 0.00 
1307 338.997590 33.973763 6.0000 3.0905 1.70 
1308 338.969600 33.959587 8.7597 5.2950 1.35 
1309 339.002660 33.965031 8.5599 4.3335 0.00 
1310 338.992460 33.975403 8.5092 4.5796 0.65 
1311 339.025020 33.972202 9.1599 4.7326 0.00 
1312 338.982390 33.963432 9.1099 5.1641 0.55 
1313 338.996520 33.979942 8.5092 4.2188 0.00 
1314 339.019290 33.961456 8.1072 3.7494 0.00 
1315 339.022920 33.965160 8.4594 4.5300 0.70 
1316 338.996800 33.949745 7.6232 4.1890 1.70 
1317 338.993190 33.973370 6.7782 3.2523 1.70 
1318 338.996580 33.980125 8.3598 4.9463 1.70 
1319 338.997010 33.980686 8.3598 4.0125 0.10 
1320 338.985630 33.962460 8.7093 5.4487 1.70 
1321 339.013580 33.981689 7.4472 4.1043 1.70 
1322 339.012510 33.961567 7.8062 3.9149 0.85 
1323 338.990360 33.974117 8.6096 4.5664 0.35 
1324 338.991120 33.978134 9.1099 4.9579 0.30 
1325 338.987400 33.948212 8.9096 5.0823 0.75 
1326 338.979370 33.953793 9.1599 4.9589 0.00 
1327 338.988680 33.962219 8.9096 5.6240 1.65 
1328 339.009250 33.959763 7.4771 3.8825 1.25 
1329 338.988370 33.965771 9.9700 6.0661 0.25 
1330 338.987300 33.975361 8.2577 3.8655 0.00 
1331 338.988860 33.981659 8.5599 4.2745 0.00 
1332 339.010310 33.959713 9.2598 4.7984 0.00 
1333 338.981320 33.959591 8.6599 4.5399 0.00 
1334 338.994380 33.983109 8.5092 4.3642 0.20 
1335 338.998410 33.981339 8.4099 4.4654 0.75 
1336 338.994630 33.973034 7.6721 3.9299 1.15 
1337 338.980650 33.957310 9.2198 4.8202 0.00 
1338 339.024840 33.972527 8.6599 5.0230 0.95 
1339 339.014680 33.973354 8.2095 4.5948 1.35 
1340 339.005490 33.975784 8.3096 3.9688 0.00 
1341 339.009550 33.961185 8.5092 4.2515 0.00 
1342 338.997530 33.972324 8.6096 4.3939 0.00 
1343 339.017430 33.978477 8.4594 4.1606 0.05 
1344 339.009740 33.980629 8.6096 4.3391 0.00 
1345 338.996580 33.964958 9.0599 5.4084 1.05 
1346 338.981140 33.968189 8.4099 4.9671 1.60 
1347 338.997280 33.954052 7.8062 4.2452 1.45 
1348 338.988340 33.962517 9.3798 4.9900 0.10 
1349 338.982540 33.963005 8.6096 5.1973 1.40 
1350 339.018430 33.974190 9.9700 6.1425 0.50 
1351 339.004150 33.974239 8.8096 4.5567 0.00 
1352 338.977600 33.965126 8.7093 5.4433 1.65 
1353 339.002750 33.964767 7.9590 4.5332 1.70 
1354 338.997500 33.969547 9.0099 4.9414 0.30 
1355 338.982670 33.961014 9.0000 5.0485 0.50 
1356 339.001160 33.967987 8.5599 4.3066 0.00 
1357 339.021360 33.965649 7.0000 3.6612 1.70 
1358 339.004120 33.980480 8.2577 3.8905 0.00 
1359 338.995880 33.970619 8.4594 4.1387 0.00 
1360 338.998380 33.974232 8.8597 5.4952 1.60 
1361 339.027920 33.969765 6.0000 3.1362 1.70 
1362 338.998840 33.965031 8.4594 4.1549 0.00 
1363 339.012480 33.962357 8.1584 3.9934 0.40 
1364 338.995820 33.958508 8.7093 5.3978 1.65 
1365 338.971010 33.955933 9.0599 5.9103 1.70 
1366 339.017790 33.967968 8.5599 4.2850 0.00 
1367 338.981720 33.959843 8.5599 4.2790 0.00 
1368 338.991490 33.947319 7.8573 3.8383 0.65 
1369 339.006470 33.977345 8.3598 3.9899 0.05 
1370 338.989560 33.956131 7.0000 3.6558 1.70 
1371 338.997920 33.979446 7.9590 4.4873 1.65 
1372 338.996640 33.981384 8.2095 4.4045 1.05 
1373 339.010310 33.969296 8.6096 4.6344 0.45 
1374 338.989500 33.965530 8.8597 5.6586 1.70 
1375 339.026700 33.961342 8.3598 4.0471 0.00 
1376 338.996060 33.973198 9.1099 4.9858 0.30 
1377 338.977870 33.962288 8.1584 4.6788 1.70 
1378 338.998900 33.955055 8.9600 4.6318 0.00 
1379 338.984680 33.959866 9.1099 5.1588 0.70 
1380 339.011780 33.967331 7.5051 4.0619 1.70 
1381 338.973940 33.964935 8.8096 4.8212 0.45 
1382 339.021670 33.964489 9.1099 4.9783 0.30 
1383 338.977750 33.955730 8.6599 4.6021 0.35 
1384 338.992980 33.980530 8.5092 5.1257 1.70 
1385 338.997920 33.943623 8.2095 3.9562 0.30 
1386 338.987730 33.952583 8.3598 4.0035 0.00 
1387 338.999240 33.976620 9.2098 4.6442 0.00 
1388 338.993530 33.974026 8.2577 3.8396 0.00 
1389 338.994080 33.980625 8.5599 4.2262 0.00 
1390 338.982480 33.967781 9.3598 5.8524 1.25 
1391 339.011600 33.960743 8.5599 4.2925 0.00 
1392 338.983120 33.953300 9.8500 5.7093 0.00 
1393 338.981960 33.960556 8.1584 4.6957 1.70 
1394 339.002590 33.941330 7.2553 3.9308 1.70 
1395 339.018620 33.976734 9.2499 4.7903 0.00 
1396 338.994870 33.978966 8.6096 4.8921 0.95 
1397 339.012970 33.974270 9.0000 4.9963 0.50 
1398 338.992190 33.974770 8.6096 4.3204 0.00 
1399 338.989650 33.982986 8.4594 4.4391 0.60 
1400 339.000120 33.973660 7.6435 4.2052 1.70 
1401 338.993290 33.972294 8.6096 4.3412 0.00 
1402 339.031430 33.958923 8.6599 4.3622 0.00 
1403 339.002960 33.969170 9.4099 5.1485 0.05 
1404 339.009740 33.968464 8.3598 4.0002 0.00 
1405 338.991610 33.976936 8.2095 4.1465 0.65 
1406 338.989590 33.980778 7.4314 4.0906 1.70 
1407 338.983980 33.971771 7.8062 4.2571 1.55 
1408 339.001340 33.978489 8.6599 4.2976 0.00 
1409 339.015010 33.964916 8.0086 4.0685 0.90 
1410 338.999020 33.963188 8.2577 3.8489 0.00 
1411 339.000060 33.952232 7.0000 3.5762 1.70 
1412 338.996920 33.979233 8.2095 4.7624 1.70 
1413 338.999660 33.950157 7.0000 3.5871 1.70 
1414 338.997990 33.954372 8.6599 4.5443 0.00 
1415 339.001250 33.983948 9.1099 4.6843 0.10 
1416 338.988560 33.946823 7.2553 3.8892 1.70 
1417 339.000850 33.975288 8.3598 4.8386 1.60 
1418 339.001770 33.970261 9.0099 5.5574 1.40 
1419 338.984860 33.951729 7.9590 3.9871 0.85 
1420 338.991060 33.969303 9.3199 5.1009 0.10 
1421 339.017060 33.962685 9.1599 4.8603 0.00 
1422 339.015780 33.978870 9.9700 6.0543 0.35 
1423 338.983670 33.965664 8.7093 5.3323 1.65 
1424 339.001070 33.980045 6.0000 3.1038 1.70 
1425 339.000790 33.971584 6.0000 3.1281 1.70 
1426 339.001220 33.976807 9.0099 4.6359 0.00 
1427 338.996400 33.984913 8.6599 4.3326 0.05 
1428 338.996150 33.972248 8.5092 4.2680 0.25 
1429 338.997220 33.967201 9.0199 5.7210 1.70 
1430 339.002440 33.986439 8.4099 4.0221 0.00 
1431 338.992800 33.959503 8.9096 5.6480 1.70 
1432 338.992950 33.974171 8.4594 4.0578 0.00 
1433 338.984470 33.968048 8.3598 4.6958 1.35 
1434 339.010590 33.981285 8.6599 5.1752 1.30 
1435 338.976140 33.956593 7.4472 4.0666 1.70 
1436 338.987430 33.967186 8.9600 5.6877 1.70 
1437 338.993440 33.970688 8.4594 4.1454 0.00 
1438 338.992000 33.976254 8.3096 4.6967 1.45 
1439 339.016080 33.964046 8.2095 4.1391 0.65 
1440 338.990690 33.970215 9.0599 5.9263 1.70 
1441 339.009490 33.959358 9.0199 4.9293 0.40 
1442 338.999760 33.958763 8.7597 5.3803 1.55 
1443 338.975890 33.958740 8.4594 4.0739 0.00 
1444 338.995300 33.984615 8.6096 4.3466 0.00 
1445 338.991060 33.979061 8.4099 4.0182 0.00 
1446 339.002990 33.943012 7.9590 3.8259 0.60 
1447 338.979640 33.952484 7.8573 4.3819 1.70 
1448 338.989530 33.982170 8.6096 4.3250 0.00 
1449 338.997560 33.985828 8.5092 4.2211 0.15 
1450 339.020290 33.976112 8.9096 5.6085 1.70 
1451 338.993740 33.975372 8.6096 4.3610 0.10 
1452 339.009550 33.980892 8.6096 4.6071 0.50 
1453 339.002900 33.969769 8.5599 4.3113 0.15 
1454 338.983980 33.974964 8.0086 4.3918 1.50 
1455 338.982790 33.976273 9.0599 4.8712 0.25 
1456 339.005220 33.964176 7.4472 4.0954 1.70 
1457 338.975770 33.955204 8.6599 4.8218 0.70 
1458 338.996520 33.980270 8.6096 4.3821 0.10 
1459 338.992070 33.979706 8.3598 3.9638 0.00 
1460 339.008210 33.974785 7.9590 4.4750 1.70 
1461 339.005520 33.975437 8.4099 4.0215 0.00 
1462 338.982790 33.968487 9.2999 5.5241 0.90 
1463 338.990450 33.958160 8.1584 4.3988 1.25 
1464 339.002780 33.943859 7.4314 4.0819 1.70 
1465 338.979640 33.953682 8.0569 3.8507 0.50 
1466 338.995450 33.948589 8.3096 3.8562 0.05 
1467 339.019070 33.971802 8.5092 4.1380 0.00 
1468 338.995270 33.949841 7.1761 3.5485 1.40 
1469 338.976900 33.955418 9.9700 5.9561 0.25 
1470 338.994380 33.970188 9.2999 4.9718 0.00 
1471 339.001430 33.936516 7.8062 3.9843 1.20 
1472 339.015110 33.964756 8.1584 4.6098 1.70 
1473 338.994600 33.974464 8.6096 4.7592 0.75 
1474 339.005550 33.980057 8.0569 4.2297 1.15 
1475 339.014980 33.968384 8.6096 4.3149 0.05 
1476 338.998540 33.974693 8.3096 3.9400 0.00 
1477 339.026790 33.970669 9.1498 4.8292 0.00 
1478 338.997920 33.985935 8.5092 4.5812 0.85 
1479 338.985630 33.972134 8.5599 4.1566 0.00 
1480 338.982480 33.971275 9.1099 5.1086 0.60 
1481 339.004880 33.961269 8.8597 5.4472 1.60 
1482 338.981900 33.965477 8.5599 4.5194 0.60 
1483 338.993500 33.984959 8.2577 3.8028 0.00 
1484 339.000000 33.980782 8.0086 3.7603 0.45 
1485 338.991820 33.962387 9.0000 4.9999 0.55 
1486 338.993100 33.959202 8.6599 4.2494 0.00 
1487 339.013090 33.965191 8.6096 4.7271 0.75 
1488 338.985870 33.967804 9.0099 5.5916 1.55 
1489 339.003880 33.988380 8.9096 4.6322 0.10 
1490 339.005490 33.970306 8.1584 4.5791 1.70 
1491 338.994230 33.968174 9.5700 5.3550 0.00 
1492 339.022670 33.968269 8.6096 5.0760 1.50 
1493 338.999050 33.955540 9.0000 4.6089 0.00 
1494 339.002620 33.969215 8.8597 5.5714 1.70 
1495 338.985960 33.974102 8.3598 4.0414 0.25 
1496 338.994050 33.978443 8.7093 5.0831 1.25 
1497 338.982570 33.970566 9.1099 4.8502 0.25 
1498 338.996830 33.978451 8.6096 4.5942 0.55 
1499 338.992520 33.968624 9.7800 5.5180 0.25 
1500 339.005800 33.967869 9.1099 4.9702 0.35 
1501 339.031520 33.965160 8.6599 5.2121 1.70 
1502 338.995480 33.985992 7.4314 4.0310 1.70 
1503 339.000180 33.975388 8.5092 4.5717 0.80 
1504 338.988710 33.971512 9.9500 5.7137 0.00 
1505 338.976100 33.954021 8.1072 4.3612 1.35 
1506 339.002040 33.961254 7.6990 4.0852 1.55 
1507 338.999600 33.988468 8.7093 4.4955 0.20 
1508 338.991550 33.961552 9.0599 5.9159 1.70 
1509 338.977420 33.963261 9.0000 4.5591 0.00 
1510 339.028050 33.963650 8.5092 4.1255 0.00 
1511 339.024480 33.973103 8.6599 4.6099 0.35 
1512 338.992250 33.982735 8.5092 4.0554 0.00 
1513 339.023010 33.962410 8.3598 3.9461 0.00 
1514 339.002810 33.984760 6.9031 3.2698 1.65 
1515 338.987880 33.951653 8.8096 5.3434 1.45 
1516 338.998140 33.949112 8.2577 3.7964 0.00 
1517 338.987000 33.971542 8.6096 4.2886 0.00 
1518 339.025570 33.971653 8.6096 4.5534 0.55 
1519 339.006650 33.941254 8.2095 4.6604 1.70 
1520 338.983550 33.965889 9.0599 5.7438 1.70 
1521 338.997530 33.979263 8.8096 4.3907 0.00 
1522 338.997220 33.979622 8.5599 4.1453 0.00 
1523 339.002560 33.981888 8.6096 4.8082 1.00 
1524 338.995790 33.984810 7.6435 4.1440 1.70 
1525 338.988040 33.963341 9.0199 5.6908 1.70 
1526 339.025480 33.966835 8.5599 4.5638 0.70 
1527 339.009220 33.961487 8.6599 4.7986 0.85 
1528 339.010220 33.970238 8.5599 4.2186 0.00 
1529 338.990840 33.954456 7.9085 4.3494 1.70 
1530 338.985020 33.951191 9.1099 5.2806 1.00 
1531 339.025020 33.962910 9.1099 4.4901 0.00 
1532 339.018040 33.963120 8.5092 4.2705 0.40 
1533 338.983400 33.972553 8.4099 4.1275 0.40 
1534 338.997710 33.948898 8.6599 4.4606 0.25 
1535 338.992430 33.970242 8.8597 5.3550 1.50 
1536 338.990750 33.972939 8.6599 4.4043 0.15 
1537 338.988490 33.969227 8.4594 4.9237 1.70 
1538 339.001130 33.978470 8.0086 4.1822 1.25 
1539 339.000210 33.973671 8.3096 4.7486 1.70 
1540 339.009280 33.965080 8.4099 4.7928 1.70 
1541 339.024780 33.961418 8.6096 4.1868 0.00 
1542 339.010990 33.973003 9.9700 6.4653 1.15 
1543 338.997010 33.984749 9.3798 5.0984 0.65 
1544 339.026250 33.960220 8.6599 5.2115 1.70 
1545 338.971100 33.957916 8.6096 5.0712 1.40 
1546 339.000520 33.983761 8.7093 4.2240 0.00 
1547 339.027220 33.960621 8.5599 4.1073 0.00 
1548 339.019200 33.978245 8.6599 4.3221 0.00 
1549 338.993590 33.973598 9.1099 5.1797 0.90 
1550 339.002140 33.984398 8.6096 4.7056 0.80 
1551 338.977480 33.970383 9.0099 4.5993 0.00 
1552 339.008850 33.975895 8.9600 4.6077 0.05 
1553 339.000210 33.949013 9.0899 5.2130 0.95 
1554 338.994630 33.980106 8.7093 4.6552 0.45 
1555 338.997590 33.979542 9.0199 5.6403 1.70 
1556 338.992980 33.982117 9.3798 5.0963 0.95 
1557 338.980560 33.968800 8.5092 4.2237 0.35 
1558 338.974120 33.960583 9.3798 5.2016 0.40 
1559 339.006810 33.968464 8.1584 4.4180 1.50 
1560 339.016020 33.970722 8.4594 4.5277 1.00 
1561 338.990720 33.969940 8.6599 5.0065 1.30 
1562 338.971220 33.958164 9.3798 4.7955 0.00 
1563 338.996340 33.954250 8.1584 4.5186 1.70 
1564 338.996700 33.979038 8.6096 4.4996 0.40 
1565 338.993840 33.972286 8.4594 4.0411 0.00 
1566 338.990080 33.964233 9.0199 5.7256 1.70 
1567 338.982300 33.965759 8.6599 5.1798 1.70 
1568 338.991610 33.948708 8.4594 3.9182 0.00 
1569 339.027280 33.960739 8.3598 3.9022 0.25 
1570 338.991730 33.977608 8.7597 4.4539 0.30 
1571 338.998870 33.950535 8.0086 3.7683 0.65 
1572 338.989290 33.976513 8.4594 3.9048 0.00 
1573 338.993800 33.975109 8.6599 4.1754 0.00 
1574 338.984590 33.952335 8.6599 4.6633 0.65 
1575 338.991790 33.983414 8.6096 4.4339 0.40 
1576 338.981170 33.967033 9.0199 4.5003 0.00 
1577 338.997070 33.978355 8.8096 4.2545 0.00 
1578 338.985050 33.971905 8.6599 4.2630 0.10 
1579 339.021790 33.975403 9.1099 5.2637 1.15 
1580 338.998780 33.984589 8.4099 3.7975 0.00 
1581 338.975860 33.955368 8.6599 5.0029 1.45 
1582 339.008330 33.978737 8.7093 4.5518 0.65 
1583 338.990230 33.945950 8.4099 3.8571 0.00 
1584 339.010160 33.965149 9.0099 4.5287 0.05 
1585 338.974950 33.958439 9.0000 5.2052 1.10 
1586 338.982670 33.967464 8.4594 4.7431 1.70 
1587 339.003780 33.978634 8.5599 4.3173 0.55 
1588 339.028380 33.960693 8.7093 4.9749 1.30 

